Feedback Nash Equilibria in Differential Games with Impulse Control

We study a class of deterministic finite-horizon two-player nonzero-sum differential games where players are endowed with different kinds of controls. We assume that Player 1 uses piecewise-continuous controls, while Player 2 uses impulse controls. For this class of games, we seek to derive conditions for the existence of feedback Nash equilibrium strategies for the players. More specifically, we provide a verification theorem for identifying such equilibrium strategies, using the Hamilton-Jacobi-Bellman (HJB) equations for Player 1 and the quasi-variational inequalities (QVIs) for Player 2. Further, we show that the equilibrium number of interventions by Player 2 is upper bounded. Furthermore, we specialize the obtained results to a scalar two-player linear-quadratic differential game. In this game, Player 1's objective is to drive the state variable towards a specific target value, and Player 2 has a similar objective with a different target value. We provide, for the first time, an analytical characterization of the feedback Nash equilibrium in a linear-quadratic differential game with impulse control. We illustrate our results using numerical experiments.

==> Data/V11.dat <==
  -4.0000000e+00   1.8087763e+01
  -3.9939472e+00   1.8075657e+01
  -3.9878943e+00   1.8063551e+01
  -3.9818415e+00   1.8051446e+01
  -3.9757887e+00   1.8039340e+01
  -3.9697359e+00   1.8027234e+01
  -3.9636830e+00   1.8015129e+01
  -3.9576302e+00   1.8003023e+01
  -3.9515774e+00   1.7990917e+01
  -3.9455245e+00   1.7978812e+01
  -3.9394717e+00   1.7966706e+01
  -3.9334189e+00   1.7954600e+01
  -3.9273661e+00   1.7942495e+01
  -3.9213132e+00   1.7930389e+01
  -3.9152604e+00   1.7918283e+01
  -3.9092076e+00   1.7906178e+01
  -3.9031548e+00   1.7894072e+01
  -3.8971019e+00   1.7881966e+01
  -3.8910491e+00   1.7869861e+01
  -3.8849963e+00   1.7857755e+01
  -3.8789434e+00   1.7845650e+01
  -3.8728906e+00   1.7833544e+01
  -3.8668378e+00   1.7821438e+01
  -3.8607850e+00   1.7809333e+01
  -3.8547321e+00   1.7797227e+01
  -3.8486793e+00   1.7785121e+01
  -3.8426265e+00   1.7773016e+01
  -3.8365736e+00   1.7760910e+01
  -3.8305208e+00   1.7748804e+01
  -3.8244680e+00   1.7736699e+01
  -3.8184152e+00   1.7724593e+01
  -3.8123623e+00   1.7712487e+01
  -3.8063095e+00   1.7700382e+01
  -3.8002567e+00   1.7688276e+01
  -3.7942038e+00   1.7676170e+01
  -3.7881510e+00   1.7664065e+01
  -3.7820982e+00   1.7651959e+01
  -3.7760454e+00   1.7639853e+01
  -3.7699925e+00   1.7627748e+01
  -3.7639397e+00   1.7615642e+01
  -3.7578869e+00   1.7603536e+01
  -3.7518340e+00   1.7591431e+01
  -3.7457812e+00   1.7579325e+01
  -3.7397284e+00   1.7567219e+01
  -3.7336756e+00   1.7555114e+01
  -3.7276227e+00   1.7543008e+01
  -3.7215699e+00   1.7530902e+01
  -3.7155171e+00   1.7518797e+01
  -3.7094643e+00   1.7506691e+01
  -3.7034114e+00   1.7494585e+01
  -3.6973586e+00   1.7482480e+01
  -3.6913058e+00   1.7470374e+01
  -3.6852529e+00   1.7458269e+01
  -3.6792001e+00   1.7446163e+01
  -3.6731473e+00   1.7434057e+01
  -3.6670945e+00   1.7421952e+01
  -3.6610416e+00   1.7409846e+01
  -3.6549888e+00   1.7397740e+01
  -3.6489360e+00   1.7385635e+01
  -3.6428831e+00   1.7373529e+01
  -3.6368303e+00   1.7361423e+01
  -3.6307775e+00   1.7349318e+01
  -3.6247247e+00   1.7337212e+01
  -3.6186718e+00   1.7325106e+01
  -3.6126190e+00   1.7313001e+01
  -3.6065662e+00   1.7300895e+01
  -3.6005133e+00   1.7288789e+01
  -3.5944605e+00   1.7276684e+01
  -3.5884077e+00   1.7264578e+01
  -3.5823549e+00   1.7252472e+01
  -3.5763020e+00   1.7240367e+01
  -3.5702492e+00   1.7228261e+01
  -3.5641964e+00   1.7216155e+01
  -3.5581435e+00   1.7204050e+01
  -3.5520907e+00   1.7191944e+01
  -3.5460379e+00   1.7179838e+01
  -3.5399851e+00   1.7167733e+01
  -3.5339322e+00   1.7155627e+01
  -3.5278794e+00   1.7143521e+01
  -3.5218266e+00   1.7131416e+01
  -3.5157738e+00   1.7119310e+01
  -3.5097209e+00   1.7107204e+01
  -3.5036681e+00   1.7095099e+01
  -3.4976153e+00   1.7082993e+01
  -3.4915624e+00   1.7070888e+01
  -3.4855096e+00   1.7058782e+01
  -3.4794568e+00   1.7046676e+01
  -3.4734040e+00   1.7034571e+01
  -3.4673511e+00   1.7022465e+01
  -3.4612983e+00   1.7010359e+01
  -3.4552455e+00   1.6998254e+01
  -3.4491926e+00   1.6986148e+01
  -3.4431398e+00   1.6974042e+01
  -3.4370870e+00   1.6961937e+01
  -3.4310342e+00   1.6949831e+01
  -3.4249813e+00   1.6937725e+01
  -3.4189285e+00   1.6925620e+01
  -3.4128757e+00   1.6913514e+01
  -3.4068228e+00   1.6901408e+01
  -3.4007700e+00   1.6889303e+01
  -3.3947172e+00   1.6877197e+01
  -3.3886644e+00   1.6865091e+01
  -3.3826115e+00   1.6852986e+01
  -3.3765587e+00   1.6840880e+01
  -3.3705059e+00   1.6828774e+01
  -3.3644531e+00   1.6816669e+01
  -3.3584002e+00   1.6804563e+01
  -3.3523474e+00   1.6792457e+01
  -3.3462946e+00   1.6780352e+01
  -3.3402417e+00   1.6768246e+01
  -3.3341889e+00   1.6756140e+01
  -3.3281361e+00   1.6744035e+01
  -3.3220833e+00   1.6731929e+01
  -3.3160304e+00   1.6719823e+01
  -3.3099776e+00   1.6707718e+01
  -3.3039248e+00   1.6695612e+01
  -3.2978719e+00   1.6683507e+01
  -3.2918191e+00   1.6671401e+01
  -3.2857663e+00   1.6659295e+01
  -3.2797135e+00   1.6647190e+01
  -3.2736606e+00   1.6635084e+01
  -3.2676078e+00   1.6622978e+01
  -3.2615550e+00   1.6610873e+01
  -3.2555021e+00   1.6598767e+01
  -3.2494493e+00   1.6586661e+01
  -3.2433965e+00   1.6574556e+01
  -3.2373437e+00   1.6562450e+01
  -3.2312908e+00   1.6550344e+01
  -3.2252380e+00   1.6538239e+01
  -3.2191852e+00   1.6526133e+01
  -3.2131323e+00   1.6514027e+01
  -3.2070795e+00   1.6501922e+01
  -3.2010267e+00   1.6489816e+01
  -3.1949739e+00   1.6477710e+01
  -3.1889210e+00   1.6465605e+01
  -3.1828682e+00   1.6453499e+01
  -3.1768154e+00   1.6441393e+01
  -3.1707626e+00   1.6429288e+01
  -3.1647097e+00   1.6417182e+01
  -3.1586569e+00   1.6405076e+01
  -3.1526041e+00   1.6392971e+01
  -3.1465512e+00   1.6380865e+01
  -3.1404984e+00   1.6368759e+01
  -3.1344456e+00   1.6356654e+01
  -3.1283928e+00   1.6344548e+01
  -3.1223399e+00   1.6332442e+01
  -3.1162871e+00   1.6320337e+01
  -3.1102343e+00   1.6308231e+01
  -3.1041814e+00   1.6296126e+01
  -3.0981286e+00   1.6284020e+01
  -3.0920758e+00   1.6271914e+01
  -3.0860230e+00   1.6259809e+01
  -3.0799701e+00   1.6247703e+01
  -3.0739173e+00   1.6235597e+01
  -3.0678645e+00   1.6223492e+01
  -3.0618116e+00   1.6211386e+01
  -3.0557588e+00   1.6199280e+01
  -3.0497060e+00   1.6187175e+01
  -3.0436532e+00   1.6175069e+01
  -3.0376003e+00   1.6162963e+01
  -3.0315475e+00   1.6150858e+01
  -3.0254947e+00   1.6138752e+01
  -3.0194418e+00   1.6126646e+01
  -3.0133890e+00   1.6114541e+01
  -3.0073362e+00   1.6102435e+01
  -3.0012834e+00   1.6090329e+01
  -2.9952305e+00   1.6078224e+01
  -2.9891777e+00   1.6066118e+01
  -2.9831249e+00   1.6054012e+01
  -2.9770721e+00   1.6041907e+01
  -2.9710192e+00   1.6029801e+01
  -2.9649664e+00   1.6017695e+01
  -2.9589136e+00   1.6005590e+01
  -2.9528607e+00   1.5993484e+01
  -2.9468079e+00   1.5981378e+01
  -2.9407551e+00   1.5969273e+01
  -2.9347023e+00   1.5957167e+01
  -2.9286494e+00   1.5945061e+01
  -2.9225966e+00   1.5932956e+01
  -2.9165438e+00   1.5920850e+01
  -2.9104909e+00   1.5908745e+01
  -2.9044381e+00   1.5896639e+01
  -2.8983853e+00   1.5884533e+01
  -2.8923325e+00   1.5872428e+01
  -2.8862796e+00   1.5860322e+01
  -2.8802268e+00   1.5848216e+01
  -2.8741740e+00   1.5836111e+01
  -2.8681211e+00   1.5824005e+01
  -2.8620683e+00   1.5811899e+01
  -2.8560155e+00   1.5799794e+01
  -2.8499627e+00   1.5787688e+01
  -2.8439098e+00   1.5775582e+01
  -2.8378570e+00   1.5763477e+01
  -2.8318042e+00   1.5751371e+01
  -2.8257513e+00   1.5739265e+01
  -2.8196985e+00   1.5727160e+01
  -2.8136457e+00   1.5715054e+01
  -2.8075929e+00   1.5702948e+01
  -2.8015400e+00   1.5690843e+01
  -2.7954872e+00   1.5678737e+01
  -2.7894344e+00   1.5666631e+01
  -2.7833816e+00   1.5654526e+01
  -2.7773287e+00   1.5642420e+01
  -2.7712759e+00   1.5630314e+01
  -2.7652231e+00   1.5618209e+01
  -2.7591702e+00   1.5606103e+01
  -2.7531174e+00   1.5593997e+01
  -2.7470646e+00   1.5581892e+01
  -2.7410118e+00   1.5569786e+01
  -2.7349589e+00   1.5557681e+01
  -2.7289061e+00   1.5545575e+01
  -2.7228533e+00   1.5533469e+01
  -2.7168004e+00   1.5521364e+01
  -2.7107476e+00   1.5509258e+01
  -2.7046948e+00   1.5497152e+01
  -2.6986420e+00   1.5485047e+01
  -2.6925891e+00   1.5472941e+01
  -2.6865363e+00   1.5460835e+01
  -2.6804835e+00   1.5448730e+01
  -2.6744306e+00   1.5436624e+01
  -2.6683778e+00   1.5424518e+01
  -2.6623250e+00   1.5412413e+01
  -2.6562722e+00   1.5400307e+01
  -2.6502193e+00   1.5388201e+01
  -2.6441665e+00   1.5376096e+01
  -2.6381137e+00   1.5363990e+01
  -2.6320609e+00   1.5351884e+01
  -2.6260080e+00   1.5339779e+01
  -2.6199552e+00   1.5327673e+01
  -2.6139024e+00   1.5315567e+01
  -2.6078495e+00   1.5303462e+01
  -2.6017967e+00   1.5291356e+01
  -2.5957439e+00   1.5279250e+01
  -2.5896911e+00   1.5267145e+01
  -2.5836382e+00   1.5255039e+01
  -2.5775854e+00   1.5242933e+01
  -2.5715326e+00   1.5230828e+01
  -2.5654797e+00   1.5218722e+01
  -2.5594269e+00   1.5206616e+01
  -2.5533741e+00   1.5194511e+01
  -2.5473213e+00   1.5182405e+01
  -2.5412684e+00   1.5170300e+01
  -2.5352156e+00   1.5158194e+01
  -2.5291628e+00   1.5146088e+01
  -2.5231099e+00   1.5133983e+01
  -2.5170571e+00   1.5121877e+01
  -2.5110043e+00   1.5109771e+01
  -2.5049515e+00   1.5097666e+01
  -2.4988986e+00   1.5085560e+01
  -2.4928458e+00   1.5073454e+01
  -2.4867930e+00   1.5061349e+01
  -2.4807401e+00   1.5049243e+01
  -2.4746873e+00   1.5037137e+01
  -2.4686345e+00   1.5025032e+01
  -2.4625817e+00   1.5012926e+01
  -2.4565288e+00   1.5000820e+01
  -2.4504760e+00   1.4988715e+01
  -2.4444232e+00   1.4976609e+01
  -2.4383704e+00   1.4964503e+01
  -2.4323175e+00   1.4952398e+01
  -2.4262647e+00   1.4940292e+01
  -2.4202119e+00   1.4928186e+01
  -2.4141590e+00   1.4916081e+01
  -2.4081062e+00   1.4903975e+01
  -2.4020534e+00   1.4891869e+01
  -2.3960006e+00   1.4879764e+01
  -2.3899477e+00   1.4867658e+01
  -2.3838949e+00   1.4855552e+01
  -2.3778421e+00   1.4843447e+01
  -2.3717892e+00   1.4831341e+01
  -2.3657364e+00   1.4819235e+01
  -2.3596836e+00   1.4807130e+01
  -2.3536308e+00   1.4795024e+01
  -2.3475779e+00   1.4782919e+01
  -2.3415251e+00   1.4770813e+01
  -2.3354723e+00   1.4758707e+01
  -2.3294194e+00   1.4746602e+01
  -2.3233666e+00   1.4734496e+01
  -2.3173138e+00   1.4722390e+01
  -2.3112610e+00   1.4710285e+01
  -2.3052081e+00   1.4698179e+01
  -2.2991553e+00   1.4686073e+01
  -2.2931025e+00   1.4673968e+01
  -2.2870496e+00   1.4661862e+01
  -2.2809968e+00   1.4649756e+01
  -2.2749440e+00   1.4637651e+01
  -2.2688912e+00   1.4625545e+01
  -2.2628383e+00   1.4613439e+01
  -2.2567855e+00   1.4601334e+01
  -2.2507327e+00   1.4589228e+01
  -2.2446799e+00   1.4577122e+01
  -2.2386270e+00   1.4565017e+01
  -2.2325742e+00   1.4552911e+01
  -2.2265214e+00   1.4540805e+01
  -2.2204685e+00   1.4528700e+01
  -2.2144157e+00   1.4516594e+01
  -2.2083629e+00   1.4504488e+01
  -2.2023101e+00   1.4492383e+01
  -2.1962572e+00   1.4480277e+01
  -2.1902044e+00   1.4468171e+01
  -2.1841516e+00   1.4456066e+01
  -2.1780987e+00   1.4443960e+01
  -2.1720459e+00   1.4431854e+01
  -2.1659931e+00   1.4419749e+01
  -2.1599403e+00   1.4407643e+01
  -2.1538874e+00   1.4395538e+01
  -2.1478346e+00   1.4383432e+01
  -2.1417818e+00   1.4371326e+01
  -2.1357289e+00   1.4359221e+01
  -2.1296761e+00   1.4347115e+01
  -2.1236233e+00   1.4335009e+01
  -2.1175705e+00   1.4322904e+01
  -2.1115176e+00   1.4310798e+01
  -2.1054648e+00   1.4298692e+01
  -2.0994120e+00   1.4286587e+01
  -2.0933592e+00   1.4274481e+01
  -2.0873063e+00   1.4262375e+01
  -2.0812535e+00   1.4250270e+01
  -2.0752007e+00   1.4238164e+01
  -2.0691478e+00   1.4226058e+01
  -2.0630950e+00   1.4213953e+01
  -2.0570422e+00   1.4201847e+01
  -2.0509894e+00   1.4189741e+01
  -2.0449365e+00   1.4177636e+01
  -2.0388837e+00   1.4165530e+01
  -2.0328309e+00   1.4153424e+01
  -2.0267780e+00   1.4141319e+01
  -2.0207252e+00   1.4129213e+01
  -2.0146724e+00   1.4117107e+01
  -2.0086196e+00   1.4105002e+01
  -2.0025667e+00   1.4092896e+01
  -1.9965139e+00   1.4080790e+01
  -1.9904611e+00   1.4068685e+01
  -1.9844082e+00   1.4056579e+01
  -1.9783554e+00   1.4044473e+01
  -1.9723026e+00   1.4032368e+01
  -1.9662498e+00   1.4020262e+01
  -1.9601969e+00   1.4008157e+01
  -1.9541441e+00   1.3996051e+01
  -1.9480913e+00   1.3983945e+01
  -1.9420384e+00   1.3971840e+01
  -1.9359856e+00   1.3959734e+01
  -1.9299328e+00   1.3947628e+01
  -1.9238800e+00   1.3935523e+01
  -1.9178271e+00   1.3923417e+01
  -1.9117743e+00   1.3911311e+01
  -1.9057215e+00   1.3899206e+01
  -1.8996687e+00   1.3887100e+01
  -1.8936158e+00   1.3874994e+01
  -1.8875630e+00   1.3862889e+01
  -1.8815102e+00   1.3850783e+01
  -1.8754573e+00   1.3838677e+01
  -1.8694045e+00   1.3826572e+01
  -1.8633517e+00   1.3814466e+01
  -1.8572989e+00   1.3802360e+01
  -1.8512460e+00   1.3790255e+01
  -1.8451932e+00   1.3778149e+01
  -1.8391404e+00   1.3766043e+01
  -1.8330875e+00   1.3753938e+01
  -1.8270347e+00   1.3741832e+01
  -1.8209819e+00   1.3729726e+01
  -1.8149291e+00   1.3717621e+01
  -1.8088762e+00   1.3705515e+01
  -1.8028234e+00   1.3693409e+01
  -1.7967706e+00   1.3681304e+01
  -1.7907177e+00   1.3669198e+01
  -1.7846649e+00   1.3657092e+01
  -1.7786121e+00   1.3644987e+01
  -1.7725593e+00   1.3632881e+01
  -1.7665064e+00   1.3620776e+01
  -1.7604536e+00   1.3608670e+01
  -1.7544008e+00   1.3596564e+01
  -1.7483479e+00   1.3584459e+01
  -1.7422951e+00   1.3572353e+01
  -1.7362423e+00   1.3560247e+01
  -1.7301895e+00   1.3548142e+01
  -1.7241366e+00   1.3536036e+01
  -1.7180838e+00   1.3523930e+01
  -1.7120310e+00   1.3511825e+01
  -1.7059782e+00   1.3499719e+01
  -1.6999253e+00   1.3487613e+01
  -1.6938725e+00   1.3475508e+01
  -1.6878197e+00   1.3463402e+01
  -1.6817668e+00   1.3451296e+01
  -1.6757140e+00   1.3439191e+01
  -1.6696612e+00   1.3427085e+01
  -1.6636084e+00   1.3414979e+01
  -1.6575555e+00   1.3402874e+01
  -1.6515027e+00   1.3390768e+01
  -1.6454499e+00   1.3378662e+01
  -1.6393970e+00   1.3366557e+01
  -1.6333442e+00   1.3354451e+01
  -1.6272914e+00   1.3342345e+01
  -1.6212386e+00   1.3330240e+01
  -1.6151857e+00   1.3318134e+01
  -1.6091329e+00   1.3306028e+01
  -1.6030801e+00   1.3293923e+01
  -1.5970272e+00   1.3281817e+01
  -1.5909744e+00   1.3269711e+01
  -1.5849216e+00   1.3257606e+01
  -1.5788688e+00   1.3245500e+01
  -1.5728159e+00   1.3233395e+01
  -1.5667631e+00   1.3221289e+01
  -1.5607103e+00   1.3209183e+01
  -1.5546574e+00   1.3197078e+01
  -1.5486046e+00   1.3184972e+01
  -1.5425518e+00   1.3172866e+01
  -1.5364990e+00   1.3160761e+01
  -1.5304461e+00   1.3148655e+01
  -1.5243933e+00   1.3136549e+01
  -1.5183405e+00   1.3124444e+01
  -1.5122877e+00   1.3112338e+01
  -1.5062348e+00   1.3100232e+01
  -1.5001820e+00   1.3088127e+01
  -1.4941292e+00   1.3076021e+01
  -1.4880763e+00   1.3063915e+01
  -1.4820235e+00   1.3051810e+01
  -1.4759707e+00   1.3039704e+01
  -1.4699179e+00   1.3027598e+01
  -1.4638650e+00   1.3015493e+01
  -1.4578122e+00   1.3003387e+01
  -1.4517594e+00   1.2991281e+01
  -1.4457065e+00   1.2979176e+01
  -1.4396537e+00   1.2967070e+01
  -1.4336009e+00   1.2954964e+01
  -1.4275481e+00   1.2942859e+01
  -1.4214952e+00   1.2930753e+01
  -1.4154424e+00   1.2918647e+01
  -1.4093896e+00   1.2906542e+01
  -1.4033367e+00   1.2894436e+01
  -1.3972839e+00   1.2882330e+01
  -1.3912311e+00   1.2870225e+01
  -1.3851783e+00   1.2858119e+01
  -1.3791254e+00   1.2846014e+01
  -1.3730726e+00   1.2833908e+01
  -1.3670198e+00   1.2821802e+01
  -1.3609670e+00   1.2809697e+01
  -1.3549141e+00   1.2797591e+01
  -1.3488613e+00   1.2785485e+01
  -1.3428085e+00   1.2773380e+01
  -1.3367556e+00   1.2761274e+01
  -1.3307028e+00   1.2749168e+01
  -1.3246500e+00   1.2737063e+01
  -1.3185972e+00   1.2724957e+01
  -1.3125443e+00   1.2712851e+01
  -1.3064915e+00   1.2700746e+01
  -1.3004387e+00   1.2688640e+01
  -1.2943858e+00   1.2676534e+01
  -1.2883330e+00   1.2664429e+01
  -1.2822802e+00   1.2652323e+01
  -1.2762274e+00   1.2640217e+01
  -1.2701745e+00   1.2628112e+01
  -1.2641217e+00   1.2616006e+01
  -1.2580689e+00   1.2603900e+01
  -1.2520160e+00   1.2591795e+01
  -1.2459632e+00   1.2579689e+01
  -1.2399104e+00   1.2567583e+01
  -1.2338576e+00   1.2555478e+01
  -1.2278047e+00   1.2543372e+01
  -1.2217519e+00   1.2531266e+01
  -1.2156991e+00   1.2519161e+01
  -1.2096462e+00   1.2507055e+01
  -1.2035934e+00   1.2494949e+01
  -1.1975406e+00   1.2482844e+01
  -1.1914878e+00   1.2470738e+01
  -1.1854349e+00   1.2458633e+01
  -1.1793821e+00   1.2446527e+01
  -1.1733293e+00   1.2434421e+01
  -1.1672765e+00   1.2422316e+01
  -1.1612236e+00   1.2410210e+01
  -1.1551708e+00   1.2398104e+01
  -1.1491180e+00   1.2385999e+01
  -1.1430651e+00   1.2373893e+01
  -1.1370123e+00   1.2361787e+01
  -1.1309595e+00   1.2349682e+01
  -1.1249067e+00   1.2337576e+01
  -1.1188538e+00   1.2325470e+01
  -1.1128010e+00   1.2313365e+01
  -1.1067482e+00   1.2301259e+01
  -1.1006953e+00   1.2289153e+01
  -1.0946425e+00   1.2277048e+01
  -1.0885897e+00   1.2264942e+01
  -1.0825369e+00   1.2252836e+01
  -1.0764840e+00   1.2240731e+01
  -1.0704312e+00   1.2228625e+01
  -1.0643784e+00   1.2216519e+01
  -1.0583255e+00   1.2204414e+01
  -1.0522727e+00   1.2192308e+01
  -1.0462199e+00   1.2180202e+01
  -1.0401671e+00   1.2168097e+01
  -1.0341142e+00   1.2155991e+01
  -1.0280614e+00   1.2143885e+01
  -1.0220086e+00   1.2131780e+01
  -1.0159557e+00   1.2119674e+01
  -1.0099029e+00   1.2107568e+01
  -1.0038501e+00   1.2095463e+01
  -9.9779727e-01   1.2083357e+01
  -9.9174444e-01   1.2071252e+01
  -9.8569161e-01   1.2059146e+01
  -9.7963878e-01   1.2047040e+01
  -9.7358595e-01   1.2034935e+01
  -9.6753312e-01   1.2022829e+01
  -9.6148030e-01   1.2010723e+01
  -9.5542747e-01   1.1998618e+01
  -9.4937464e-01   1.1986512e+01
  -9.4332181e-01   1.1974406e+01
  -9.3726898e-01   1.1962301e+01
  -9.3121616e-01   1.1950195e+01
  -9.2516333e-01   1.1938089e+01
  -9.1911050e-01   1.1925984e+01
  -9.1305767e-01   1.1913878e+01
  -9.0700484e-01   1.1901772e+01
  -9.0095202e-01   1.1889667e+01
  -8.9489919e-01   1.1877561e+01
  -8.8884636e-01   1.1865455e+01
  -8.8279353e-01   1.1853350e+01
  -8.7674070e-01   1.1841244e+01
  -8.7068788e-01   1.1829138e+01
  -8.6463505e-01   1.1817033e+01
  -8.5858222e-01   1.1804927e+01
  -8.5252939e-01   1.1792821e+01
  -8.4647656e-01   1.1780716e+01
  -8.4042373e-01   1.1768610e+01
  -8.3437091e-01   1.1756504e+01
  -8.2831808e-01   1.1744399e+01
  -8.2226525e-01   1.1732293e+01
  -8.1621242e-01   1.1720187e+01
  -8.1015959e-01   1.1708082e+01
  -8.0410677e-01   1.1695976e+01
  -7.9805394e-01   1.1683871e+01
  -7.9200111e-01   1.1671765e+01
  -7.8594828e-01   1.1659659e+01
  -7.7989545e-01   1.1647554e+01
  -7.7384263e-01   1.1635448e+01
  -7.6778980e-01   1.1623342e+01
  -7.6173697e-01   1.1611237e+01
  -7.5568414e-01   1.1599131e+01
  -7.4963131e-01   1.1587025e+01
  -7.4357849e-01   1.1574920e+01
  -7.3752566e-01   1.1562814e+01
  -7.3147283e-01   1.1550708e+01
  -7.2542000e-01   1.1538603e+01
  -7.1936717e-01   1.1526497e+01
  -7.1331434e-01   1.1514391e+01
  -7.0726152e-01   1.1502286e+01
  -7.0120869e-01   1.1490180e+01
  -6.9515586e-01   1.1478074e+01
  -6.8910303e-01   1.1465969e+01
  -6.8305020e-01   1.1453863e+01
  -6.7699738e-01   1.1441757e+01
  -6.7094455e-01   1.1429652e+01
  -6.6489172e-01   1.1417546e+01
  -6.5883889e-01   1.1405440e+01
  -6.5278606e-01   1.1393335e+01
  -6.4673324e-01   1.1381229e+01
  -6.4068041e-01   1.1369123e+01
  -6.3462758e-01   1.1357018e+01
  -6.2857475e-01   1.1344912e+01
  -6.2252192e-01   1.1332806e+01
  -6.1646910e-01   1.1320701e+01
  -6.1041627e-01   1.1308595e+01
  -6.0436344e-01   1.1296490e+01
  -5.9831061e-01   1.1284384e+01
  -5.9225778e-01   1.1272278e+01
  -5.8620495e-01   1.1260173e+01
  -5.8015213e-01   1.1248067e+01
  -5.7409930e-01   1.1235961e+01
  -5.6804647e-01   1.1223856e+01
  -5.6199364e-01   1.1211750e+01
  -5.5594081e-01   1.1199644e+01
  -5.4988799e-01   1.1187539e+01
  -5.4383516e-01   1.1175433e+01
  -5.3778233e-01   1.1163327e+01
  -5.3172950e-01   1.1151222e+01
  -5.2567667e-01   1.1139116e+01
  -5.1962385e-01   1.1127010e+01
  -5.1357102e-01   1.1114905e+01
  -5.0751819e-01   1.1102799e+01
  -5.0146536e-01   1.1090693e+01
  -4.9541253e-01   1.1078588e+01
  -4.8935971e-01   1.1066482e+01
  -4.8330688e-01   1.1054376e+01
  -4.7725405e-01   1.1042271e+01
  -4.7120122e-01   1.1030165e+01
  -4.6514839e-01   1.1018059e+01
  -4.5909556e-01   1.1005954e+01
  -4.5304274e-01   1.0993848e+01
  -4.4698991e-01   1.0981742e+01
  -4.4093708e-01   1.0969637e+01
  -4.3488425e-01   1.0957531e+01
  -4.2883142e-01   1.0945425e+01
  -4.2277860e-01   1.0933320e+01
  -4.1672577e-01   1.0921214e+01
  -4.1067294e-01   1.0909109e+01
  -4.0462011e-01   1.0897003e+01
  -3.9856728e-01   1.0884897e+01
  -3.9251446e-01   1.0872792e+01
  -3.8646163e-01   1.0860686e+01
  -3.8040880e-01   1.0848580e+01
  -3.7435597e-01   1.0836475e+01
  -3.6830314e-01   1.0824369e+01
  -3.6225032e-01   1.0812263e+01
  -3.5619749e-01   1.0800158e+01
  -3.5014466e-01   1.0788052e+01
  -3.4409183e-01   1.0775946e+01
  -3.3803900e-01   1.0763841e+01
  -3.3198617e-01   1.0751735e+01
  -3.2593335e-01   1.0739629e+01
  -3.1988052e-01   1.0727524e+01
  -3.1382769e-01   1.0715418e+01
  -3.0777486e-01   1.0703312e+01
  -3.0172203e-01   1.0691207e+01
  -2.9566921e-01   1.0679101e+01
  -2.8961638e-01   1.0666995e+01
  -2.8356355e-01   1.0654890e+01
  -2.7751072e-01   1.0642784e+01
  -2.7145789e-01   1.0630678e+01
  -2.6540507e-01   1.0618573e+01
  -2.5935224e-01   1.0606467e+01
  -2.5329941e-01   1.0594361e+01
  -2.4724658e-01   1.0582256e+01
  -2.4119375e-01   1.0570150e+01
  -2.3514093e-01   1.0558044e+01
  -2.2908810e-01   1.0545939e+01
  -2.2303527e-01   1.0533833e+01
  -2.1698244e-01   1.0521728e+01
  -2.1092961e-01   1.0509622e+01
  -2.0487678e-01   1.0497516e+01
  -1.9882396e-01   1.0485411e+01
  -1.9277113e-01   1.0473305e+01
  -1.8671830e-01   1.0461199e+01
  -1.8066547e-01   1.0449094e+01
  -1.7461264e-01   1.0436988e+01
  -1.6855982e-01   1.0424882e+01
  -1.6250699e-01   1.0412777e+01
  -1.5645416e-01   1.0400671e+01
  -1.5040133e-01   1.0388565e+01
  -1.4434850e-01   1.0376460e+01
  -1.3829568e-01   1.0364354e+01
  -1.3224285e-01   1.0352248e+01
  -1.2619002e-01   1.0340143e+01
  -1.2013719e-01   1.0328037e+01
  -1.1408436e-01   1.0315931e+01
  -1.0803154e-01   1.0303826e+01
  -1.0197871e-01   1.0291720e+01
  -9.5925879e-02   1.0279614e+01
  -8.9873051e-02   1.0267509e+01
  -8.3820223e-02   1.0255403e+01
  -7.7767395e-02   1.0243297e+01
  -7.1714567e-02   1.0231192e+01
  -6.5661738e-02   1.0219086e+01
  -5.9608910e-02   1.0206980e+01
  -5.3556082e-02   1.0194875e+01
  -4.7503254e-02   1.0182769e+01
  -4.1450426e-02   1.0170663e+01
  -3.5397598e-02   1.0158558e+01
  -2.9344770e-02   1.0146452e+01
  -2.3291942e-02   1.0134347e+01
  -1.7239114e-02   1.0122241e+01
  -1.1186286e-02   1.0110135e+01
  -5.1334576e-03   1.0098030e+01
   9.1937054e-04   1.0085924e+01
   6.9721986e-03   1.0073818e+01
   1.3025027e-02   1.0061713e+01
   1.9077855e-02   1.0049607e+01
   2.5130683e-02   1.0037501e+01
   3.1183511e-02   1.0025396e+01
   3.7236339e-02   1.0013290e+01
   4.3289167e-02   1.0001184e+01
   4.9341995e-02   9.9890787e+00
   5.5394823e-02   9.9769730e+00
   6.1447651e-02   9.9648673e+00
   6.7500480e-02   9.9527617e+00
   7.3553308e-02   9.9406560e+00
   7.9606136e-02   9.9285504e+00
   8.5658964e-02   9.9164447e+00
   9.1711792e-02   9.9043391e+00
   9.7764620e-02   9.8922334e+00
   1.0381745e-01   9.8801277e+00
   1.0987028e-01   9.8680221e+00
   1.1592310e-01   9.8559164e+00
   1.2197593e-01   9.8438108e+00
   1.2802876e-01   9.8317051e+00
   1.3408159e-01   9.8195995e+00
   1.4013442e-01   9.8074938e+00
   1.4618724e-01   9.7953882e+00
   1.5224007e-01   9.7832825e+00
   1.5829290e-01   9.7711768e+00
   1.6434573e-01   9.7590712e+00
   1.7039856e-01   9.7469655e+00
   1.7645139e-01   9.7348599e+00
   1.8250421e-01   9.7227542e+00
   1.8855704e-01   9.7106486e+00
   1.9460987e-01   9.6985429e+00
   2.0066270e-01   9.6864372e+00
   2.0671553e-01   9.6743316e+00
   2.1276835e-01   9.6622259e+00
   2.1882118e-01   9.6501203e+00
   2.2487401e-01   9.6380146e+00
   2.3092684e-01   9.6259090e+00
   2.3697967e-01   9.6138033e+00
   2.4303249e-01   9.6016977e+00
   2.4908532e-01   9.5895920e+00
   2.5513815e-01   9.5774863e+00
   2.6119098e-01   9.5653807e+00
   2.6724381e-01   9.5532750e+00
   2.7329663e-01   9.5411694e+00
   2.7934946e-01   9.5290637e+00
   2.8540229e-01   9.5169581e+00
   2.9145512e-01   9.5048524e+00
   2.9750795e-01   9.4927468e+00
   3.0356078e-01   9.4806411e+00
   3.0961360e-01   9.4685354e+00
   3.1566643e-01   9.4564298e+00
   3.2171926e-01   9.4443241e+00
   3.2777209e-01   9.4322185e+00
   3.3382492e-01   9.4201128e+00
   3.3987774e-01   9.4080072e+00
   3.4593057e-01   9.3959015e+00
   3.5198340e-01   9.3837958e+00
   3.5803623e-01   9.3716902e+00
   3.6408906e-01   9.3595845e+00
   3.7014188e-01   9.3474789e+00
   3.7619471e-01   9.3353732e+00
   3.8224754e-01   9.3232676e+00
   3.8830037e-01   9.3111619e+00
   3.9435320e-01   9.2990563e+00
   4.0040602e-01   9.2869506e+00
   4.0645885e-01   9.2748449e+00
   4.1251168e-01   9.2627393e+00
   4.1856451e-01   9.2506336e+00
   4.2461734e-01   9.2385280e+00
   4.3067017e-01   9.2264223e+00
   4.3672299e-01   9.2143167e+00
   4.4277582e-01   9.2022110e+00
   4.4882865e-01   9.1901053e+00
   4.5488148e-01   9.1779997e+00
   4.6093431e-01   9.1658940e+00
   4.6698713e-01   9.1537884e+00
   4.7303996e-01   9.1416827e+00
   4.7909279e-01   9.1295771e+00
   4.8514562e-01   9.1174714e+00
   4.9119845e-01   9.1053658e+00
   4.9725127e-01   9.0932601e+00
   5.0330410e-01   9.0811544e+00
   5.0935693e-01   9.0690488e+00
   5.1540976e-01   9.0569431e+00
   5.2146259e-01   9.0448375e+00
   5.2751541e-01   9.0327318e+00
   5.3356824e-01   9.0206262e+00
   5.3962107e-01   9.0085205e+00
   5.4567390e-01   8.9964148e+00
   5.5172673e-01   8.9843092e+00
   5.5777956e-01   8.9722035e+00
   5.6383238e-01   8.9600979e+00
   5.6988521e-01   8.9479922e+00
   5.7593804e-01   8.9358866e+00
   5.8199087e-01   8.9237809e+00
   5.8804370e-01   8.9116753e+00
   5.9409652e-01   8.8995696e+00
   6.0014935e-01   8.8874639e+00
   6.0620218e-01   8.8753583e+00
   6.1225501e-01   8.8632526e+00
   6.1830784e-01   8.8511470e+00
   6.2436066e-01   8.8390413e+00
   6.3041349e-01   8.8269357e+00
   6.3646632e-01   8.8148300e+00
   6.4251915e-01   8.8027243e+00
   6.4857198e-01   8.7906187e+00
   6.5462480e-01   8.7785130e+00
   6.6067763e-01   8.7664074e+00
   6.6673046e-01   8.7543017e+00
   6.7278329e-01   8.7421961e+00
   6.7883612e-01   8.7300904e+00
   6.8488895e-01   8.7179848e+00
   6.9094177e-01   8.7058791e+00
   6.9699460e-01   8.6937734e+00
   7.0304743e-01   8.6816678e+00
   7.0910026e-01   8.6695621e+00
   7.1515309e-01   8.6574565e+00
   7.2120591e-01   8.6453508e+00
   7.2725874e-01   8.6332452e+00
   7.3331157e-01   8.6211395e+00
   7.3936440e-01   8.6090338e+00
   7.4541723e-01   8.5969282e+00
   7.5147005e-01   8.5848225e+00
   7.5752288e-01   8.5727169e+00
   7.6357571e-01   8.5606112e+00
   7.6962854e-01   8.5485056e+00
   7.7568137e-01   8.5363999e+00
   7.8173419e-01   8.5242943e+00
   7.8778702e-01   8.5121886e+00
   7.9383985e-01   8.5000829e+00
   7.9989268e-01   8.4879773e+00
   8.0594551e-01   8.4758716e+00
   8.1199834e-01   8.4637660e+00
   8.1805116e-01   8.4516603e+00
   8.2410399e-01   8.4395547e+00
   8.3015682e-01   8.4274490e+00
   8.3620965e-01   8.4153433e+00
   8.4226248e-01   8.4032377e+00
   8.4831530e-01   8.3911320e+00
   8.5436813e-01   8.3790264e+00
   8.6042096e-01   8.3669207e+00
   8.6647379e-01   8.3548151e+00
   8.7252662e-01   8.3427094e+00
   8.7857944e-01   8.3306038e+00
   8.8463227e-01   8.3184981e+00
   8.9068510e-01   8.3063924e+00
   8.9673793e-01   8.2942868e+00
   9.0279076e-01   8.2821811e+00
   9.0884358e-01   8.2700755e+00
   9.1489641e-01   8.2579698e+00
   9.2094924e-01   8.2458642e+00
   9.2700207e-01   8.2337585e+00
   9.3305490e-01   8.2216529e+00
   9.3910773e-01   8.2095472e+00
   9.4516055e-01   8.1974415e+00
   9.5121338e-01   8.1853359e+00
   9.5726621e-01   8.1732302e+00
   9.6331904e-01   8.1611246e+00
   9.6937187e-01   8.1490189e+00
   9.7542469e-01   8.1369133e+00
   9.8147752e-01   8.1248076e+00
   9.8753035e-01   8.1127019e+00
   9.9358318e-01   8.1005963e+00
   9.9963601e-01   8.0884906e+00
   1.0056888e+00   8.0763850e+00
   1.0117417e+00   8.0642793e+00
   1.0177945e+00   8.0521737e+00
   1.0238473e+00   8.0400680e+00
   1.0299001e+00   8.0279624e+00
   1.0359530e+00   8.0158567e+00
   1.0420058e+00   8.0037510e+00
   1.0480586e+00   7.9916454e+00
   1.0541115e+00   7.9795397e+00
   1.0601643e+00   7.9674341e+00
   1.0662171e+00   7.9553284e+00
   1.0722699e+00   7.9432228e+00
   1.0783228e+00   7.9311171e+00
   1.0843756e+00   7.9190114e+00
   1.0904284e+00   7.9069058e+00
   1.0964813e+00   7.8948001e+00
   1.1025341e+00   7.8826945e+00
   1.1085869e+00   7.8705888e+00
   1.1146397e+00   7.8584832e+00
   1.1206926e+00   7.8463775e+00
   1.1267454e+00   7.8342719e+00
   1.1327982e+00   7.8221662e+00
   1.1388511e+00   7.8100605e+00
   1.1449039e+00   7.7979549e+00
   1.1509567e+00   7.7858492e+00
   1.1570095e+00   7.7737436e+00
   1.1630624e+00   7.7616379e+00
   1.1691152e+00   7.7495323e+00
   1.1751680e+00   7.7374266e+00
   1.1812208e+00   7.7253209e+00
   1.1872737e+00   7.7132153e+00
   1.1933265e+00   7.7011096e+00
   1.1993793e+00   7.6890040e+00
   1.2054322e+00   7.6768983e+00
   1.2114850e+00   7.6647927e+00
   1.2175378e+00   7.6526870e+00
   1.2235906e+00   7.6405814e+00
   1.2296435e+00   7.6284757e+00
   1.2356963e+00   7.6163700e+00
   1.2417491e+00   7.6042644e+00
   1.2478020e+00   7.5921587e+00
   1.2538548e+00   7.5800531e+00
   1.2599076e+00   7.5679474e+00
   1.2659604e+00   7.5558418e+00
   1.2720133e+00   7.5437361e+00
   1.2780661e+00   7.5316304e+00
   1.2841189e+00   7.5195248e+00
   1.2901718e+00   7.5074191e+00
   1.2962246e+00   7.4953135e+00
   1.3022774e+00   7.4832078e+00
   1.3083302e+00   7.4711022e+00
   1.3143831e+00   7.4589965e+00
   1.3204359e+00   7.4468909e+00
   1.3264887e+00   7.4347852e+00
   1.3325416e+00   7.4226795e+00
   1.3385944e+00   7.4105739e+00
   1.3446472e+00   7.3984682e+00
   1.3507000e+00   7.3863626e+00
   1.3567529e+00   7.3742569e+00
   1.3628057e+00   7.3621513e+00
   1.3688585e+00   7.3500456e+00
   1.3749113e+00   7.3379399e+00
   1.3809642e+00   7.3258343e+00
   1.3870170e+00   7.3137286e+00
   1.3930698e+00   7.3016230e+00
   1.3991227e+00   7.2895173e+00
   1.4051755e+00   7.2774117e+00
   1.4112283e+00   7.2653060e+00
   1.4172811e+00   7.2532004e+00
   1.4233340e+00   7.2410947e+00
   1.4293868e+00   7.2289890e+00
   1.4354396e+00   7.2168834e+00
   1.4414925e+00   7.2047777e+00
   1.4475453e+00   7.1926721e+00
   1.4535981e+00   7.1805664e+00
   1.4596509e+00   7.1684608e+00
   1.4657038e+00   7.1563551e+00
   1.4717566e+00   7.1442495e+00
   1.4778094e+00   7.1321438e+00
   1.4838623e+00   7.1200381e+00
   1.4899151e+00   7.1079325e+00
   1.4959679e+00   7.0958268e+00
   1.5020207e+00   7.0837212e+00
   1.5080736e+00   7.0716155e+00
   1.5141264e+00   7.0595099e+00
   1.5201792e+00   7.0474042e+00
   1.5262321e+00   7.0352985e+00
   1.5322849e+00   7.0231929e+00
   1.5383377e+00   7.0110872e+00
   1.5443905e+00   6.9989816e+00
   1.5504434e+00   6.9868759e+00
   1.5564962e+00   6.9747703e+00
   1.5625490e+00   6.9626646e+00
   1.5686018e+00   6.9505590e+00
   1.5746547e+00   6.9384533e+00
   1.5807075e+00   6.9263476e+00
   1.5867603e+00   6.9142420e+00
   1.5928132e+00   6.9021363e+00
   1.5988660e+00   6.8900307e+00
   1.6049188e+00   6.8779250e+00
   1.6109716e+00   6.8658194e+00
   1.6170245e+00   6.8537137e+00
   1.6230773e+00   6.8416080e+00
   1.6291301e+00   6.8295024e+00
   1.6351830e+00   6.8173967e+00
   1.6412358e+00   6.8052911e+00
   1.6472886e+00   6.7931854e+00
   1.6533414e+00   6.7810798e+00
   1.6593943e+00   6.7689741e+00
   1.6654471e+00   6.7568685e+00
   1.6714999e+00   6.7447628e+00
   1.6775528e+00   6.7326571e+00
   1.6836056e+00   6.7205515e+00
   1.6896584e+00   6.7084458e+00
   1.6957112e+00   6.6963402e+00
   1.7017641e+00   6.6842345e+00
   1.7078169e+00   6.6721289e+00
   1.7138697e+00   6.6600232e+00
   1.7199225e+00   6.6479175e+00
   1.7259754e+00   6.6358119e+00
   1.7320282e+00   6.6237062e+00
   1.7380810e+00   6.6116006e+00
   1.7441339e+00   6.5994949e+00
   1.7501867e+00   6.5873893e+00
   1.7562395e+00   6.5752836e+00
   1.7622923e+00   6.5631780e+00
   1.7683452e+00   6.5510723e+00
   1.7743980e+00   6.5389666e+00
   1.7804508e+00   6.5268610e+00
   1.7865037e+00   6.5147553e+00
   1.7925565e+00   6.5026497e+00
   1.7986093e+00   6.4905440e+00
   1.8046621e+00   6.4784384e+00
   1.8107150e+00   6.4663327e+00
   1.8167678e+00   6.4542270e+00
   1.8228206e+00   6.4421214e+00
   1.8288735e+00   6.4300157e+00
   1.8349263e+00   6.4179101e+00
   1.8409791e+00   6.4058044e+00
   1.8470319e+00   6.3936988e+00
   1.8530848e+00   6.3815931e+00
   1.8591376e+00   6.3694875e+00
   1.8651904e+00   6.3573818e+00
   1.8712433e+00   6.3452761e+00
   1.8772961e+00   6.3331705e+00
   1.8833489e+00   6.3210648e+00
   1.8894017e+00   6.3089592e+00
   1.8954546e+00   6.2968535e+00
   1.9015074e+00   6.2847479e+00
   1.9075602e+00   6.2726422e+00
   1.9136130e+00   6.2605365e+00
   1.9196659e+00   6.2484309e+00
   1.9257187e+00   6.2363252e+00
   1.9317715e+00   6.2242196e+00
   1.9378244e+00   6.2121139e+00
   1.9438772e+00   6.2000083e+00
   1.9499300e+00   6.1879026e+00
   1.9559828e+00   6.1757970e+00
   1.9620357e+00   6.1636913e+00
   1.9680885e+00   6.1515856e+00
   1.9741413e+00   6.1394800e+00
   1.9801942e+00   6.1273743e+00
   1.9862470e+00   6.1152687e+00
   1.9922998e+00   6.1031630e+00
   1.9983526e+00   6.0910574e+00
   2.0044055e+00   6.0789517e+00
   2.0104583e+00   6.0668460e+00
   2.0165111e+00   6.0547404e+00
   2.0225640e+00   6.0426347e+00
   2.0286168e+00   6.0305291e+00
   2.0346696e+00   6.0184234e+00
   2.0407224e+00   6.0063178e+00
   2.0467753e+00   5.9942121e+00


==> Data/V11_s2.dat <==
  -4.0000000e+00   2.2038351e+01
  -3.9926104e+00   2.2023572e+01
  -3.9852208e+00   2.2008793e+01
  -3.9778312e+00   2.1994013e+01
  -3.9704416e+00   2.1979234e+01
  -3.9630520e+00   2.1964455e+01
  -3.9556624e+00   2.1949676e+01
  -3.9482728e+00   2.1934897e+01
  -3.9408832e+00   2.1920117e+01
  -3.9334936e+00   2.1905338e+01
  -3.9261040e+00   2.1890559e+01
  -3.9187144e+00   2.1875780e+01
  -3.9113248e+00   2.1861001e+01
  -3.9039352e+00   2.1846221e+01
  -3.8965456e+00   2.1831442e+01
  -3.8891560e+00   2.1816663e+01
  -3.8817664e+00   2.1801884e+01
  -3.8743768e+00   2.1787105e+01
  -3.8669872e+00   2.1772325e+01
  -3.8595976e+00   2.1757546e+01
  -3.8522080e+00   2.1742767e+01
  -3.8448184e+00   2.1727988e+01
  -3.8374288e+00   2.1713208e+01
  -3.8300392e+00   2.1698429e+01
  -3.8226496e+00   2.1683650e+01
  -3.8152600e+00   2.1668871e+01
  -3.8078704e+00   2.1654092e+01
  -3.8004808e+00   2.1639312e+01
  -3.7930912e+00   2.1624533e+01
  -3.7857016e+00   2.1609754e+01
  -3.7783120e+00   2.1594975e+01
  -3.7709224e+00   2.1580196e+01
  -3.7635328e+00   2.1565416e+01
  -3.7561432e+00   2.1550637e+01
  -3.7487536e+00   2.1535858e+01
  -3.7413640e+00   2.1521079e+01
  -3.7339743e+00   2.1506300e+01
  -3.7265847e+00   2.1491520e+01
  -3.7191951e+00   2.1476741e+01
  -3.7118055e+00   2.1461962e+01
  -3.7044159e+00   2.1447183e+01
  -3.6970263e+00   2.1432404e+01
  -3.6896367e+00   2.1417624e+01
  -3.6822471e+00   2.1402845e+01
  -3.6748575e+00   2.1388066e+01
  -3.6674679e+00   2.1373287e+01
  -3.6600783e+00   2.1358508e+01
  -3.6526887e+00   2.1343728e+01
  -3.6452991e+00   2.1328949e+01
  -3.6379095e+00   2.1314170e+01
  -3.6305199e+00   2.1299391e+01
  -3.6231303e+00   2.1284612e+01
  -3.6157407e+00   2.1269832e+01
  -3.6083511e+00   2.1255053e+01
  -3.6009615e+00   2.1240274e+01
  -3.5935719e+00   2.1225495e+01
  -3.5861823e+00   2.1210716e+01
  -3.5787927e+00   2.1195936e+01
  -3.5714031e+00   2.1181157e+01
  -3.5640135e+00   2.1166378e+01
  -3.5566239e+00   2.1151599e+01
  -3.5492343e+00   2.1136820e+01
  -3.5418447e+00   2.1122040e+01
  -3.5344551e+00   2.1107261e+01
  -3.5270655e+00   2.1092482e+01
  -3.5196759e+00   2.1077703e+01
  -3.5122863e+00   2.1062924e+01
  -3.5048967e+00   2.1048144e+01
  -3.4975071e+00   2.1033365e+01
  -3.4901175e+00   2.1018586e+01
  -3.4827279e+00   2.1003807e+01
  -3.4753383e+00   2.0989028e+01
  -3.4679487e+00   2.0974248e+01
  -3.4605591e+00   2.0959469e+01
  -3.4531695e+00   2.0944690e+01
  -3.4457799e+00   2.0929911e+01
  -3.4383903e+00   2.0915132e+01
  -3.4310007e+00   2.0900352e+01
  -3.4236111e+00   2.0885573e+01
  -3.4162215e+00   2.0870794e+01
  -3.4088319e+00   2.0856015e+01
  -3.4014423e+00   2.0841236e+01
  -3.3940527e+00   2.0826456e+01
  -3.3866631e+00   2.0811677e+01
  -3.3792735e+00   2.0796898e+01
  -3.3718839e+00   2.0782119e+01
  -3.3644943e+00   2.0767340e+01
  -3.3571047e+00   2.0752560e+01
  -3.3497151e+00   2.0737781e+01
  -3.3423255e+00   2.0723002e+01
  -3.3349359e+00   2.0708223e+01
  -3.3275463e+00   2.0693443e+01
  -3.3201567e+00   2.0678664e+01
  -3.3127671e+00   2.0663885e+01
  -3.3053775e+00   2.0649106e+01
  -3.2979879e+00   2.0634327e+01
  -3.2905983e+00   2.0619547e+01
  -3.2832087e+00   2.0604768e+01
  -3.2758191e+00   2.0589989e+01
  -3.2684295e+00   2.0575210e+01
  -3.2610399e+00   2.0560431e+01
  -3.2536503e+00   2.0545651e+01
  -3.2462607e+00   2.0530872e+01
  -3.2388711e+00   2.0516093e+01
  -3.2314815e+00   2.0501314e+01
  -3.2240919e+00   2.0486535e+01
  -3.2167023e+00   2.0471755e+01
  -3.2093127e+00   2.0456976e+01
  -3.2019230e+00   2.0442197e+01
  -3.1945334e+00   2.0427418e+01
  -3.1871438e+00   2.0412639e+01
  -3.1797542e+00   2.0397859e+01
  -3.1723646e+00   2.0383080e+01
  -3.1649750e+00   2.0368301e+01
  -3.1575854e+00   2.0353522e+01
  -3.1501958e+00   2.0338743e+01
  -3.1428062e+00   2.0323963e+01
  -3.1354166e+00   2.0309184e+01
  -3.1280270e+00   2.0294405e+01
  -3.1206374e+00   2.0279626e+01
  -3.1132478e+00   2.0264847e+01
  -3.1058582e+00   2.0250067e+01
  -3.0984686e+00   2.0235288e+01
  -3.0910790e+00   2.0220509e+01
  -3.0836894e+00   2.0205730e+01
  -3.0762998e+00   2.0190951e+01
  -3.0689102e+00   2.0176171e+01
  -3.0615206e+00   2.0161392e+01
  -3.0541310e+00   2.0146613e+01
  -3.0467414e+00   2.0131834e+01
  -3.0393518e+00   2.0117055e+01
  -3.0319622e+00   2.0102275e+01
  -3.0245726e+00   2.0087496e+01
  -3.0171830e+00   2.0072717e+01
  -3.0097934e+00   2.0057938e+01
  -3.0024038e+00   2.0043159e+01
  -2.9950142e+00   2.0028379e+01
  -2.9876246e+00   2.0013600e+01
  -2.9802350e+00   1.9998821e+01
  -2.9728454e+00   1.9984042e+01
  -2.9654558e+00   1.9969263e+01
  -2.9580662e+00   1.9954483e+01
  -2.9506766e+00   1.9939704e+01
  -2.9432870e+00   1.9924925e+01
  -2.9358974e+00   1.9910146e+01
  -2.9285078e+00   1.9895367e+01
  -2.9211182e+00   1.9880587e+01
  -2.9137286e+00   1.9865808e+01
  -2.9063390e+00   1.9851029e+01
  -2.8989494e+00   1.9836250e+01
  -2.8915598e+00   1.9821471e+01
  -2.8841702e+00   1.9806691e+01
  -2.8767806e+00   1.9791912e+01
  -2.8693910e+00   1.9777133e+01
  -2.8620014e+00   1.9762354e+01
  -2.8546118e+00   1.9747575e+01
  -2.8472222e+00   1.9732795e+01
  -2.8398326e+00   1.9718016e+01
  -2.8324430e+00   1.9703237e+01
  -2.8250534e+00   1.9688458e+01
  -2.8176638e+00   1.9673679e+01
  -2.8102742e+00   1.9658899e+01
  -2.8028846e+00   1.9644120e+01
  -2.7954950e+00   1.9629341e+01
  -2.7881054e+00   1.9614562e+01
  -2.7807158e+00   1.9599782e+01
  -2.7733262e+00   1.9585003e+01
  -2.7659366e+00   1.9570224e+01
  -2.7585470e+00   1.9555445e+01
  -2.7511574e+00   1.9540666e+01
  -2.7437678e+00   1.9525886e+01
  -2.7363782e+00   1.9511107e+01
  -2.7289886e+00   1.9496328e+01
  -2.7215990e+00   1.9481549e+01
  -2.7142094e+00   1.9466770e+01
  -2.7068198e+00   1.9451990e+01
  -2.6994302e+00   1.9437211e+01
  -2.6920406e+00   1.9422432e+01
  -2.6846510e+00   1.9407653e+01
  -2.6772613e+00   1.9392874e+01
  -2.6698717e+00   1.9378094e+01
  -2.6624821e+00   1.9363315e+01
  -2.6550925e+00   1.9348536e+01
  -2.6477029e+00   1.9333757e+01
  -2.6403133e+00   1.9318978e+01
  -2.6329237e+00   1.9304198e+01
  -2.6255341e+00   1.9289419e+01
  -2.6181445e+00   1.9274640e+01
  -2.6107549e+00   1.9259861e+01
  -2.6033653e+00   1.9245082e+01
  -2.5959757e+00   1.9230302e+01
  -2.5885861e+00   1.9215523e+01
  -2.5811965e+00   1.9200744e+01
  -2.5738069e+00   1.9185965e+01
  -2.5664173e+00   1.9171186e+01
  -2.5590277e+00   1.9156406e+01
  -2.5516381e+00   1.9141627e+01
  -2.5442485e+00   1.9126848e+01
  -2.5368589e+00   1.9112069e+01
  -2.5294693e+00   1.9097290e+01
  -2.5220797e+00   1.9082510e+01
  -2.5146901e+00   1.9067731e+01
  -2.5073005e+00   1.9052952e+01
  -2.4999109e+00   1.9038173e+01
  -2.4925213e+00   1.9023394e+01
  -2.4851317e+00   1.9008614e+01
  -2.4777421e+00   1.8993835e+01
  -2.4703525e+00   1.8979056e+01
  -2.4629629e+00   1.8964277e+01
  -2.4555733e+00   1.8949498e+01
  -2.4481837e+00   1.8934718e+01
  -2.4407941e+00   1.8919939e+01
  -2.4334045e+00   1.8905160e+01
  -2.4260149e+00   1.8890381e+01
  -2.4186253e+00   1.8875602e+01
  -2.4112357e+00   1.8860822e+01
  -2.4038461e+00   1.8846043e+01
  -2.3964565e+00   1.8831264e+01
  -2.3890669e+00   1.8816485e+01
  -2.3816773e+00   1.8801706e+01
  -2.3742877e+00   1.8786926e+01
  -2.3668981e+00   1.8772147e+01
  -2.3595085e+00   1.8757368e+01
  -2.3521189e+00   1.8742589e+01
  -2.3447293e+00   1.8727810e+01
  -2.3373397e+00   1.8713030e+01
  -2.3299501e+00   1.8698251e+01
  -2.3225605e+00   1.8683472e+01
  -2.3151709e+00   1.8668693e+01
  -2.3077813e+00   1.8653914e+01
  -2.3003917e+00   1.8639134e+01
  -2.2930021e+00   1.8624355e+01
  -2.2856125e+00   1.8609576e+01
  -2.2782229e+00   1.8594797e+01
  -2.2708333e+00   1.8580017e+01
  -2.2634437e+00   1.8565238e+01
  -2.2560541e+00   1.8550459e+01
  -2.2486645e+00   1.8535680e+01
  -2.2412749e+00   1.8520901e+01
  -2.2338853e+00   1.8506121e+01
  -2.2264957e+00   1.8491342e+01
  -2.2191061e+00   1.8476563e+01
  -2.2117165e+00   1.8461784e+01
  -2.2043269e+00   1.8447005e+01
  -2.1969373e+00   1.8432225e+01
  -2.1895477e+00   1.8417446e+01
  -2.1821581e+00   1.8402667e+01
  -2.1747685e+00   1.8387888e+01
  -2.1673789e+00   1.8373109e+01
  -2.1599893e+00   1.8358329e+01
  -2.1525997e+00   1.8343550e+01
  -2.1452100e+00   1.8328771e+01
  -2.1378204e+00   1.8313992e+01
  -2.1304308e+00   1.8299213e+01
  -2.1230412e+00   1.8284433e+01
  -2.1156516e+00   1.8269654e+01
  -2.1082620e+00   1.8254875e+01
  -2.1008724e+00   1.8240096e+01
  -2.0934828e+00   1.8225317e+01
  -2.0860932e+00   1.8210537e+01
  -2.0787036e+00   1.8195758e+01
  -2.0713140e+00   1.8180979e+01
  -2.0639244e+00   1.8166200e+01
  -2.0565348e+00   1.8151421e+01
  -2.0491452e+00   1.8136641e+01
  -2.0417556e+00   1.8121862e+01
  -2.0343660e+00   1.8107083e+01
  -2.0269764e+00   1.8092304e+01
  -2.0195868e+00   1.8077525e+01
  -2.0121972e+00   1.8062745e+01
  -2.0048076e+00   1.8047966e+01
  -1.9974180e+00   1.8033187e+01
  -1.9900284e+00   1.8018408e+01
  -1.9826388e+00   1.8003629e+01
  -1.9752492e+00   1.7988849e+01
  -1.9678596e+00   1.7974070e+01
  -1.9604700e+00   1.7959291e+01
  -1.9530804e+00   1.7944512e+01
  -1.9456908e+00   1.7929733e+01
  -1.9383012e+00   1.7914953e+01
  -1.9309116e+00   1.7900174e+01
  -1.9235220e+00   1.7885395e+01
  -1.9161324e+00   1.7870616e+01
  -1.9087428e+00   1.7855837e+01
  -1.9013532e+00   1.7841057e+01
  -1.8939636e+00   1.7826278e+01
  -1.8865740e+00   1.7811499e+01
  -1.8791844e+00   1.7796720e+01
  -1.8717948e+00   1.7781941e+01
  -1.8644052e+00   1.7767161e+01
  -1.8570156e+00   1.7752382e+01
  -1.8496260e+00   1.7737603e+01
  -1.8422364e+00   1.7722824e+01
  -1.8348468e+00   1.7708045e+01
  -1.8274572e+00   1.7693265e+01
  -1.8200676e+00   1.7678486e+01
  -1.8126780e+00   1.7663707e+01
  -1.8052884e+00   1.7648928e+01
  -1.7978988e+00   1.7634149e+01
  -1.7905092e+00   1.7619369e+01
  -1.7831196e+00   1.7604590e+01
  -1.7757300e+00   1.7589811e+01
  -1.7683404e+00   1.7575032e+01
  -1.7609508e+00   1.7560253e+01
  -1.7535612e+00   1.7545473e+01
  -1.7461716e+00   1.7530694e+01
  -1.7387820e+00   1.7515915e+01
  -1.7313924e+00   1.7501136e+01
  -1.7240028e+00   1.7486356e+01
  -1.7166132e+00   1.7471577e+01
  -1.7092236e+00   1.7456798e+01
  -1.7018340e+00   1.7442019e+01
  -1.6944444e+00   1.7427240e+01
  -1.6870548e+00   1.7412460e+01
  -1.6796652e+00   1.7397681e+01
  -1.6722756e+00   1.7382902e+01
  -1.6648860e+00   1.7368123e+01
  -1.6574964e+00   1.7353344e+01
  -1.6501068e+00   1.7338564e+01
  -1.6427172e+00   1.7323785e+01
  -1.6353276e+00   1.7309006e+01
  -1.6279380e+00   1.7294227e+01
  -1.6205483e+00   1.7279448e+01
  -1.6131587e+00   1.7264668e+01
  -1.6057691e+00   1.7249889e+01
  -1.5983795e+00   1.7235110e+01
  -1.5909899e+00   1.7220331e+01
  -1.5836003e+00   1.7205552e+01
  -1.5762107e+00   1.7190772e+01
  -1.5688211e+00   1.7175993e+01
  -1.5614315e+00   1.7161214e+01
  -1.5540419e+00   1.7146435e+01
  -1.5466523e+00   1.7131656e+01
  -1.5392627e+00   1.7116876e+01
  -1.5318731e+00   1.7102097e+01
  -1.5244835e+00   1.7087318e+01
  -1.5170939e+00   1.7072539e+01
  -1.5097043e+00   1.7057760e+01
  -1.5023147e+00   1.7042980e+01
  -1.4949251e+00   1.7028201e+01
  -1.4875355e+00   1.7013422e+01
  -1.4801459e+00   1.6998643e+01
  -1.4727563e+00   1.6983864e+01
  -1.4653667e+00   1.6969084e+01
  -1.4579771e+00   1.6954305e+01
  -1.4505875e+00   1.6939526e+01
  -1.4431979e+00   1.6924747e+01
  -1.4358083e+00   1.6909968e+01
  -1.4284187e+00   1.6895188e+01
  -1.4210291e+00   1.6880409e+01
  -1.4136395e+00   1.6865630e+01
  -1.4062499e+00   1.6850851e+01
  -1.3988603e+00   1.6836072e+01
  -1.3914707e+00   1.6821292e+01
  -1.3840811e+00   1.6806513e+01
  -1.3766915e+00   1.6791734e+01
  -1.3693019e+00   1.6776955e+01
  -1.3619123e+00   1.6762176e+01
  -1.3545227e+00   1.6747396e+01
  -1.3471331e+00   1.6732617e+01
  -1.3397435e+00   1.6717838e+01
  -1.3323539e+00   1.6703059e+01
  -1.3249643e+00   1.6688280e+01
  -1.3175747e+00   1.6673500e+01
  -1.3101851e+00   1.6658721e+01
  -1.3027955e+00   1.6643942e+01
  -1.2954059e+00   1.6629163e+01
  -1.2880163e+00   1.6614384e+01
  -1.2806267e+00   1.6599604e+01
  -1.2732371e+00   1.6584825e+01
  -1.2658475e+00   1.6570046e+01
  -1.2584579e+00   1.6555267e+01
  -1.2510683e+00   1.6540488e+01
  -1.2436787e+00   1.6525708e+01
  -1.2362891e+00   1.6510929e+01
  -1.2288995e+00   1.6496150e+01
  -1.2215099e+00   1.6481371e+01
  -1.2141203e+00   1.6466591e+01
  -1.2067307e+00   1.6451812e+01
  -1.1993411e+00   1.6437033e+01
  -1.1919515e+00   1.6422254e+01
  -1.1845619e+00   1.6407475e+01
  -1.1771723e+00   1.6392695e+01
  -1.1697827e+00   1.6377916e+01
  -1.1623931e+00   1.6363137e+01
  -1.1550035e+00   1.6348358e+01
  -1.1476139e+00   1.6333579e+01
  -1.1402243e+00   1.6318799e+01
  -1.1328347e+00   1.6304020e+01
  -1.1254451e+00   1.6289241e+01
  -1.1180555e+00   1.6274462e+01
  -1.1106659e+00   1.6259683e+01
  -1.1032763e+00   1.6244903e+01
  -1.0958867e+00   1.6230124e+01
  -1.0884970e+00   1.6215345e+01
  -1.0811074e+00   1.6200566e+01
  -1.0737178e+00   1.6185787e+01
  -1.0663282e+00   1.6171007e+01
  -1.0589386e+00   1.6156228e+01
  -1.0515490e+00   1.6141449e+01
  -1.0441594e+00   1.6126670e+01
  -1.0367698e+00   1.6111891e+01
  -1.0293802e+00   1.6097111e+01
  -1.0219906e+00   1.6082332e+01
  -1.0146010e+00   1.6067553e+01
  -1.0072114e+00   1.6052774e+01
  -9.9982183e-01   1.6037995e+01
  -9.9243223e-01   1.6023215e+01
  -9.8504263e-01   1.6008436e+01
  -9.7765303e-01   1.5993657e+01
  -9.7026343e-01   1.5978878e+01
  -9.6287382e-01   1.5964099e+01
  -9.5548422e-01   1.5949319e+01
  -9.4809462e-01   1.5934540e+01
  -9.4070502e-01   1.5919761e+01
  -9.3331542e-01   1.5904982e+01
  -9.2592582e-01   1.5890203e+01
  -9.1853622e-01   1.5875423e+01
  -9.1114662e-01   1.5860644e+01
  -9.0375701e-01   1.5845865e+01
  -8.9636741e-01   1.5831086e+01
  -8.8897781e-01   1.5816307e+01
  -8.8158821e-01   1.5801527e+01
  -8.7419861e-01   1.5786748e+01
  -8.6680901e-01   1.5771969e+01
  -8.5941941e-01   1.5757190e+01
  -8.5202980e-01   1.5742411e+01
  -8.4464020e-01   1.5727631e+01
  -8.3725060e-01   1.5712852e+01
  -8.2986100e-01   1.5698073e+01
  -8.2247140e-01   1.5683294e+01
  -8.1508180e-01   1.5668515e+01
  -8.0769220e-01   1.5653735e+01
  -8.0030259e-01   1.5638956e+01
  -7.9291299e-01   1.5624177e+01
  -7.8552339e-01   1.5609398e+01
  -7.7813379e-01   1.5594619e+01
  -7.7074419e-01   1.5579839e+01
  -7.6335459e-01   1.5565060e+01
  -7.5596499e-01   1.5550281e+01
  -7.4857538e-01   1.5535502e+01
  -7.4118578e-01   1.5520723e+01
  -7.3379618e-01   1.5505943e+01
  -7.2640658e-01   1.5491164e+01
  -7.1901698e-01   1.5476385e+01
  -7.1162738e-01   1.5461606e+01
  -7.0423778e-01   1.5446827e+01
  -6.9684817e-01   1.5432047e+01
  -6.8945857e-01   1.5417268e+01
  -6.8206897e-01   1.5402489e+01
  -6.7467937e-01   1.5387710e+01
  -6.6728977e-01   1.5372930e+01
  -6.5990017e-01   1.5358151e+01
  -6.5251057e-01   1.5343372e+01
  -6.4512096e-01   1.5328593e+01
  -6.3773136e-01   1.5313814e+01
  -6.3034176e-01   1.5299034e+01
  -6.2295216e-01   1.5284255e+01
  -6.1556256e-01   1.5269476e+01
  -6.0817296e-01   1.5254697e+01
  -6.0078336e-01   1.5239918e+01
  -5.9339376e-01   1.5225138e+01
  -5.8600415e-01   1.5210359e+01
  -5.7861455e-01   1.5195580e+01
  -5.7122495e-01   1.5180801e+01
  -5.6383535e-01   1.5166022e+01
  -5.5644575e-01   1.5151242e+01
  -5.4905615e-01   1.5136463e+01
  -5.4166655e-01   1.5121684e+01
  -5.3427694e-01   1.5106905e+01
  -5.2688734e-01   1.5092126e+01
  -5.1949774e-01   1.5077346e+01
  -5.1210814e-01   1.5062567e+01
  -5.0471854e-01   1.5047788e+01
  -4.9732894e-01   1.5033009e+01
  -4.8993934e-01   1.5018230e+01
  -4.8254973e-01   1.5003450e+01
  -4.7516013e-01   1.4988671e+01
  -4.6777053e-01   1.4973892e+01
  -4.6038093e-01   1.4959113e+01
  -4.5299133e-01   1.4944334e+01
  -4.4560173e-01   1.4929554e+01
  -4.3821213e-01   1.4914775e+01
  -4.3082252e-01   1.4899996e+01
  -4.2343292e-01   1.4885217e+01
  -4.1604332e-01   1.4870438e+01
  -4.0865372e-01   1.4855658e+01
  -4.0126412e-01   1.4840879e+01
  -3.9387452e-01   1.4826100e+01
  -3.8648492e-01   1.4811321e+01
  -3.7909531e-01   1.4796542e+01
  -3.7170571e-01   1.4781762e+01
  -3.6431611e-01   1.4766983e+01
  -3.5692651e-01   1.4752204e+01
  -3.4953691e-01   1.4737425e+01
  -3.4214731e-01   1.4722646e+01
  -3.3475771e-01   1.4707866e+01
  -3.2736810e-01   1.4693087e+01
  -3.1997850e-01   1.4678308e+01
  -3.1258890e-01   1.4663529e+01
  -3.0519930e-01   1.4648750e+01
  -2.9780970e-01   1.4633970e+01
  -2.9042010e-01   1.4619191e+01
  -2.8303050e-01   1.4604412e+01
  -2.7564089e-01   1.4589633e+01
  -2.6825129e-01   1.4574854e+01
  -2.6086169e-01   1.4560074e+01
  -2.5347209e-01   1.4545295e+01
  -2.4608249e-01   1.4530516e+01
  -2.3869289e-01   1.4515737e+01
  -2.3130329e-01   1.4500958e+01
  -2.2391369e-01   1.4486178e+01
  -2.1652408e-01   1.4471399e+01
  -2.0913448e-01   1.4456620e+01
  -2.0174488e-01   1.4441841e+01
  -1.9435528e-01   1.4427062e+01
  -1.8696568e-01   1.4412282e+01
  -1.7957608e-01   1.4397503e+01
  -1.7218648e-01   1.4382724e+01
  -1.6479687e-01   1.4367945e+01
  -1.5740727e-01   1.4353165e+01
  -1.5001767e-01   1.4338386e+01
  -1.4262807e-01   1.4323607e+01
  -1.3523847e-01   1.4308828e+01
  -1.2784887e-01   1.4294049e+01
  -1.2045927e-01   1.4279269e+01
  -1.1306966e-01   1.4264490e+01
  -1.0568006e-01   1.4249711e+01
  -9.8290461e-02   1.4234932e+01
  -9.0900860e-02   1.4220153e+01
  -8.3511258e-02   1.4205373e+01
  -7.6121657e-02   1.4190594e+01
  -6.8732056e-02   1.4175815e+01
  -6.1342454e-02   1.4161036e+01
  -5.3952853e-02   1.4146257e+01
  -4.6563251e-02   1.4131477e+01
  -3.9173650e-02   1.4116698e+01
  -3.1784049e-02   1.4101919e+01
  -2.4394447e-02   1.4087140e+01
  -1.7004846e-02   1.4072361e+01
  -9.6152445e-03   1.4057581e+01
  -2.2256431e-03   1.4042802e+01
   5.1639583e-03   1.4028023e+01
   1.2553560e-02   1.4013244e+01
   1.9943161e-02   1.3998465e+01
   2.7332762e-02   1.3983685e+01
   3.4722364e-02   1.3968906e+01
   4.2111965e-02   1.3954127e+01
   4.9501567e-02   1.3939348e+01
   5.6891168e-02   1.3924569e+01
   6.4280769e-02   1.3909789e+01
   7.1670371e-02   1.3895010e+01
   7.9059972e-02   1.3880231e+01
   8.6449574e-02   1.3865452e+01
   9.3839175e-02   1.3850673e+01
   1.0122878e-01   1.3835893e+01
   1.0861838e-01   1.3821114e+01
   1.1600798e-01   1.3806335e+01
   1.2339758e-01   1.3791556e+01
   1.3078718e-01   1.3776777e+01
   1.3817678e-01   1.3761997e+01
   1.4556638e-01   1.3747218e+01
   1.5295599e-01   1.3732439e+01
   1.6034559e-01   1.3717660e+01
   1.6773519e-01   1.3702881e+01
   1.7512479e-01   1.3688101e+01
   1.8251439e-01   1.3673322e+01
   1.8990399e-01   1.3658543e+01
   1.9729359e-01   1.3643764e+01
   2.0468320e-01   1.3628985e+01
   2.1207280e-01   1.3614205e+01
   2.1946240e-01   1.3599426e+01
   2.2685200e-01   1.3584647e+01
   2.3424160e-01   1.3569868e+01
   2.4163120e-01   1.3555089e+01
   2.4902080e-01   1.3540309e+01
   2.5641041e-01   1.3525530e+01
   2.6380001e-01   1.3510751e+01
   2.7118961e-01   1.3495972e+01
   2.7857921e-01   1.3481193e+01
   2.8596881e-01   1.3466413e+01
   2.9335841e-01   1.3451634e+01
   3.0074801e-01   1.3436855e+01
   3.0813762e-01   1.3422076e+01
   3.1552722e-01   1.3407297e+01
   3.2291682e-01   1.3392517e+01
   3.3030642e-01   1.3377738e+01
   3.3769602e-01   1.3362959e+01
   3.4508562e-01   1.3348180e+01
   3.5247522e-01   1.3333401e+01
   3.5986483e-01   1.3318621e+01
   3.6725443e-01   1.3303842e+01
   3.7464403e-01   1.3289063e+01
   3.8203363e-01   1.3274284e+01
   3.8942323e-01   1.3259504e+01
   3.9681283e-01   1.3244725e+01
   4.0420243e-01   1.3229946e+01
   4.1159204e-01   1.3215167e+01
   4.1898164e-01   1.3200388e+01
   4.2637124e-01   1.3185608e+01
   4.3376084e-01   1.3170829e+01
   4.4115044e-01   1.3156050e+01
   4.4854004e-01   1.3141271e+01
   4.5592964e-01   1.3126492e+01
   4.6331925e-01   1.3111712e+01
   4.7070885e-01   1.3096933e+01
   4.7809845e-01   1.3082154e+01
   4.8548805e-01   1.3067375e+01
   4.9287765e-01   1.3052596e+01
   5.0026725e-01   1.3037816e+01
   5.0765685e-01   1.3023037e+01
   5.1504645e-01   1.3008258e+01
   5.2243606e-01   1.2993479e+01
   5.2982566e-01   1.2978700e+01
   5.3721526e-01   1.2963920e+01
   5.4460486e-01   1.2949141e+01
   5.5199446e-01   1.2934362e+01
   5.5938406e-01   1.2919583e+01
   5.6677366e-01   1.2904804e+01
   5.7416327e-01   1.2890024e+01
   5.8155287e-01   1.2875245e+01
   5.8894247e-01   1.2860466e+01
   5.9633207e-01   1.2845687e+01
   6.0372167e-01   1.2830908e+01
   6.1111127e-01   1.2816128e+01
   6.1850087e-01   1.2801349e+01
   6.2589048e-01   1.2786570e+01
   6.3328008e-01   1.2771791e+01
   6.4066968e-01   1.2757012e+01
   6.4805928e-01   1.2742232e+01
   6.5544888e-01   1.2727453e+01
   6.6283848e-01   1.2712674e+01
   6.7022808e-01   1.2697895e+01
   6.7761769e-01   1.2683116e+01
   6.8500729e-01   1.2668336e+01
   6.9239689e-01   1.2653557e+01
   6.9978649e-01   1.2638778e+01
   7.0717609e-01   1.2623999e+01
   7.1456569e-01   1.2609220e+01
   7.2195529e-01   1.2594440e+01
   7.2934490e-01   1.2579661e+01
   7.3673450e-01   1.2564882e+01
   7.4412410e-01   1.2550103e+01
   7.5151370e-01   1.2535324e+01
   7.5890330e-01   1.2520544e+01
   7.6629290e-01   1.2505765e+01
   7.7368250e-01   1.2490986e+01
   7.8107211e-01   1.2476207e+01
   7.8846171e-01   1.2461428e+01
   7.9585131e-01   1.2446648e+01
   8.0324091e-01   1.2431869e+01
   8.1063051e-01   1.2417090e+01
   8.1802011e-01   1.2402311e+01
   8.2540971e-01   1.2387532e+01
   8.3279931e-01   1.2372752e+01
   8.4018892e-01   1.2357973e+01
   8.4757852e-01   1.2343194e+01
   8.5496812e-01   1.2328415e+01
   8.6235772e-01   1.2313636e+01
   8.6974732e-01   1.2298856e+01
   8.7713692e-01   1.2284077e+01
   8.8452652e-01   1.2269298e+01
   8.9191613e-01   1.2254519e+01
   8.9930573e-01   1.2239739e+01
   9.0669533e-01   1.2224960e+01
   9.1408493e-01   1.2210181e+01
   9.2147453e-01   1.2195402e+01
   9.2886413e-01   1.2180623e+01
   9.3625373e-01   1.2165843e+01
   9.4364334e-01   1.2151064e+01
   9.5103294e-01   1.2136285e+01
   9.5842254e-01   1.2121506e+01
   9.6581214e-01   1.2106727e+01
   9.7320174e-01   1.2091947e+01
   9.8059134e-01   1.2077168e+01
   9.8798094e-01   1.2062389e+01
   9.9537055e-01   1.2047610e+01
   1.0027601e+00   1.2032831e+01
   1.0101497e+00   1.2018051e+01
   1.0175393e+00   1.2003272e+01
   1.0249290e+00   1.1988493e+01
   1.0323186e+00   1.1973714e+01
   1.0397082e+00   1.1958935e+01
   1.0470978e+00   1.1944155e+01
   1.0544874e+00   1.1929376e+01
   1.0618770e+00   1.1914597e+01
   1.0692666e+00   1.1899818e+01
   1.0766562e+00   1.1885039e+01
   1.0840458e+00   1.1870259e+01
   1.0914354e+00   1.1855480e+01
   1.0988250e+00   1.1840701e+01
   1.1062146e+00   1.1825922e+01
   1.1136042e+00   1.1811143e+01
   1.1209938e+00   1.1796363e+01
   1.1283834e+00   1.1781584e+01
   1.1357730e+00   1.1766805e+01
   1.1431626e+00   1.1752026e+01
   1.1505522e+00   1.1737247e+01
   1.1579418e+00   1.1722467e+01
   1.1653314e+00   1.1707688e+01
   1.1727210e+00   1.1692909e+01
   1.1801106e+00   1.1678130e+01
   1.1875002e+00   1.1663351e+01
   1.1948898e+00   1.1648571e+01
   1.2022794e+00   1.1633792e+01
   1.2096690e+00   1.1619013e+01
   1.2170586e+00   1.1604234e+01
   1.2244482e+00   1.1589455e+01
   1.2318378e+00   1.1574675e+01
   1.2392274e+00   1.1559896e+01
   1.2466170e+00   1.1545117e+01
   1.2540066e+00   1.1530338e+01
   1.2613962e+00   1.1515559e+01
   1.2687858e+00   1.1500779e+01
   1.2761754e+00   1.1486000e+01
   1.2835650e+00   1.1471221e+01
   1.2909546e+00   1.1456442e+01
   1.2983442e+00   1.1441663e+01
   1.3057338e+00   1.1426883e+01
   1.3131234e+00   1.1412104e+01
   1.3205130e+00   1.1397325e+01
   1.3279026e+00   1.1382546e+01
   1.3352922e+00   1.1367767e+01
   1.3426818e+00   1.1352987e+01
   1.3500714e+00   1.1338208e+01
   1.3574610e+00   1.1323429e+01
   1.3648506e+00   1.1308650e+01
   1.3722402e+00   1.1293871e+01
   1.3796298e+00   1.1279091e+01
   1.3870194e+00   1.1264312e+01
   1.3944090e+00   1.1249533e+01
   1.4017986e+00   1.1234754e+01
   1.4091882e+00   1.1219975e+01
   1.4165778e+00   1.1205195e+01
   1.4239674e+00   1.1190416e+01
   1.4313570e+00   1.1175637e+01
   1.4387466e+00   1.1160858e+01
   1.4461362e+00   1.1146078e+01
   1.4535258e+00   1.1131299e+01
   1.4609154e+00   1.1116520e+01
   1.4683050e+00   1.1101741e+01
   1.4756946e+00   1.1086962e+01
   1.4830842e+00   1.1072182e+01
   1.4904738e+00   1.1057403e+01
   1.4978634e+00   1.1042624e+01
   1.5052530e+00   1.1027845e+01
   1.5126426e+00   1.1013066e+01
   1.5200322e+00   1.0998286e+01
   1.5274218e+00   1.0983507e+01
   1.5348114e+00   1.0968728e+01
   1.5422010e+00   1.0953949e+01
   1.5495907e+00   1.0939170e+01
   1.5569803e+00   1.0924390e+01
   1.5643699e+00   1.0909611e+01
   1.5717595e+00   1.0894832e+01
   1.5791491e+00   1.0880053e+01
   1.5865387e+00   1.0865274e+01
   1.5939283e+00   1.0850494e+01
   1.6013179e+00   1.0835715e+01
   1.6087075e+00   1.0820936e+01
   1.6160971e+00   1.0806157e+01
   1.6234867e+00   1.0791378e+01
   1.6308763e+00   1.0776598e+01
   1.6382659e+00   1.0761819e+01
   1.6456555e+00   1.0747040e+01
   1.6530451e+00   1.0732261e+01
   1.6604347e+00   1.0717482e+01
   1.6678243e+00   1.0702702e+01
   1.6752139e+00   1.0687923e+01
   1.6826035e+00   1.0673144e+01
   1.6899931e+00   1.0658365e+01
   1.6973827e+00   1.0643586e+01
   1.7047723e+00   1.0628806e+01
   1.7121619e+00   1.0614027e+01
   1.7195515e+00   1.0599248e+01
   1.7269411e+00   1.0584469e+01
   1.7343307e+00   1.0569690e+01
   1.7417203e+00   1.0554910e+01
   1.7491099e+00   1.0540131e+01
   1.7564995e+00   1.0525352e+01
   1.7638891e+00   1.0510573e+01
   1.7712787e+00   1.0495794e+01
   1.7786683e+00   1.0481014e+01
   1.7860579e+00   1.0466235e+01
   1.7934475e+00   1.0451456e+01
   1.8008371e+00   1.0436677e+01
   1.8082267e+00   1.0421898e+01
   1.8156163e+00   1.0407118e+01
   1.8230059e+00   1.0392339e+01
   1.8303955e+00   1.0377560e+01
   1.8377851e+00   1.0362781e+01
   1.8451747e+00   1.0348002e+01
   1.8525643e+00   1.0333222e+01
   1.8599539e+00   1.0318443e+01
   1.8673435e+00   1.0303664e+01
   1.8747331e+00   1.0288885e+01
   1.8821227e+00   1.0274106e+01
   1.8895123e+00   1.0259326e+01
   1.8969019e+00   1.0244547e+01
   1.9042915e+00   1.0229768e+01
   1.9116811e+00   1.0214989e+01
   1.9190707e+00   1.0200210e+01
   1.9264603e+00   1.0185430e+01
   1.9338499e+00   1.0170651e+01
   1.9412395e+00   1.0155872e+01
   1.9486291e+00   1.0141093e+01
   1.9560187e+00   1.0126313e+01
   1.9634083e+00   1.0111534e+01
   1.9707979e+00   1.0096755e+01
   1.9781875e+00   1.0081976e+01
   1.9855771e+00   1.0067197e+01
   1.9929667e+00   1.0052417e+01
   2.0003563e+00   1.0037638e+01
   2.0077459e+00   1.0022859e+01
   2.0151355e+00   1.0008080e+01
   2.0225251e+00   9.9933007e+00
   2.0299147e+00   9.9785215e+00
   2.0373043e+00   9.9637423e+00
   2.0446939e+00   9.9489631e+00
   2.0520835e+00   9.9341839e+00
   2.0594731e+00   9.9194047e+00
   2.0668627e+00   9.9046255e+00
   2.0742524e+00   9.8898462e+00
   2.0816420e+00   9.8750670e+00
   2.0890316e+00   9.8602878e+00
   2.0964212e+00   9.8455086e+00
   2.1038108e+00   9.8307294e+00
   2.1112004e+00   9.8159502e+00
   2.1185900e+00   9.8011710e+00
   2.1259796e+00   9.7863918e+00
   2.1333692e+00   9.7716126e+00
   2.1407588e+00   9.7568334e+00
   2.1481484e+00   9.7420542e+00
   2.1555380e+00   9.7272750e+00
   2.1629276e+00   9.7124958e+00
   2.1703172e+00   9.6977166e+00
   2.1777068e+00   9.6829374e+00
   2.1850964e+00   9.6681582e+00
   2.1924860e+00   9.6533790e+00
   2.1998756e+00   9.6385998e+00
   2.2072652e+00   9.6238206e+00
   2.2146548e+00   9.6090414e+00
   2.2220444e+00   9.5942622e+00
   2.2294340e+00   9.5794830e+00
   2.2368236e+00   9.5647038e+00
   2.2442132e+00   9.5499246e+00
   2.2516028e+00   9.5351454e+00
   2.2589924e+00   9.5203662e+00
   2.2663820e+00   9.5055870e+00
   2.2737716e+00   9.4908078e+00
   2.2811612e+00   9.4760286e+00
   2.2885508e+00   9.4612494e+00
   2.2959404e+00   9.4464702e+00
   2.3033300e+00   9.4316910e+00
   2.3107196e+00   9.4169118e+00
   2.3181092e+00   9.4021326e+00
   2.3254988e+00   9.3873534e+00
   2.3328884e+00   9.3725742e+00
   2.3402780e+00   9.3577949e+00
   2.3476676e+00   9.3430157e+00
   2.3550572e+00   9.3282365e+00
   2.3624468e+00   9.3134573e+00
   2.3698364e+00   9.2986781e+00
   2.3772260e+00   9.2838989e+00
   2.3846156e+00   9.2691197e+00
   2.3920052e+00   9.2543405e+00
   2.3993948e+00   9.2395613e+00
   2.4067844e+00   9.2247821e+00
   2.4141740e+00   9.2100029e+00
   2.4215636e+00   9.1952237e+00
   2.4289532e+00   9.1804445e+00
   2.4363428e+00   9.1656653e+00
   2.4437324e+00   9.1508861e+00
   2.4511220e+00   9.1361069e+00
   2.4585116e+00   9.1213277e+00
   2.4659012e+00   9.1065485e+00
   2.4732908e+00   9.0917693e+00
   2.4806804e+00   9.0769901e+00
   2.4880700e+00   9.0622109e+00
   2.4954596e+00   9.0474317e+00
   2.5028492e+00   9.0326525e+00
   2.5102388e+00   9.0178733e+00
   2.5176284e+00   9.0030941e+00
   2.5250180e+00   8.9883149e+00
   2.5324076e+00   8.9735357e+00
   2.5397972e+00   8.9587565e+00
   2.5471868e+00   8.9439773e+00
   2.5545764e+00   8.9291981e+00
   2.5619660e+00   8.9144189e+00
   2.5693556e+00   8.8996397e+00
   2.5767452e+00   8.8848605e+00
   2.5841348e+00   8.8700813e+00
   2.5915244e+00   8.8553021e+00
   2.5989140e+00   8.8405228e+00
   2.6063037e+00   8.8257436e+00
   2.6136933e+00   8.8109644e+00
   2.6210829e+00   8.7961852e+00
   2.6284725e+00   8.7814060e+00
   2.6358621e+00   8.7666268e+00
   2.6432517e+00   8.7518476e+00
   2.6506413e+00   8.7370684e+00
   2.6580309e+00   8.7222892e+00
   2.6654205e+00   8.7075100e+00
   2.6728101e+00   8.6927308e+00
   2.6801997e+00   8.6779516e+00
   2.6875893e+00   8.6631724e+00
   2.6949789e+00   8.6483932e+00
   2.7023685e+00   8.6336140e+00
   2.7097581e+00   8.6188348e+00
   2.7171477e+00   8.6040556e+00
   2.7245373e+00   8.5892764e+00
   2.7319269e+00   8.5744972e+00
   2.7393165e+00   8.5597180e+00
   2.7467061e+00   8.5449388e+00
   2.7540957e+00   8.5301596e+00
   2.7614853e+00   8.5153804e+00
   2.7688749e+00   8.5006012e+00
   2.7762645e+00   8.4858220e+00
   2.7836541e+00   8.4710428e+00
   2.7910437e+00   8.4562636e+00
   2.7984333e+00   8.4414844e+00
   2.8058229e+00   8.4267052e+00
   2.8132125e+00   8.4119260e+00
   2.8206021e+00   8.3971468e+00
   2.8279917e+00   8.3823676e+00
   2.8353813e+00   8.3675884e+00
   2.8427709e+00   8.3528092e+00
   2.8501605e+00   8.3380300e+00
   2.8575501e+00   8.3232508e+00
   2.8649397e+00   8.3084715e+00
   2.8723293e+00   8.2936923e+00
   2.8797189e+00   8.2789131e+00
   2.8871085e+00   8.2641339e+00
   2.8944981e+00   8.2493547e+00
   2.9018877e+00   8.2345755e+00
   2.9092773e+00   8.2197963e+00
   2.9166669e+00   8.2050171e+00
   2.9240565e+00   8.1902379e+00
   2.9314461e+00   8.1754587e+00
   2.9388357e+00   8.1606795e+00
   2.9462253e+00   8.1459003e+00
   2.9536149e+00   8.1311211e+00
   2.9610045e+00   8.1163419e+00
   2.9683941e+00   8.1015627e+00
   2.9757837e+00   8.0867835e+00
   2.9831733e+00   8.0720043e+00
   2.9905629e+00   8.0572251e+00
   2.9979525e+00   8.0424459e+00
   3.0053421e+00   8.0276667e+00
   3.0127317e+00   8.0128875e+00
   3.0201213e+00   7.9981083e+00
   3.0275109e+00   7.9833291e+00
   3.0349005e+00   7.9685499e+00
   3.0422901e+00   7.9537707e+00
   3.0496797e+00   7.9389915e+00
   3.0570693e+00   7.9242123e+00
   3.0644589e+00   7.9094331e+00
   3.0718485e+00   7.8946539e+00
   3.0792381e+00   7.8798747e+00
   3.0866277e+00   7.8650955e+00
   3.0940173e+00   7.8503163e+00
   3.1014069e+00   7.8355371e+00
   3.1087965e+00   7.8207579e+00
   3.1161861e+00   7.8059787e+00
   3.1235757e+00   7.7911995e+00
   3.1309654e+00   7.7764202e+00
   3.1383550e+00   7.7616410e+00
   3.1457446e+00   7.7468618e+00
   3.1531342e+00   7.7320826e+00
   3.1605238e+00   7.7173034e+00
   3.1679134e+00   7.7025242e+00
   3.1753030e+00   7.6877450e+00
   3.1826926e+00   7.6729658e+00
   3.1900822e+00   7.6581866e+00
   3.1974718e+00   7.6434074e+00
   3.2048614e+00   7.6286282e+00
   3.2122510e+00   7.6138490e+00
   3.2196406e+00   7.5990698e+00
   3.2270302e+00   7.5842906e+00
   3.2344198e+00   7.5695114e+00
   3.2418094e+00   7.5547322e+00
   3.2491990e+00   7.5399530e+00
   3.2565886e+00   7.5251738e+00
   3.2639782e+00   7.5103946e+00
   3.2713678e+00   7.4956154e+00
   3.2787574e+00   7.4808362e+00
   3.2861470e+00   7.4660570e+00
   3.2935366e+00   7.4512778e+00
   3.3009262e+00   7.4364986e+00
   3.3083158e+00   7.4217194e+00
   3.3157054e+00   7.4069402e+00
   3.3230950e+00   7.3921610e+00
   3.3304846e+00   7.3773818e+00
   3.3378742e+00   7.3626026e+00
   3.3452638e+00   7.3478234e+00
   3.3526534e+00   7.3330442e+00
   3.3600430e+00   7.3182650e+00
   3.3674326e+00   7.3034858e+00
   3.3748222e+00   7.2887066e+00
   3.3822118e+00   7.2739274e+00


==> Data/V12.dat <==
   2.0467853e+00   8.3355657e-02
   2.0535693e+00   7.9555207e-02
   2.0603532e+00   7.5850711e-02
   2.0671372e+00   7.2242168e-02
   2.0739212e+00   6.8729578e-02
   2.0807052e+00   6.5312941e-02
   2.0874892e+00   6.1992258e-02
   2.0942732e+00   5.8767528e-02
   2.1010571e+00   5.5638752e-02
   2.1078411e+00   5.2605928e-02
   2.1146251e+00   4.9669058e-02
   2.1214091e+00   4.6828142e-02
   2.1281931e+00   4.4083178e-02
   2.1349771e+00   4.1434168e-02
   2.1417610e+00   3.8881111e-02
   2.1485450e+00   3.6424008e-02
   2.1553290e+00   3.4062857e-02
   2.1621130e+00   3.1797660e-02
   2.1688970e+00   2.9628417e-02
   2.1756810e+00   2.7555126e-02
   2.1824650e+00   2.5577789e-02
   2.1892489e+00   2.3696405e-02
   2.1960329e+00   2.1910975e-02
   2.2028169e+00   2.0221498e-02
   2.2096009e+00   1.8627974e-02
   2.2163849e+00   1.7130403e-02
   2.2231689e+00   1.5728786e-02
   2.2299528e+00   1.4423122e-02
   2.2367368e+00   1.3213411e-02
   2.2435208e+00   1.2099653e-02
   2.2503048e+00   1.1081849e-02
   2.2570888e+00   1.0159998e-02
   2.2638728e+00   9.3341004e-03
   2.2706567e+00   8.6041560e-03
   2.2774407e+00   7.9701649e-03
   2.2842247e+00   7.4321272e-03
   2.2910087e+00   6.9900427e-03
   2.2977927e+00   6.6439115e-03
   2.3045767e+00   6.3937335e-03
   2.3113606e+00   6.2395089e-03
   2.3181446e+00   6.1812376e-03
   2.3249286e+00   6.2189195e-03
   2.3317126e+00   6.3525548e-03
   2.3384966e+00   6.5821433e-03
   2.3452806e+00   6.9076851e-03
   2.3520646e+00   7.3291802e-03
   2.3588485e+00   7.8466286e-03
   2.3656325e+00   8.4600303e-03
   2.3724165e+00   9.1693853e-03
   2.3792005e+00   9.9746936e-03
   2.3859845e+00   1.0875955e-02
   2.3927685e+00   1.1873170e-02
   2.3995524e+00   1.2966338e-02
   2.4063364e+00   1.4155460e-02
   2.4131204e+00   1.5440534e-02
   2.4199044e+00   1.6821562e-02
   2.4266884e+00   1.8298544e-02
   2.4334724e+00   1.9871478e-02
   2.4402563e+00   2.1540366e-02
   2.4470403e+00   2.3305207e-02
   2.4538243e+00   2.5166002e-02
   2.4606083e+00   2.7122749e-02
   2.4673923e+00   2.9175450e-02
   2.4741763e+00   3.1324105e-02
   2.4809603e+00   3.3568712e-02
   2.4877442e+00   3.5909273e-02
   2.4945282e+00   3.8345787e-02
   2.5013122e+00   4.0878255e-02
   2.5080962e+00   4.3506676e-02
   2.5148802e+00   4.6231050e-02
   2.5216642e+00   4.9051377e-02
   2.5284481e+00   5.1967658e-02
   2.5352321e+00   5.4979891e-02
   2.5420161e+00   5.8088079e-02
   2.5488001e+00   6.1292219e-02
   2.5555841e+00   6.4592313e-02
   2.5623681e+00   6.7988360e-02
   2.5691520e+00   7.1480360e-02
   2.5759360e+00   7.5068314e-02
   2.5827200e+00   7.8752221e-02
   2.5895040e+00   8.2532081e-02
   2.5962880e+00   8.6407895e-02
   2.6030720e+00   9.0379662e-02
   2.6098560e+00   9.4447382e-02
   2.6166399e+00   9.8611055e-02
   2.6234239e+00   1.0287068e-01
   2.6302079e+00   1.0722626e-01
   2.6369919e+00   1.1167779e-01
   2.6437759e+00   1.1622528e-01
   2.6505599e+00   1.2086872e-01
   2.6573438e+00   1.2560811e-01
   2.6641278e+00   1.3044346e-01
   2.6709118e+00   1.3537476e-01
   2.6776958e+00   1.4040201e-01
   2.6844798e+00   1.4552522e-01
   2.6912638e+00   1.5074438e-01
   2.6980477e+00   1.5605949e-01
   2.7048317e+00   1.6147056e-01
   2.7116157e+00   1.6697758e-01
   2.7183997e+00   1.7258055e-01
   2.7251837e+00   1.7827948e-01
   2.7319677e+00   1.8407436e-01
   2.7387517e+00   1.8996519e-01
   2.7455356e+00   1.9595197e-01
   2.7523196e+00   2.0203471e-01
   2.7591036e+00   2.0821341e-01
   2.7658876e+00   2.1448805e-01
   2.7726716e+00   2.2085865e-01
   2.7794556e+00   2.2732520e-01
   2.7862395e+00   2.3388771e-01
   2.7930235e+00   2.4054617e-01
   2.7998075e+00   2.4730058e-01
   2.8065915e+00   2.5415095e-01
   2.8133755e+00   2.6109726e-01
   2.8201595e+00   2.6813954e-01
   2.8269434e+00   2.7527776e-01
   2.8337274e+00   2.8251194e-01
   2.8405114e+00   2.8984207e-01
   2.8472954e+00   2.9726816e-01
   2.8540794e+00   3.0479020e-01
   2.8608634e+00   3.1240819e-01
   2.8676474e+00   3.2012213e-01
   2.8744313e+00   3.2793203e-01
   2.8812153e+00   3.3583788e-01
   2.8879993e+00   3.4383969e-01
   2.8947833e+00   3.5193745e-01
   2.9015673e+00   3.6013116e-01
   2.9083513e+00   3.6842082e-01
   2.9151352e+00   3.7680644e-01
   2.9219192e+00   3.8528801e-01
   2.9287032e+00   3.9386554e-01
   2.9354872e+00   4.0253901e-01
   2.9422712e+00   4.1130845e-01
   2.9490552e+00   4.2017383e-01
   2.9558391e+00   4.2913517e-01
   2.9626231e+00   4.3819246e-01
   2.9694071e+00   4.4734570e-01
   2.9761911e+00   4.5659490e-01
   2.9829751e+00   4.6594005e-01
   2.9897591e+00   4.7538116e-01
   2.9965431e+00   4.8491821e-01
   3.0033270e+00   4.9455122e-01
   3.0101110e+00   5.0428019e-01
   3.0168950e+00   5.1410511e-01
   3.0236790e+00   5.2402598e-01
   3.0304630e+00   5.3404280e-01
   3.0372470e+00   5.4415558e-01
   3.0440309e+00   5.5436431e-01
   3.0508149e+00   5.6466899e-01
   3.0575989e+00   5.7506963e-01
   3.0643829e+00   5.8556622e-01
   3.0711669e+00   5.9615876e-01
   3.0779509e+00   6.0684726e-01
   3.0847348e+00   6.1763171e-01
   3.0915188e+00   6.2851212e-01
   3.0983028e+00   6.3948847e-01
   3.1050868e+00   6.5056078e-01
   3.1118708e+00   6.6172905e-01
   3.1186548e+00   6.7299326e-01
   3.1254388e+00   6.8435343e-01
   3.1322227e+00   6.9580956e-01
   3.1390067e+00   7.0736163e-01
   3.1457907e+00   7.1900966e-01
   3.1525747e+00   7.3075365e-01
   3.1593587e+00   7.4259358e-01
   3.1661427e+00   7.5452947e-01
   3.1729266e+00   7.6656132e-01
   3.1797106e+00   7.7868911e-01
   3.1864946e+00   7.9091286e-01
   3.1932786e+00   8.0323256e-01
   3.2000626e+00   8.1564822e-01
   3.2068466e+00   8.2815983e-01
   3.2136305e+00   8.4076739e-01
   3.2204145e+00   8.5347091e-01
   3.2271985e+00   8.6627038e-01
   3.2339825e+00   8.7916580e-01
   3.2407665e+00   8.9215718e-01
   3.2475505e+00   9.0524451e-01
   3.2543344e+00   9.1842779e-01
   3.2611184e+00   9.3170703e-01
   3.2679024e+00   9.4508221e-01
   3.2746864e+00   9.5855336e-01
   3.2814704e+00   9.7212045e-01
   3.2882544e+00   9.8578350e-01
   3.2950384e+00   9.9954250e-01
   3.3018223e+00   1.0133975e+00
   3.3086063e+00   1.0273484e+00
   3.3153903e+00   1.0413952e+00
   3.3221743e+00   1.0555380e+00
   3.3289583e+00   1.0697768e+00
   3.3357423e+00   1.0841115e+00
   3.3425262e+00   1.0985422e+00
   3.3493102e+00   1.1130688e+00
   3.3560942e+00   1.1276914e+00
   3.3628782e+00   1.1424100e+00
   3.3696622e+00   1.1572244e+00
   3.3764462e+00   1.1721349e+00
   3.3832301e+00   1.1871413e+00
   3.3900141e+00   1.2022436e+00
   3.3967981e+00   1.2174419e+00
   3.4035821e+00   1.2327362e+00
   3.4103661e+00   1.2481264e+00
   3.4171501e+00   1.2636126e+00
   3.4239341e+00   1.2791947e+00
   3.4307180e+00   1.2948727e+00
   3.4375020e+00   1.3106468e+00
   3.4442860e+00   1.3265167e+00
   3.4510700e+00   1.3424827e+00
   3.4578540e+00   1.3585445e+00
   3.4646380e+00   1.3747024e+00
   3.4714219e+00   1.3909562e+00
   3.4782059e+00   1.4073059e+00
   3.4849899e+00   1.4237516e+00
   3.4917739e+00   1.4402933e+00
   3.4985579e+00   1.4569309e+00
   3.5053419e+00   1.4736644e+00
   3.5121258e+00   1.4904939e+00
   3.5189098e+00   1.5074194e+00
   3.5256938e+00   1.5244408e+00
   3.5324778e+00   1.5415582e+00
   3.5392618e+00   1.5587715e+00
   3.5460458e+00   1.5760808e+00
   3.5528298e+00   1.5934860e+00
   3.5596137e+00   1.6109872e+00
   3.5663977e+00   1.6285843e+00
   3.5731817e+00   1.6462774e+00
   3.5799657e+00   1.6640664e+00
   3.5867497e+00   1.6819514e+00
   3.5935337e+00   1.6999324e+00
   3.6003176e+00   1.7180093e+00
   3.6071016e+00   1.7361821e+00
   3.6138856e+00   1.7544509e+00
   3.6206696e+00   1.7728157e+00
   3.6274536e+00   1.7912764e+00
   3.6342376e+00   1.8098331e+00
   3.6410215e+00   1.8284857e+00
   3.6478055e+00   1.8472343e+00
   3.6545895e+00   1.8660788e+00
   3.6613735e+00   1.8850193e+00
   3.6681575e+00   1.9040557e+00
   3.6749415e+00   1.9231881e+00
   3.6817255e+00   1.9424164e+00
   3.6885094e+00   1.9617407e+00
   3.6952934e+00   1.9811610e+00
   3.7020774e+00   2.0006772e+00
   3.7088614e+00   2.0202893e+00
   3.7156454e+00   2.0399974e+00
   3.7224294e+00   2.0598015e+00
   3.7292133e+00   2.0797015e+00
   3.7359973e+00   2.0996975e+00
   3.7427813e+00   2.1197894e+00
   3.7495653e+00   2.1399773e+00
   3.7563493e+00   2.1602611e+00
   3.7631333e+00   2.1806409e+00
   3.7699172e+00   2.2011166e+00
   3.7767012e+00   2.2216883e+00
   3.7834852e+00   2.2423559e+00
   3.7902692e+00   2.2631195e+00
   3.7970532e+00   2.2839791e+00
   3.8038372e+00   2.3049345e+00
   3.8106212e+00   2.3259860e+00
   3.8174051e+00   2.3471334e+00
   3.8241891e+00   2.3683768e+00
   3.8309731e+00   2.3897161e+00
   3.8377571e+00   2.4111513e+00
   3.8445411e+00   2.4326826e+00
   3.8513251e+00   2.4543097e+00
   3.8581090e+00   2.4760329e+00
   3.8648930e+00   2.4978519e+00
   3.8716770e+00   2.5197670e+00
   3.8784610e+00   2.5417780e+00
   3.8852450e+00   2.5638849e+00
   3.8920290e+00   2.5860878e+00
   3.8988129e+00   2.6083866e+00
   3.9055969e+00   2.6307814e+00
   3.9123809e+00   2.6532722e+00
   3.9191649e+00   2.6758589e+00
   3.9259489e+00   2.6985415e+00
   3.9327329e+00   2.7213202e+00
   3.9395169e+00   2.7441947e+00
   3.9463008e+00   2.7671652e+00
   3.9530848e+00   2.7902317e+00
   3.9598688e+00   2.8133941e+00
   3.9666528e+00   2.8366525e+00
   3.9734368e+00   2.8600068e+00
   3.9802208e+00   2.8834571e+00
   3.9870047e+00   2.9070034e+00
   3.9937887e+00   2.9306456e+00
   4.0005727e+00   2.9543837e+00
   4.0073567e+00   2.9782178e+00
   4.0141407e+00   3.0021478e+00
   4.0209247e+00   3.0261739e+00
   4.0277086e+00   3.0502958e+00
   4.0344926e+00   3.0745137e+00
   4.0412766e+00   3.0988276e+00
   4.0480606e+00   3.1232374e+00
   4.0548446e+00   3.1477432e+00
   4.0616286e+00   3.1723449e+00
   4.0684126e+00   3.1970426e+00
   4.0751965e+00   3.2218362e+00
   4.0819805e+00   3.2467258e+00
   4.0887645e+00   3.2717113e+00
   4.0955485e+00   3.2967928e+00
   4.1023325e+00   3.3219703e+00
   4.1091165e+00   3.3472437e+00
   4.1159004e+00   3.3726130e+00
   4.1226844e+00   3.3980783e+00
   4.1294684e+00   3.4236396e+00
   4.1362524e+00   3.4492968e+00
   4.1430364e+00   3.4750499e+00
   4.1498204e+00   3.5008991e+00
   4.1566043e+00   3.5268441e+00
   4.1633883e+00   3.5528852e+00
   4.1701723e+00   3.5790221e+00
   4.1769563e+00   3.6052551e+00
   4.1837403e+00   3.6315839e+00
   4.1905243e+00   3.6580088e+00
   4.1973083e+00   3.6845296e+00
   4.2040922e+00   3.7111463e+00
   4.2108762e+00   3.7378590e+00
   4.2176602e+00   3.7646677e+00
   4.2244442e+00   3.7915723e+00
   4.2312282e+00   3.8185728e+00
   4.2380122e+00   3.8456693e+00
   4.2447961e+00   3.8728618e+00
   4.2515801e+00   3.9001502e+00
   4.2583641e+00   3.9275346e+00
   4.2651481e+00   3.9550149e+00
   4.2719321e+00   3.9825912e+00
   4.2787161e+00   4.0102634e+00
   4.2855000e+00   4.0380316e+00
   4.2922840e+00   4.0658957e+00
   4.2990680e+00   4.0938558e+00
   4.3058520e+00   4.1219119e+00
   4.3126360e+00   4.1500638e+00
   4.3194200e+00   4.1783118e+00
   4.3262039e+00   4.2066557e+00
   4.3329879e+00   4.2350956e+00
   4.3397719e+00   4.2636314e+00
   4.3465559e+00   4.2922631e+00
   4.3533399e+00   4.3209908e+00
   4.3601239e+00   4.3498145e+00
   4.3669079e+00   4.3787341e+00
   4.3736918e+00   4.4077497e+00
   4.3804758e+00   4.4368612e+00
   4.3872598e+00   4.4660687e+00
   4.3940438e+00   4.4953722e+00
   4.4008278e+00   4.5247715e+00
   4.4076118e+00   4.5542669e+00
   4.4143957e+00   4.5838582e+00
   4.4211797e+00   4.6135454e+00
   4.4279637e+00   4.6433286e+00
   4.4347477e+00   4.6732078e+00
   4.4415317e+00   4.7031829e+00
   4.4483157e+00   4.7332540e+00
   4.4550996e+00   4.7634210e+00
   4.4618836e+00   4.7936839e+00
   4.4686676e+00   4.8240429e+00
   4.4754516e+00   4.8544977e+00
   4.4822356e+00   4.8850486e+00
   4.4890196e+00   4.9156953e+00
   4.4958036e+00   4.9464381e+00
   4.5025875e+00   4.9772768e+00
   4.5093715e+00   5.0082114e+00
   4.5161555e+00   5.0392420e+00
   4.5229395e+00   5.0703685e+00
   4.5297235e+00   5.1015910e+00
   4.5365075e+00   5.1329095e+00
   4.5432914e+00   5.1643239e+00
   4.5500754e+00   5.1958343e+00
   4.5568594e+00   5.2274406e+00
   4.5636434e+00   5.2591428e+00
   4.5704274e+00   5.2909411e+00
   4.5772114e+00   5.3228352e+00
   4.5839953e+00   5.3548254e+00
   4.5907793e+00   5.3869115e+00
   4.5975633e+00   5.4190935e+00
   4.6043473e+00   5.4513715e+00
   4.6111313e+00   5.4837454e+00
   4.6179153e+00   5.5162153e+00
   4.6246993e+00   5.5487812e+00
   4.6314832e+00   5.5814430e+00
   4.6382672e+00   5.6142007e+00
   4.6450512e+00   5.6470544e+00
   4.6518352e+00   5.6800041e+00
   4.6586192e+00   5.7130497e+00
   4.6654032e+00   5.7461913e+00
   4.6721871e+00   5.7794288e+00
   4.6789711e+00   5.8127622e+00
   4.6857551e+00   5.8461917e+00
   4.6925391e+00   5.8797171e+00
   4.6993231e+00   5.9133384e+00
   4.7061071e+00   5.9470557e+00
   4.7128910e+00   5.9808689e+00
   4.7196750e+00   6.0147781e+00
   4.7264590e+00   6.0487833e+00
   4.7332430e+00   6.0828844e+00
   4.7400270e+00   6.1170814e+00
   4.7468110e+00   6.1513744e+00
   4.7535950e+00   6.1857634e+00
   4.7603789e+00   6.2202483e+00
   4.7671629e+00   6.2548291e+00
   4.7739469e+00   6.2895060e+00
   4.7807309e+00   6.3242787e+00
   4.7875149e+00   6.3591475e+00
   4.7942989e+00   6.3941121e+00
   4.8010828e+00   6.4291728e+00
   4.8078668e+00   6.4643294e+00
   4.8146508e+00   6.4995819e+00
   4.8214348e+00   6.5349304e+00
   4.8282188e+00   6.5703748e+00
   4.8350028e+00   6.6059152e+00
   4.8417867e+00   6.6415516e+00
   4.8485707e+00   6.6772839e+00
   4.8553547e+00   6.7131122e+00
   4.8621387e+00   6.7490364e+00
   4.8689227e+00   6.7850565e+00
   4.8757067e+00   6.8211727e+00
   4.8824907e+00   6.8573847e+00
   4.8892746e+00   6.8936928e+00
   4.8960586e+00   6.9300967e+00
   4.9028426e+00   6.9665967e+00
   4.9096266e+00   7.0031925e+00
   4.9164106e+00   7.0398844e+00
   4.9231946e+00   7.0766722e+00
   4.9299785e+00   7.1135559e+00
   4.9367625e+00   7.1505356e+00
   4.9435465e+00   7.1876113e+00
   4.9503305e+00   7.2247829e+00
   4.9571145e+00   7.2620504e+00
   4.9638985e+00   7.2994139e+00
   4.9706824e+00   7.3368734e+00
   4.9774664e+00   7.3744288e+00
   4.9842504e+00   7.4120802e+00
   4.9910344e+00   7.4498275e+00
   4.9978184e+00   7.4876708e+00
   5.0046024e+00   7.5256100e+00
   5.0113864e+00   7.5636452e+00
   5.0181703e+00   7.6017764e+00
   5.0249543e+00   7.6400034e+00
   5.0317383e+00   7.6783265e+00
   5.0385223e+00   7.7167455e+00
   5.0453063e+00   7.7552604e+00
   5.0520903e+00   7.7938713e+00
   5.0588742e+00   7.8325782e+00
   5.0656582e+00   7.8713810e+00
   5.0724422e+00   7.9102798e+00
   5.0792262e+00   7.9492745e+00
   5.0860102e+00   7.9883652e+00
   5.0927942e+00   8.0275518e+00
   5.0995781e+00   8.0668344e+00
   5.1063621e+00   8.1062129e+00
   5.1131461e+00   8.1456874e+00
   5.1199301e+00   8.1852578e+00
   5.1267141e+00   8.2249242e+00
   5.1334981e+00   8.2646866e+00
   5.1402821e+00   8.3045448e+00
   5.1470660e+00   8.3444991e+00
   5.1538500e+00   8.3845493e+00
   5.1606340e+00   8.4246955e+00
   5.1674180e+00   8.4649376e+00
   5.1742020e+00   8.5052756e+00
   5.1809860e+00   8.5457096e+00
   5.1877699e+00   8.5862396e+00
   5.1945539e+00   8.6268655e+00
   5.2013379e+00   8.6675874e+00
   5.2081219e+00   8.7084052e+00
   5.2149059e+00   8.7493190e+00
   5.2216899e+00   8.7903288e+00
   5.2284738e+00   8.8314345e+00
   5.2352578e+00   8.8726361e+00
   5.2420418e+00   8.9139337e+00
   5.2488258e+00   8.9553272e+00
   5.2556098e+00   8.9968167e+00
   5.2623938e+00   9.0384022e+00
   5.2691777e+00   9.0800836e+00
   5.2759617e+00   9.1218610e+00
   5.2827457e+00   9.1637343e+00
   5.2895297e+00   9.2057036e+00
   5.2963137e+00   9.2477688e+00
   5.3030977e+00   9.2899300e+00
   5.3098817e+00   9.3321871e+00
   5.3166656e+00   9.3745402e+00
   5.3234496e+00   9.4169892e+00
   5.3302336e+00   9.4595342e+00
   5.3370176e+00   9.5021751e+00
   5.3438016e+00   9.5449120e+00
   5.3505856e+00   9.5877449e+00
   5.3573695e+00   9.6306737e+00
   5.3641535e+00   9.6736984e+00
   5.3709375e+00   9.7168192e+00
   5.3777215e+00   9.7600358e+00
   5.3845055e+00   9.8033484e+00
   5.3912895e+00   9.8467570e+00
   5.3980734e+00   9.8902615e+00
   5.4048574e+00   9.9338620e+00
   5.4116414e+00   9.9775584e+00
   5.4184254e+00   1.0021351e+01
   5.4252094e+00   1.0065239e+01
   5.4319934e+00   1.0109223e+01
   5.4387774e+00   1.0153304e+01
   5.4455613e+00   1.0197480e+01
   5.4523453e+00   1.0241752e+01
   5.4591293e+00   1.0286120e+01
   5.4659133e+00   1.0330584e+01
   5.4726973e+00   1.0375144e+01
   5.4794813e+00   1.0419800e+01
   5.4862652e+00   1.0464552e+01
   5.4930492e+00   1.0509400e+01
   5.4998332e+00   1.0554344e+01
   5.5066172e+00   1.0599384e+01
   5.5134012e+00   1.0644519e+01
   5.5201852e+00   1.0689751e+01
   5.5269691e+00   1.0735079e+01
   5.5337531e+00   1.0780502e+01
   5.5405371e+00   1.0826022e+01
   5.5473211e+00   1.0871637e+01
   5.5541051e+00   1.0917349e+01
   5.5608891e+00   1.0963156e+01
   5.5676731e+00   1.1009059e+01
   5.5744570e+00   1.1055059e+01
   5.5812410e+00   1.1101154e+01
   5.5880250e+00   1.1147345e+01
   5.5948090e+00   1.1193632e+01
   5.6015930e+00   1.1240015e+01
   5.6083770e+00   1.1286495e+01
   5.6151609e+00   1.1333070e+01
   5.6219449e+00   1.1379741e+01
   5.6287289e+00   1.1426507e+01
   5.6355129e+00   1.1473370e+01
   5.6422969e+00   1.1520329e+01
   5.6490809e+00   1.1567384e+01
   5.6558648e+00   1.1614535e+01
   5.6626488e+00   1.1661781e+01
   5.6694328e+00   1.1709124e+01
   5.6762168e+00   1.1756563e+01
   5.6830008e+00   1.1804097e+01
   5.6897848e+00   1.1851728e+01
   5.6965688e+00   1.1899454e+01
   5.7033527e+00   1.1947277e+01
   5.7101367e+00   1.1995195e+01
   5.7169207e+00   1.2043209e+01
   5.7237047e+00   1.2091320e+01
   5.7304887e+00   1.2139526e+01
   5.7372727e+00   1.2187828e+01
   5.7440566e+00   1.2236226e+01
   5.7508406e+00   1.2284720e+01
   5.7576246e+00   1.2333310e+01
   5.7644086e+00   1.2381996e+01
   5.7711926e+00   1.2430778e+01
   5.7779766e+00   1.2479656e+01
   5.7847605e+00   1.2528630e+01
   5.7915445e+00   1.2577700e+01
   5.7983285e+00   1.2626866e+01
   5.8051125e+00   1.2676127e+01
   5.8118965e+00   1.2725485e+01
   5.8186805e+00   1.2774939e+01
   5.8254645e+00   1.2824488e+01
   5.8322484e+00   1.2874134e+01
   5.8390324e+00   1.2923875e+01
   5.8458164e+00   1.2973713e+01
   5.8526004e+00   1.3023646e+01
   5.8593844e+00   1.3073675e+01
   5.8661684e+00   1.3123801e+01
   5.8729523e+00   1.3174022e+01
   5.8797363e+00   1.3224339e+01
   5.8865203e+00   1.3274752e+01
   5.8933043e+00   1.3325261e+01
   5.9000883e+00   1.3375867e+01
   5.9068723e+00   1.3426568e+01
   5.9136562e+00   1.3477365e+01
   5.9204402e+00   1.3528257e+01
   5.9272242e+00   1.3579246e+01
   5.9340082e+00   1.3630331e+01
   5.9407922e+00   1.3681512e+01
   5.9475762e+00   1.3732789e+01
   5.9543602e+00   1.3784161e+01
   5.9611441e+00   1.3835630e+01
   5.9679281e+00   1.3887195e+01
   5.9747121e+00   1.3938855e+01
   5.9814961e+00   1.3990612e+01
   5.9882801e+00   1.4042464e+01
   5.9950641e+00   1.4094413e+01
   6.0018480e+00   1.4146457e+01
   6.0086320e+00   1.4198597e+01
   6.0154160e+00   1.4250833e+01
   6.0222000e+00   1.4303166e+01
   6.0289840e+00   1.4355594e+01
   6.0357680e+00   1.4408118e+01
   6.0425519e+00   1.4460738e+01
   6.0493359e+00   1.4513454e+01
   6.0561199e+00   1.4566266e+01
   6.0629039e+00   1.4619174e+01
   6.0696879e+00   1.4672178e+01
   6.0764719e+00   1.4725278e+01
   6.0832559e+00   1.4778474e+01
   6.0900398e+00   1.4831765e+01
   6.0968238e+00   1.4885153e+01
   6.1036078e+00   1.4938637e+01
   6.1103918e+00   1.4992216e+01
   6.1171758e+00   1.5045892e+01
   6.1239598e+00   1.5099663e+01
   6.1307437e+00   1.5153531e+01
   6.1375277e+00   1.5207494e+01
   6.1443117e+00   1.5261554e+01
   6.1510957e+00   1.5315709e+01
   6.1578797e+00   1.5369960e+01
   6.1646637e+00   1.5424308e+01
   6.1714476e+00   1.5478751e+01
   6.1782316e+00   1.5533290e+01
   6.1850156e+00   1.5587925e+01
   6.1917996e+00   1.5642656e+01
   6.1985836e+00   1.5697483e+01
   6.2053676e+00   1.5752406e+01
   6.2121516e+00   1.5807425e+01
   6.2189355e+00   1.5862540e+01
   6.2257195e+00   1.5917751e+01
   6.2325035e+00   1.5973057e+01
   6.2392875e+00   1.6028460e+01
   6.2460715e+00   1.6083959e+01
   6.2528555e+00   1.6139554e+01
   6.2596394e+00   1.6195244e+01
   6.2664234e+00   1.6251031e+01
   6.2732074e+00   1.6306913e+01
   6.2799914e+00   1.6362892e+01
   6.2867754e+00   1.6418966e+01
   6.2935594e+00   1.6475136e+01
   6.3003433e+00   1.6531403e+01
   6.3071273e+00   1.6587765e+01
   6.3139113e+00   1.6644223e+01
   6.3206953e+00   1.6700777e+01
   6.3274793e+00   1.6757427e+01
   6.3342633e+00   1.6814174e+01
   6.3410472e+00   1.6871016e+01
   6.3478312e+00   1.6927954e+01
   6.3546152e+00   1.6984987e+01
   6.3613992e+00   1.7042117e+01
   6.3681832e+00   1.7099343e+01
   6.3749672e+00   1.7156665e+01
   6.3817512e+00   1.7214083e+01
   6.3885351e+00   1.7271596e+01
   6.3953191e+00   1.7329206e+01
   6.4021031e+00   1.7386912e+01
   6.4088871e+00   1.7444713e+01
   6.4156711e+00   1.7502611e+01
   6.4224551e+00   1.7560604e+01
   6.4292390e+00   1.7618694e+01
   6.4360230e+00   1.7676879e+01
   6.4428070e+00   1.7735160e+01
   6.4495910e+00   1.7793538e+01
   6.4563750e+00   1.7852011e+01
   6.4631590e+00   1.7910580e+01
   6.4699429e+00   1.7969245e+01
   6.4767269e+00   1.8028006e+01
   6.4835109e+00   1.8086863e+01
   6.4902949e+00   1.8145816e+01
   6.4970789e+00   1.8204865e+01
   6.5038629e+00   1.8264010e+01
   6.5106469e+00   1.8323251e+01
   6.5174308e+00   1.8382588e+01
   6.5242148e+00   1.8442021e+01
   6.5309988e+00   1.8501549e+01
   6.5377828e+00   1.8561174e+01
   6.5445668e+00   1.8620895e+01
   6.5513508e+00   1.8680711e+01
   6.5581347e+00   1.8740624e+01
   6.5649187e+00   1.8800632e+01
   6.5717027e+00   1.8860737e+01
   6.5784867e+00   1.8920937e+01
   6.5852707e+00   1.8981234e+01
   6.5920547e+00   1.9041626e+01
   6.5988386e+00   1.9102114e+01
   6.6056226e+00   1.9162698e+01
   6.6124066e+00   1.9223378e+01
   6.6191906e+00   1.9284155e+01
   6.6259746e+00   1.9345027e+01
   6.6327586e+00   1.9405995e+01
   6.6395426e+00   1.9467059e+01
   6.6463265e+00   1.9528219e+01
   6.6531105e+00   1.9589474e+01
   6.6598945e+00   1.9650826e+01
   6.6666785e+00   1.9712274e+01
   6.6734625e+00   1.9773818e+01
   6.6802465e+00   1.9835457e+01
   6.6870304e+00   1.9897193e+01
   6.6938144e+00   1.9959025e+01
   6.7005984e+00   2.0020952e+01
   6.7073824e+00   2.0082976e+01
   6.7141664e+00   2.0145095e+01
   6.7209504e+00   2.0207311e+01
   6.7277343e+00   2.0269622e+01
   6.7345183e+00   2.0332029e+01
   6.7413023e+00   2.0394533e+01
   6.7480863e+00   2.0457132e+01
   6.7548703e+00   2.0519827e+01
   6.7616543e+00   2.0582618e+01
   6.7684383e+00   2.0645505e+01
   6.7752222e+00   2.0708488e+01
   6.7820062e+00   2.0771567e+01
   6.7887902e+00   2.0834742e+01
   6.7955742e+00   2.0898013e+01
   6.8023582e+00   2.0961380e+01
   6.8091422e+00   2.1024843e+01
   6.8159261e+00   2.1088402e+01
   6.8227101e+00   2.1152056e+01
   6.8294941e+00   2.1215807e+01
   6.8362781e+00   2.1279654e+01
   6.8430621e+00   2.1343596e+01
   6.8498461e+00   2.1407635e+01
   6.8566300e+00   2.1471769e+01
   6.8634140e+00   2.1536000e+01
   6.8701980e+00   2.1600326e+01
   6.8769820e+00   2.1664748e+01
   6.8837660e+00   2.1729267e+01
   6.8905500e+00   2.1793881e+01
   6.8973340e+00   2.1858591e+01
   6.9041179e+00   2.1923397e+01
   6.9109019e+00   2.1988299e+01
   6.9176859e+00   2.2053297e+01
   6.9244699e+00   2.2118391e+01
   6.9312539e+00   2.2183581e+01
   6.9380379e+00   2.2248867e+01
   6.9448218e+00   2.2314249e+01
   6.9516058e+00   2.2379727e+01
   6.9583898e+00   2.2445301e+01
   6.9651738e+00   2.2510970e+01
   6.9719578e+00   2.2576736e+01
   6.9787418e+00   2.2642598e+01
   6.9855257e+00   2.2708555e+01
   6.9923097e+00   2.2774609e+01
   6.9990937e+00   2.2840758e+01
   7.0058777e+00   2.2907004e+01
   7.0126617e+00   2.2973345e+01
   7.0194457e+00   2.3039783e+01
   7.0262297e+00   2.3106316e+01
   7.0330136e+00   2.3172945e+01
   7.0397976e+00   2.3239670e+01
   7.0465816e+00   2.3306492e+01
   7.0533656e+00   2.3373409e+01
   7.0601496e+00   2.3440422e+01
   7.0669336e+00   2.3507531e+01
   7.0737175e+00   2.3574736e+01
   7.0805015e+00   2.3642037e+01
   7.0872855e+00   2.3709434e+01
   7.0940695e+00   2.3776926e+01
   7.1008535e+00   2.3844515e+01
   7.1076375e+00   2.3912200e+01
   7.1144214e+00   2.3979981e+01
   7.1212054e+00   2.4047857e+01
   7.1279894e+00   2.4115830e+01
   7.1347734e+00   2.4183899e+01
   7.1415574e+00   2.4252063e+01
   7.1483414e+00   2.4320324e+01
   7.1551254e+00   2.4388680e+01
   7.1619093e+00   2.4457132e+01
   7.1686933e+00   2.4525681e+01
   7.1754773e+00   2.4594325e+01
   7.1822613e+00   2.4663065e+01
   7.1890453e+00   2.4731901e+01
   7.1958293e+00   2.4800834e+01
   7.2026132e+00   2.4869862e+01
   7.2093972e+00   2.4938986e+01
   7.2161812e+00   2.5008206e+01
   7.2229652e+00   2.5077522e+01
   7.2297492e+00   2.5146934e+01
   7.2365332e+00   2.5216441e+01
   7.2433171e+00   2.5286045e+01
   7.2501011e+00   2.5355745e+01
   7.2568851e+00   2.5425541e+01
   7.2636691e+00   2.5495432e+01
   7.2704531e+00   2.5565420e+01
   7.2772371e+00   2.5635504e+01
   7.2840210e+00   2.5705683e+01
   7.2908050e+00   2.5775959e+01
   7.2975890e+00   2.5846330e+01
   7.3043730e+00   2.5916797e+01
   7.3111570e+00   2.5987361e+01
   7.3179410e+00   2.6058020e+01
   7.3247250e+00   2.6128775e+01
   7.3315089e+00   2.6199627e+01
   7.3382929e+00   2.6270574e+01
   7.3450769e+00   2.6341617e+01
   7.3518609e+00   2.6412756e+01
   7.3586449e+00   2.6483991e+01
   7.3654289e+00   2.6555322e+01
   7.3722128e+00   2.6626749e+01
   7.3789968e+00   2.6698272e+01
   7.3857808e+00   2.6769891e+01
   7.3925648e+00   2.6841605e+01
   7.3993488e+00   2.6913416e+01
   7.4061328e+00   2.6985323e+01
   7.4129167e+00   2.7057325e+01
   7.4197007e+00   2.7129424e+01
   7.4264847e+00   2.7201619e+01
   7.4332687e+00   2.7273909e+01
   7.4400527e+00   2.7346296e+01
   7.4468367e+00   2.7418778e+01
   7.4536207e+00   2.7491356e+01
   7.4604046e+00   2.7564031e+01
   7.4671886e+00   2.7636801e+01
   7.4739726e+00   2.7709667e+01
   7.4807566e+00   2.7782629e+01
   7.4875406e+00   2.7855687e+01
   7.4943246e+00   2.7928842e+01
   7.5011085e+00   2.8002092e+01
   7.5078925e+00   2.8075438e+01
   7.5146765e+00   2.8148880e+01
   7.5214605e+00   2.8222417e+01
   7.5282445e+00   2.8296051e+01
   7.5350285e+00   2.8369781e+01
   7.5418124e+00   2.8443607e+01
   7.5485964e+00   2.8517529e+01
   7.5553804e+00   2.8591546e+01
   7.5621644e+00   2.8665660e+01
   7.5689484e+00   2.8739869e+01
   7.5757324e+00   2.8814175e+01
   7.5825164e+00   2.8888576e+01
   7.5893003e+00   2.8963074e+01
   7.5960843e+00   2.9037667e+01
   7.6028683e+00   2.9112357e+01
   7.6096523e+00   2.9187142e+01
   7.6164363e+00   2.9262023e+01
   7.6232203e+00   2.9337000e+01
   7.6300042e+00   2.9412074e+01
   7.6367882e+00   2.9487243e+01
   7.6435722e+00   2.9562508e+01
   7.6503562e+00   2.9637869e+01
   7.6571402e+00   2.9713326e+01
   7.6639242e+00   2.9788879e+01
   7.6707081e+00   2.9864527e+01
   7.6774921e+00   2.9940272e+01
   7.6842761e+00   3.0016113e+01
   7.6910601e+00   3.0092050e+01
   7.6978441e+00   3.0168083e+01
   7.7046281e+00   3.0244211e+01
   7.7114121e+00   3.0320436e+01
   7.7181960e+00   3.0396756e+01
   7.7249800e+00   3.0473173e+01
   7.7317640e+00   3.0549685e+01
   7.7385480e+00   3.0626294e+01
   7.7453320e+00   3.0702998e+01
   7.7521160e+00   3.0779798e+01
   7.7588999e+00   3.0856695e+01
   7.7656839e+00   3.0933687e+01
   7.7724679e+00   3.1010775e+01
   7.7792519e+00   3.1087959e+01
   7.7860359e+00   3.1165239e+01
   7.7928199e+00   3.1242615e+01
   7.7996038e+00   3.1320087e+01
   7.8063878e+00   3.1397655e+01
   7.8131718e+00   3.1475319e+01
   7.8199558e+00   3.1553079e+01
   7.8267398e+00   3.1630935e+01
   7.8335238e+00   3.1708886e+01
   7.8403078e+00   3.1786934e+01
   7.8470917e+00   3.1865078e+01
   7.8538757e+00   3.1943317e+01
   7.8606597e+00   3.2021653e+01
   7.8674437e+00   3.2100084e+01
   7.8742277e+00   3.2178612e+01
   7.8810117e+00   3.2257235e+01
   7.8877956e+00   3.2335955e+01
   7.8945796e+00   3.2414770e+01
   7.9013636e+00   3.2493681e+01
   7.9081476e+00   3.2572689e+01
   7.9149316e+00   3.2651792e+01
   7.9217156e+00   3.2730991e+01
   7.9284995e+00   3.2810286e+01
   7.9352835e+00   3.2889677e+01
   7.9420675e+00   3.2969164e+01
   7.9488515e+00   3.3048747e+01
   7.9556355e+00   3.3128426e+01
   7.9624195e+00   3.3208201e+01
   7.9692035e+00   3.3288072e+01
   7.9759874e+00   3.3368038e+01
   7.9827714e+00   3.3448101e+01
   7.9895554e+00   3.3528260e+01
   7.9963394e+00   3.3608514e+01
   8.0031234e+00   3.3688865e+01
   8.0099074e+00   3.3769312e+01
   8.0166913e+00   3.3849854e+01
   8.0234753e+00   3.3930493e+01
   8.0302593e+00   3.4011227e+01
   8.0370433e+00   3.4092057e+01
   8.0438273e+00   3.4172984e+01
   8.0506113e+00   3.4254006e+01
   8.0573952e+00   3.4335124e+01
   8.0641792e+00   3.4416338e+01
   8.0709632e+00   3.4497648e+01
   8.0777472e+00   3.4579054e+01
   8.0845312e+00   3.4660556e+01
   8.0913152e+00   3.4742154e+01
   8.0980992e+00   3.4823848e+01
   8.1048831e+00   3.4905638e+01
   8.1116671e+00   3.4987524e+01
   8.1184511e+00   3.5069506e+01
   8.1252351e+00   3.5151584e+01
   8.1320191e+00   3.5233757e+01
   8.1388031e+00   3.5316027e+01
   8.1455870e+00   3.5398393e+01
   8.1523710e+00   3.5480854e+01
   8.1591550e+00   3.5563412e+01
   8.1659390e+00   3.5646065e+01
   8.1727230e+00   3.5728815e+01
   8.1795070e+00   3.5811660e+01
   8.1862909e+00   3.5894601e+01
   8.1930749e+00   3.5977638e+01
   8.1998589e+00   3.6060772e+01
   8.2066429e+00   3.6144001e+01
   8.2134269e+00   3.6227326e+01
   8.2202109e+00   3.6310747e+01
   8.2269949e+00   3.6394264e+01
   8.2337788e+00   3.6477877e+01
   8.2405628e+00   3.6561586e+01
   8.2473468e+00   3.6645391e+01
   8.2541308e+00   3.6729292e+01
   8.2609148e+00   3.6813289e+01
   8.2676988e+00   3.6897381e+01
   8.2744827e+00   3.6981570e+01
   8.2812667e+00   3.7065855e+01
   8.2880507e+00   3.7150235e+01
   8.2948347e+00   3.7234712e+01
   8.3016187e+00   3.7319285e+01
   8.3084027e+00   3.7403953e+01
   8.3151866e+00   3.7488717e+01
   8.3219706e+00   3.7573578e+01
   8.3287546e+00   3.7658534e+01
   8.3355386e+00   3.7743587e+01
   8.3423226e+00   3.7828735e+01
   8.3491066e+00   3.7913979e+01
   8.3558905e+00   3.7999319e+01
   8.3626745e+00   3.8084755e+01
   8.3694585e+00   3.8170287e+01
   8.3762425e+00   3.8255915e+01
   8.3830265e+00   3.8341639e+01
   8.3898105e+00   3.8427459e+01
   8.3965945e+00   3.8513375e+01
   8.4033784e+00   3.8599387e+01
   8.4101624e+00   3.8685495e+01
   8.4169464e+00   3.8771698e+01
   8.4237304e+00   3.8857998e+01
   8.4305144e+00   3.8944394e+01
   8.4372984e+00   3.9030885e+01
   8.4440823e+00   3.9117473e+01
   8.4508663e+00   3.9204156e+01
   8.4576503e+00   3.9290936e+01
   8.4644343e+00   3.9377811e+01
   8.4712183e+00   3.9464783e+01
   8.4780023e+00   3.9551850e+01
   8.4847862e+00   3.9639013e+01
   8.4915702e+00   3.9726272e+01
   8.4983542e+00   3.9813628e+01
   8.5051382e+00   3.9901079e+01
   8.5119222e+00   3.9988626e+01
   8.5187062e+00   4.0076269e+01
   8.5254902e+00   4.0164008e+01
   8.5322741e+00   4.0251843e+01
   8.5390581e+00   4.0339774e+01
   8.5458421e+00   4.0427801e+01
   8.5526261e+00   4.0515923e+01
   8.5594101e+00   4.0604142e+01
   8.5661941e+00   4.0692457e+01
   8.5729780e+00   4.0780867e+01
   8.5797620e+00   4.0869374e+01
   8.5865460e+00   4.0957977e+01
   8.5933300e+00   4.1046675e+01
   8.6001140e+00   4.1135470e+01
   8.6068980e+00   4.1224360e+01
   8.6136819e+00   4.1313346e+01
   8.6204659e+00   4.1402429e+01
   8.6272499e+00   4.1491607e+01
   8.6340339e+00   4.1580881e+01
   8.6408179e+00   4.1670251e+01
   8.6476019e+00   4.1759718e+01
   8.6543859e+00   4.1849280e+01
   8.6611698e+00   4.1938938e+01
   8.6679538e+00   4.2028692e+01
   8.6747378e+00   4.2118542e+01
   8.6815218e+00   4.2208488e+01
   8.6883058e+00   4.2298530e+01
   8.6950898e+00   4.2388667e+01
   8.7018737e+00   4.2478901e+01
   8.7086577e+00   4.2569231e+01
   8.7154417e+00   4.2659657e+01
   8.7222257e+00   4.2750178e+01
   8.7290097e+00   4.2840796e+01
   8.7357937e+00   4.2931509e+01
   8.7425776e+00   4.3022319e+01
   8.7493616e+00   4.3113224e+01
   8.7561456e+00   4.3204226e+01
   8.7629296e+00   4.3295323e+01
   8.7697136e+00   4.3386516e+01
   8.7764976e+00   4.3477806e+01
   8.7832816e+00   4.3569191e+01
   8.7900655e+00   4.3660672e+01
   8.7968495e+00   4.3752249e+01
   8.8036335e+00   4.3843922e+01
   8.8104175e+00   4.3935691e+01
   8.8172015e+00   4.4027556e+01
   8.8239855e+00   4.4119517e+01


==> Data/V12_s2.dat <==
   3.3822218e+00   1.1849047e+00
   3.3858737e+00   1.1930149e+00
   3.3895256e+00   1.2011528e+00
   3.3931775e+00   1.2093186e+00
   3.3968294e+00   1.2175122e+00
   3.4004813e+00   1.2257336e+00
   3.4041332e+00   1.2339827e+00
   3.4077851e+00   1.2422597e+00
   3.4114370e+00   1.2505645e+00
   3.4150888e+00   1.2588971e+00
   3.4187407e+00   1.2672576e+00
   3.4223926e+00   1.2756458e+00
   3.4260445e+00   1.2840618e+00
   3.4296964e+00   1.2925056e+00
   3.4333483e+00   1.3009772e+00
   3.4370002e+00   1.3094767e+00
   3.4406521e+00   1.3180039e+00
   3.4443040e+00   1.3265590e+00
   3.4479559e+00   1.3351418e+00
   3.4516078e+00   1.3437525e+00
   3.4552597e+00   1.3523909e+00
   3.4589116e+00   1.3610572e+00
   3.4625635e+00   1.3697513e+00
   3.4662154e+00   1.3784731e+00
   3.4698673e+00   1.3872228e+00
   3.4735192e+00   1.3960003e+00
   3.4771710e+00   1.4048056e+00
   3.4808229e+00   1.4136387e+00
   3.4844748e+00   1.4224996e+00
   3.4881267e+00   1.4313883e+00
   3.4917786e+00   1.4403048e+00
   3.4954305e+00   1.4492491e+00
   3.4990824e+00   1.4582213e+00
   3.5027343e+00   1.4672212e+00
   3.5063862e+00   1.4762489e+00
   3.5100381e+00   1.4853045e+00
   3.5136900e+00   1.4943878e+00
   3.5173419e+00   1.5034989e+00
   3.5209938e+00   1.5126379e+00
   3.5246457e+00   1.5218047e+00
   3.5282976e+00   1.5309992e+00
   3.5319495e+00   1.5402216e+00
   3.5356014e+00   1.5494718e+00
   3.5392532e+00   1.5587498e+00
   3.5429051e+00   1.5680555e+00
   3.5465570e+00   1.5773891e+00
   3.5502089e+00   1.5867505e+00
   3.5538608e+00   1.5961397e+00
   3.5575127e+00   1.6055567e+00
   3.5611646e+00   1.6150016e+00
   3.5648165e+00   1.6244742e+00
   3.5684684e+00   1.6339746e+00
   3.5721203e+00   1.6435028e+00
   3.5757722e+00   1.6530589e+00
   3.5794241e+00   1.6626427e+00
   3.5830760e+00   1.6722543e+00
   3.5867279e+00   1.6818938e+00
   3.5903798e+00   1.6915610e+00
   3.5940317e+00   1.7012561e+00
   3.5976836e+00   1.7109790e+00
   3.6013354e+00   1.7207296e+00
   3.6049873e+00   1.7305081e+00
   3.6086392e+00   1.7403144e+00
   3.6122911e+00   1.7501485e+00
   3.6159430e+00   1.7600104e+00
   3.6195949e+00   1.7699001e+00
   3.6232468e+00   1.7798176e+00
   3.6268987e+00   1.7897629e+00
   3.6305506e+00   1.7997360e+00
   3.6342025e+00   1.8097369e+00
   3.6378544e+00   1.8197656e+00
   3.6415063e+00   1.8298221e+00
   3.6451582e+00   1.8399065e+00
   3.6488101e+00   1.8500186e+00
   3.6524620e+00   1.8601586e+00
   3.6561139e+00   1.8703263e+00
   3.6597658e+00   1.8805219e+00
   3.6634177e+00   1.8907452e+00
   3.6670695e+00   1.9009964e+00
   3.6707214e+00   1.9112754e+00
   3.6743733e+00   1.9215821e+00
   3.6780252e+00   1.9319167e+00
   3.6816771e+00   1.9422791e+00
   3.6853290e+00   1.9526693e+00
   3.6889809e+00   1.9630873e+00
   3.6926328e+00   1.9735331e+00
   3.6962847e+00   1.9840067e+00
   3.6999366e+00   1.9945081e+00
   3.7035885e+00   2.0050373e+00
   3.7072404e+00   2.0155943e+00
   3.7108923e+00   2.0261792e+00
   3.7145442e+00   2.0367918e+00
   3.7181961e+00   2.0474322e+00
   3.7218480e+00   2.0581005e+00
   3.7254999e+00   2.0687965e+00
   3.7291517e+00   2.0795204e+00
   3.7328036e+00   2.0902720e+00
   3.7364555e+00   2.1010515e+00
   3.7401074e+00   2.1118588e+00
   3.7437593e+00   2.1226938e+00
   3.7474112e+00   2.1335567e+00
   3.7510631e+00   2.1444474e+00
   3.7547150e+00   2.1553659e+00
   3.7583669e+00   2.1663122e+00
   3.7620188e+00   2.1772863e+00
   3.7656707e+00   2.1882882e+00
   3.7693226e+00   2.1993179e+00
   3.7729745e+00   2.2103754e+00
   3.7766264e+00   2.2214607e+00
   3.7802783e+00   2.2325739e+00
   3.7839302e+00   2.2437148e+00
   3.7875821e+00   2.2548835e+00
   3.7912339e+00   2.2660801e+00
   3.7948858e+00   2.2773044e+00
   3.7985377e+00   2.2885566e+00
   3.8021896e+00   2.2998365e+00
   3.8058415e+00   2.3111443e+00
   3.8094934e+00   2.3224799e+00
   3.8131453e+00   2.3338432e+00
   3.8167972e+00   2.3452344e+00
   3.8204491e+00   2.3566534e+00
   3.8241010e+00   2.3681002e+00
   3.8277529e+00   2.3795748e+00
   3.8314048e+00   2.3910772e+00
   3.8350567e+00   2.4026074e+00
   3.8387086e+00   2.4141654e+00
   3.8423605e+00   2.4257512e+00
   3.8460124e+00   2.4373648e+00
   3.8496643e+00   2.4490063e+00
   3.8533161e+00   2.4606755e+00
   3.8569680e+00   2.4723725e+00
   3.8606199e+00   2.4840974e+00
   3.8642718e+00   2.4958500e+00
   3.8679237e+00   2.5076305e+00
   3.8715756e+00   2.5194387e+00
   3.8752275e+00   2.5312748e+00
   3.8788794e+00   2.5431387e+00
   3.8825313e+00   2.5550303e+00
   3.8861832e+00   2.5669498e+00
   3.8898351e+00   2.5788971e+00
   3.8934870e+00   2.5908722e+00
   3.8971389e+00   2.6028751e+00
   3.9007908e+00   2.6149058e+00
   3.9044427e+00   2.6269643e+00
   3.9080946e+00   2.6390506e+00
   3.9117465e+00   2.6511647e+00
   3.9153984e+00   2.6633066e+00
   3.9190502e+00   2.6754764e+00
   3.9227021e+00   2.6876739e+00
   3.9263540e+00   2.6998992e+00
   3.9300059e+00   2.7121524e+00
   3.9336578e+00   2.7244333e+00
   3.9373097e+00   2.7367421e+00
   3.9409616e+00   2.7490786e+00
   3.9446135e+00   2.7614430e+00
   3.9482654e+00   2.7738351e+00
   3.9519173e+00   2.7862551e+00
   3.9555692e+00   2.7987029e+00
   3.9592211e+00   2.8111785e+00
   3.9628730e+00   2.8236819e+00
   3.9665249e+00   2.8362131e+00
   3.9701768e+00   2.8487721e+00
   3.9738287e+00   2.8613589e+00
   3.9774806e+00   2.8739735e+00
   3.9811324e+00   2.8866159e+00
   3.9847843e+00   2.8992861e+00
   3.9884362e+00   2.9119841e+00
   3.9920881e+00   2.9247100e+00
   3.9957400e+00   2.9374636e+00
   3.9993919e+00   2.9502450e+00
   4.0030438e+00   2.9630543e+00
   4.0066957e+00   2.9758913e+00
   4.0103476e+00   2.9887562e+00
   4.0139995e+00   3.0016489e+00
   4.0176514e+00   3.0145693e+00
   4.0213033e+00   3.0275176e+00
   4.0249552e+00   3.0404937e+00
   4.0286071e+00   3.0534976e+00
   4.0322590e+00   3.0665292e+00
   4.0359109e+00   3.0795887e+00
   4.0395628e+00   3.0926760e+00
   4.0432146e+00   3.1057911e+00
   4.0468665e+00   3.1189340e+00
   4.0505184e+00   3.1321048e+00
   4.0541703e+00   3.1453033e+00
   4.0578222e+00   3.1585296e+00
   4.0614741e+00   3.1717837e+00
   4.0651260e+00   3.1850657e+00
   4.0687779e+00   3.1983754e+00
   4.0724298e+00   3.2117130e+00
   4.0760817e+00   3.2250783e+00
   4.0797336e+00   3.2384715e+00
   4.0833855e+00   3.2518924e+00
   4.0870374e+00   3.2653412e+00
   4.0906893e+00   3.2788178e+00
   4.0943412e+00   3.2923221e+00
   4.0979931e+00   3.3058543e+00
   4.1016450e+00   3.3194143e+00
   4.1052968e+00   3.3330021e+00
   4.1089487e+00   3.3466177e+00
   4.1126006e+00   3.3602611e+00
   4.1162525e+00   3.3739323e+00
   4.1199044e+00   3.3876313e+00
   4.1235563e+00   3.4013581e+00
   4.1272082e+00   3.4151128e+00
   4.1308601e+00   3.4288952e+00
   4.1345120e+00   3.4427054e+00
   4.1381639e+00   3.4565435e+00
   4.1418158e+00   3.4704093e+00
   4.1454677e+00   3.4843030e+00
   4.1491196e+00   3.4982244e+00
   4.1527715e+00   3.5121737e+00
   4.1564234e+00   3.5261507e+00
   4.1600753e+00   3.5401556e+00
   4.1637272e+00   3.5541883e+00
   4.1673791e+00   3.5682488e+00
   4.1710309e+00   3.5823371e+00
   4.1746828e+00   3.5964531e+00
   4.1783347e+00   3.6105970e+00
   4.1819866e+00   3.6247687e+00
   4.1856385e+00   3.6389683e+00
   4.1892904e+00   3.6531956e+00
   4.1929423e+00   3.6674507e+00
   4.1965942e+00   3.6817336e+00
   4.2002461e+00   3.6960443e+00
   4.2038980e+00   3.7103829e+00
   4.2075499e+00   3.7247492e+00
   4.2112018e+00   3.7391434e+00
   4.2148537e+00   3.7535653e+00
   4.2185056e+00   3.7680151e+00
   4.2221575e+00   3.7824926e+00
   4.2258094e+00   3.7969980e+00
   4.2294613e+00   3.8115312e+00
   4.2331131e+00   3.8260921e+00
   4.2367650e+00   3.8406809e+00
   4.2404169e+00   3.8552975e+00
   4.2440688e+00   3.8699419e+00
   4.2477207e+00   3.8846141e+00
   4.2513726e+00   3.8993141e+00
   4.2550245e+00   3.9140419e+00
   4.2586764e+00   3.9287975e+00
   4.2623283e+00   3.9435809e+00
   4.2659802e+00   3.9583922e+00
   4.2696321e+00   3.9732312e+00
   4.2732840e+00   3.9880980e+00
   4.2769359e+00   4.0029927e+00
   4.2805878e+00   4.0179151e+00
   4.2842397e+00   4.0328653e+00
   4.2878916e+00   4.0478434e+00
   4.2915435e+00   4.0628493e+00
   4.2951953e+00   4.0778829e+00
   4.2988472e+00   4.0929444e+00
   4.3024991e+00   4.1080337e+00
   4.3061510e+00   4.1231507e+00
   4.3098029e+00   4.1382956e+00
   4.3134548e+00   4.1534683e+00
   4.3171067e+00   4.1686688e+00
   4.3207586e+00   4.1838971e+00
   4.3244105e+00   4.1991532e+00
   4.3280624e+00   4.2144371e+00
   4.3317143e+00   4.2297489e+00
   4.3353662e+00   4.2450884e+00
   4.3390181e+00   4.2604557e+00
   4.3426700e+00   4.2758508e+00
   4.3463219e+00   4.2912738e+00
   4.3499738e+00   4.3067245e+00
   4.3536257e+00   4.3222031e+00
   4.3572775e+00   4.3377094e+00
   4.3609294e+00   4.3532436e+00
   4.3645813e+00   4.3688055e+00
   4.3682332e+00   4.3843953e+00
   4.3718851e+00   4.4000129e+00
   4.3755370e+00   4.4156583e+00
   4.3791889e+00   4.4313315e+00
   4.3828408e+00   4.4470324e+00
   4.3864927e+00   4.4627612e+00
   4.3901446e+00   4.4785178e+00
   4.3937965e+00   4.4943022e+00
   4.3974484e+00   4.5101145e+00
   4.4011003e+00   4.5259545e+00
   4.4047522e+00   4.5418223e+00
   4.4084041e+00   4.5577179e+00
   4.4120560e+00   4.5736414e+00
   4.4157079e+00   4.5895926e+00
   4.4193597e+00   4.6055716e+00
   4.4230116e+00   4.6215785e+00
   4.4266635e+00   4.6376131e+00
   4.4303154e+00   4.6536756e+00
   4.4339673e+00   4.6697659e+00
   4.4376192e+00   4.6858839e+00
   4.4412711e+00   4.7020298e+00
   4.4449230e+00   4.7182035e+00
   4.4485749e+00   4.7344050e+00
   4.4522268e+00   4.7506343e+00
   4.4558787e+00   4.7668914e+00
   4.4595306e+00   4.7831763e+00
   4.4631825e+00   4.7994890e+00
   4.4668344e+00   4.8158295e+00
   4.4704863e+00   4.8321978e+00
   4.4741382e+00   4.8485939e+00
   4.4777901e+00   4.8650178e+00
   4.4814420e+00   4.8814696e+00
   4.4850938e+00   4.8979491e+00
   4.4887457e+00   4.9144564e+00
   4.4923976e+00   4.9309916e+00
   4.4960495e+00   4.9475545e+00
   4.4997014e+00   4.9641453e+00
   4.5033533e+00   4.9807639e+00
   4.5070052e+00   4.9974102e+00
   4.5106571e+00   5.0140844e+00
   4.5143090e+00   5.0307864e+00
   4.5179609e+00   5.0475162e+00
   4.5216128e+00   5.0642738e+00
   4.5252647e+00   5.0810592e+00
   4.5289166e+00   5.0978724e+00
   4.5325685e+00   5.1147134e+00
   4.5362204e+00   5.1315822e+00
   4.5398723e+00   5.1484788e+00
   4.5435242e+00   5.1654032e+00
   4.5471760e+00   5.1823554e+00
   4.5508279e+00   5.1993355e+00
   4.5544798e+00   5.2163433e+00
   4.5581317e+00   5.2333789e+00
   4.5617836e+00   5.2504424e+00
   4.5654355e+00   5.2675336e+00
   4.5690874e+00   5.2846527e+00
   4.5727393e+00   5.3017996e+00
   4.5763912e+00   5.3189742e+00
   4.5800431e+00   5.3361767e+00
   4.5836950e+00   5.3534070e+00
   4.5873469e+00   5.3706651e+00
   4.5909988e+00   5.3879510e+00
   4.5946507e+00   5.4052647e+00
   4.5983026e+00   5.4226062e+00
   4.6019545e+00   5.4399755e+00
   4.6056064e+00   5.4573726e+00
   4.6092582e+00   5.4747975e+00
   4.6129101e+00   5.4922502e+00
   4.6165620e+00   5.5097307e+00
   4.6202139e+00   5.5272391e+00
   4.6238658e+00   5.5447752e+00
   4.6275177e+00   5.5623391e+00
   4.6311696e+00   5.5799309e+00
   4.6348215e+00   5.5975504e+00
   4.6384734e+00   5.6151978e+00
   4.6421253e+00   5.6328730e+00
   4.6457772e+00   5.6505759e+00
   4.6494291e+00   5.6683067e+00
   4.6530810e+00   5.6860653e+00
   4.6567329e+00   5.7038517e+00
   4.6603848e+00   5.7216658e+00
   4.6640367e+00   5.7395078e+00
   4.6676886e+00   5.7573776e+00
   4.6713404e+00   5.7752752e+00
   4.6749923e+00   5.7932006e+00
   4.6786442e+00   5.8111539e+00
   4.6822961e+00   5.8291349e+00
   4.6859480e+00   5.8471437e+00
   4.6895999e+00   5.8651803e+00
   4.6932518e+00   5.8832448e+00
   4.6969037e+00   5.9013370e+00
   4.7005556e+00   5.9194571e+00
   4.7042075e+00   5.9376049e+00
   4.7078594e+00   5.9557806e+00
   4.7115113e+00   5.9739840e+00
   4.7151632e+00   5.9922153e+00
   4.7188151e+00   6.0104744e+00
   4.7224670e+00   6.0287612e+00
   4.7261189e+00   6.0470759e+00
   4.7297708e+00   6.0654184e+00
   4.7334227e+00   6.0837887e+00
   4.7370745e+00   6.1021868e+00
   4.7407264e+00   6.1206127e+00
   4.7443783e+00   6.1390664e+00
   4.7480302e+00   6.1575479e+00
   4.7516821e+00   6.1760573e+00
   4.7553340e+00   6.1945944e+00
   4.7589859e+00   6.2131593e+00
   4.7626378e+00   6.2317520e+00
   4.7662897e+00   6.2503726e+00
   4.7699416e+00   6.2690209e+00
   4.7735935e+00   6.2876971e+00
   4.7772454e+00   6.3064010e+00
   4.7808973e+00   6.3251328e+00
   4.7845492e+00   6.3438924e+00
   4.7882011e+00   6.3626797e+00
   4.7918530e+00   6.3814949e+00
   4.7955049e+00   6.4003379e+00
   4.7991567e+00   6.4192087e+00
   4.8028086e+00   6.4381073e+00
   4.8064605e+00   6.4570337e+00
   4.8101124e+00   6.4759879e+00
   4.8137643e+00   6.4949699e+00
   4.8174162e+00   6.5139797e+00
   4.8210681e+00   6.5330173e+00
   4.8247200e+00   6.5520827e+00
   4.8283719e+00   6.5711760e+00
   4.8320238e+00   6.5902970e+00
   4.8356757e+00   6.6094458e+00
   4.8393276e+00   6.6286225e+00
   4.8429795e+00   6.6478269e+00
   4.8466314e+00   6.6670592e+00
   4.8502833e+00   6.6863193e+00
   4.8539352e+00   6.7056071e+00
   4.8575871e+00   6.7249228e+00
   4.8612389e+00   6.7442663e+00
   4.8648908e+00   6.7636375e+00
   4.8685427e+00   6.7830366e+00
   4.8721946e+00   6.8024635e+00
   4.8758465e+00   6.8219182e+00
   4.8794984e+00   6.8414007e+00
   4.8831503e+00   6.8609110e+00
   4.8868022e+00   6.8804491e+00
   4.8904541e+00   6.9000151e+00
   4.8941060e+00   6.9196088e+00
   4.8977579e+00   6.9392303e+00
   4.9014098e+00   6.9588797e+00
   4.9050617e+00   6.9785568e+00
   4.9087136e+00   6.9982617e+00
   4.9123655e+00   7.0179945e+00
   4.9160174e+00   7.0377550e+00
   4.9196693e+00   7.0575434e+00
   4.9233211e+00   7.0773596e+00
   4.9269730e+00   7.0972035e+00
   4.9306249e+00   7.1170753e+00
   4.9342768e+00   7.1369749e+00
   4.9379287e+00   7.1569023e+00
   4.9415806e+00   7.1768575e+00
   4.9452325e+00   7.1968405e+00
   4.9488844e+00   7.2168513e+00
   4.9525363e+00   7.2368899e+00
   4.9561882e+00   7.2569563e+00
   4.9598401e+00   7.2770505e+00
   4.9634920e+00   7.2971725e+00
   4.9671439e+00   7.3173224e+00
   4.9707958e+00   7.3375000e+00
   4.9744477e+00   7.3577054e+00
   4.9780996e+00   7.3779387e+00
   4.9817515e+00   7.3981997e+00
   4.9854034e+00   7.4184886e+00
   4.9890552e+00   7.4388052e+00
   4.9927071e+00   7.4591497e+00
   4.9963590e+00   7.4795220e+00
   5.0000109e+00   7.4999220e+00
   5.0036628e+00   7.5203499e+00
   5.0073147e+00   7.5408056e+00
   5.0109666e+00   7.5612891e+00
   5.0146185e+00   7.5818004e+00
   5.0182704e+00   7.6023395e+00
   5.0219223e+00   7.6229064e+00
   5.0255742e+00   7.6435011e+00
   5.0292261e+00   7.6641236e+00
   5.0328780e+00   7.6847740e+00
   5.0365299e+00   7.7054521e+00
   5.0401818e+00   7.7261580e+00
   5.0438337e+00   7.7468918e+00
   5.0474856e+00   7.7676533e+00
   5.0511374e+00   7.7884427e+00
   5.0547893e+00   7.8092598e+00
   5.0584412e+00   7.8301048e+00
   5.0620931e+00   7.8509775e+00
   5.0657450e+00   7.8718781e+00
   5.0693969e+00   7.8928065e+00
   5.0730488e+00   7.9137627e+00
   5.0767007e+00   7.9347466e+00
   5.0803526e+00   7.9557584e+00
   5.0840045e+00   7.9767980e+00
   5.0876564e+00   7.9978654e+00
   5.0913083e+00   8.0189606e+00
   5.0949602e+00   8.0400836e+00
   5.0986121e+00   8.0612345e+00
   5.1022640e+00   8.0824131e+00
   5.1059159e+00   8.1036195e+00
   5.1095678e+00   8.1248537e+00
   5.1132196e+00   8.1461158e+00
   5.1168715e+00   8.1674056e+00
   5.1205234e+00   8.1887233e+00
   5.1241753e+00   8.2100687e+00
   5.1278272e+00   8.2314420e+00
   5.1314791e+00   8.2528430e+00
   5.1351310e+00   8.2742719e+00
   5.1387829e+00   8.2957286e+00
   5.1424348e+00   8.3172131e+00
   5.1460867e+00   8.3387254e+00
   5.1497386e+00   8.3602654e+00
   5.1533905e+00   8.3818333e+00
   5.1570424e+00   8.4034290e+00
   5.1606943e+00   8.4250525e+00
   5.1643462e+00   8.4467039e+00
   5.1679981e+00   8.4683830e+00
   5.1716500e+00   8.4900899e+00
   5.1753018e+00   8.5118246e+00
   5.1789537e+00   8.5335872e+00
   5.1826056e+00   8.5553775e+00
   5.1862575e+00   8.5771956e+00
   5.1899094e+00   8.5990416e+00
   5.1935613e+00   8.6209153e+00
   5.1972132e+00   8.6428169e+00
   5.2008651e+00   8.6647463e+00
   5.2045170e+00   8.6867034e+00
   5.2081689e+00   8.7086884e+00
   5.2118208e+00   8.7307012e+00
   5.2154727e+00   8.7527418e+00
   5.2191246e+00   8.7748101e+00
   5.2227765e+00   8.7969063e+00
   5.2264284e+00   8.8190303e+00
   5.2300803e+00   8.8411821e+00
   5.2337322e+00   8.8633618e+00
   5.2373840e+00   8.8855692e+00
   5.2410359e+00   8.9078044e+00
   5.2446878e+00   8.9300674e+00
   5.2483397e+00   8.9523583e+00
   5.2519916e+00   8.9746769e+00
   5.2556435e+00   8.9970233e+00
   5.2592954e+00   9.0193976e+00
   5.2629473e+00   9.0417996e+00
   5.2665992e+00   9.0642295e+00
   5.2702511e+00   9.0866872e+00
   5.2739030e+00   9.1091726e+00
   5.2775549e+00   9.1316859e+00
   5.2812068e+00   9.1542270e+00
   5.2848587e+00   9.1767959e+00
   5.2885106e+00   9.1993925e+00
   5.2921625e+00   9.2220170e+00
   5.2958144e+00   9.2446693e+00
   5.2994663e+00   9.2673494e+00
   5.3031181e+00   9.2900574e+00
   5.3067700e+00   9.3127931e+00
   5.3104219e+00   9.3355566e+00
   5.3140738e+00   9.3583479e+00
   5.3177257e+00   9.3811670e+00
   5.3213776e+00   9.4040140e+00
   5.3250295e+00   9.4268887e+00
   5.3286814e+00   9.4497913e+00
   5.3323333e+00   9.4727216e+00
   5.3359852e+00   9.4956798e+00
   5.3396371e+00   9.5186657e+00
   5.3432890e+00   9.5416795e+00
   5.3469409e+00   9.5647211e+00
   5.3505928e+00   9.5877905e+00
   5.3542447e+00   9.6108876e+00
   5.3578966e+00   9.6340126e+00
   5.3615485e+00   9.6571654e+00
   5.3652003e+00   9.6803460e+00
   5.3688522e+00   9.7035544e+00
   5.3725041e+00   9.7267906e+00
   5.3761560e+00   9.7500546e+00
   5.3798079e+00   9.7733465e+00
   5.3834598e+00   9.7966661e+00
   5.3871117e+00   9.8200135e+00
   5.3907636e+00   9.8433888e+00
   5.3944155e+00   9.8667918e+00
   5.3980674e+00   9.8902226e+00
   5.4017193e+00   9.9136813e+00
   5.4053712e+00   9.9371678e+00
   5.4090231e+00   9.9606820e+00
   5.4126750e+00   9.9842241e+00
   5.4163269e+00   1.0007794e+01
   5.4199788e+00   1.0031392e+01
   5.4236307e+00   1.0055017e+01
   5.4272825e+00   1.0078670e+01
   5.4309344e+00   1.0102351e+01
   5.4345863e+00   1.0126060e+01
   5.4382382e+00   1.0149797e+01
   5.4418901e+00   1.0173562e+01
   5.4455420e+00   1.0197354e+01
   5.4491939e+00   1.0221174e+01
   5.4528458e+00   1.0245022e+01
   5.4564977e+00   1.0268898e+01
   5.4601496e+00   1.0292801e+01
   5.4638015e+00   1.0316733e+01
   5.4674534e+00   1.0340692e+01
   5.4711053e+00   1.0364679e+01
   5.4747572e+00   1.0388693e+01
   5.4784091e+00   1.0412736e+01
   5.4820610e+00   1.0436806e+01
   5.4857129e+00   1.0460905e+01
   5.4893647e+00   1.0485031e+01
   5.4930166e+00   1.0509184e+01
   5.4966685e+00   1.0533366e+01
   5.5003204e+00   1.0557575e+01
   5.5039723e+00   1.0581812e+01
   5.5076242e+00   1.0606077e+01
   5.5112761e+00   1.0630370e+01
   5.5149280e+00   1.0654691e+01
   5.5185799e+00   1.0679039e+01
   5.5222318e+00   1.0703416e+01
   5.5258837e+00   1.0727820e+01
   5.5295356e+00   1.0752251e+01
   5.5331875e+00   1.0776711e+01
   5.5368394e+00   1.0801198e+01
   5.5404913e+00   1.0825714e+01
   5.5441432e+00   1.0850257e+01
   5.5477951e+00   1.0874828e+01
   5.5514470e+00   1.0899426e+01
   5.5550988e+00   1.0924053e+01
   5.5587507e+00   1.0948707e+01
   5.5624026e+00   1.0973389e+01
   5.5660545e+00   1.0998099e+01
   5.5697064e+00   1.1022837e+01
   5.5733583e+00   1.1047602e+01
   5.5770102e+00   1.1072396e+01
   5.5806621e+00   1.1097217e+01
   5.5843140e+00   1.1122066e+01
   5.5879659e+00   1.1146942e+01
   5.5916178e+00   1.1171847e+01
   5.5952697e+00   1.1196779e+01
   5.5989216e+00   1.1221739e+01
   5.6025735e+00   1.1246727e+01
   5.6062254e+00   1.1271743e+01
   5.6098773e+00   1.1296786e+01
   5.6135292e+00   1.1321858e+01
   5.6171810e+00   1.1346957e+01
   5.6208329e+00   1.1372084e+01
   5.6244848e+00   1.1397239e+01
   5.6281367e+00   1.1422421e+01
   5.6317886e+00   1.1447632e+01
   5.6354405e+00   1.1472870e+01
   5.6390924e+00   1.1498136e+01
   5.6427443e+00   1.1523430e+01
   5.6463962e+00   1.1548751e+01
   5.6500481e+00   1.1574101e+01
   5.6537000e+00   1.1599478e+01
   5.6573519e+00   1.1624883e+01
   5.6610038e+00   1.1650316e+01
   5.6646557e+00   1.1675776e+01
   5.6683076e+00   1.1701265e+01
   5.6719595e+00   1.1726781e+01
   5.6756114e+00   1.1752325e+01
   5.6792632e+00   1.1777897e+01
   5.6829151e+00   1.1803497e+01
   5.6865670e+00   1.1829124e+01
   5.6902189e+00   1.1854779e+01
   5.6938708e+00   1.1880462e+01
   5.6975227e+00   1.1906173e+01
   5.7011746e+00   1.1931912e+01
   5.7048265e+00   1.1957678e+01
   5.7084784e+00   1.1983473e+01
   5.7121303e+00   1.2009295e+01
   5.7157822e+00   1.2035145e+01
   5.7194341e+00   1.2061022e+01
   5.7230860e+00   1.2086928e+01
   5.7267379e+00   1.2112861e+01
   5.7303898e+00   1.2138822e+01
   5.7340417e+00   1.2164811e+01
   5.7376936e+00   1.2190828e+01
   5.7413454e+00   1.2216873e+01
   5.7449973e+00   1.2242945e+01
   5.7486492e+00   1.2269045e+01
   5.7523011e+00   1.2295173e+01
   5.7559530e+00   1.2321329e+01
   5.7596049e+00   1.2347512e+01
   5.7632568e+00   1.2373724e+01
   5.7669087e+00   1.2399963e+01
   5.7705606e+00   1.2426230e+01
   5.7742125e+00   1.2452525e+01
   5.7778644e+00   1.2478847e+01
   5.7815163e+00   1.2505198e+01
   5.7851682e+00   1.2531576e+01
   5.7888201e+00   1.2557982e+01
   5.7924720e+00   1.2584416e+01
   5.7961239e+00   1.2610877e+01
   5.7997758e+00   1.2637367e+01
   5.8034277e+00   1.2663884e+01
   5.8070795e+00   1.2690429e+01
   5.8107314e+00   1.2717002e+01
   5.8143833e+00   1.2743602e+01
   5.8180352e+00   1.2770231e+01
   5.8216871e+00   1.2796887e+01
   5.8253390e+00   1.2823571e+01
   5.8289909e+00   1.2850283e+01
   5.8326428e+00   1.2877023e+01
   5.8362947e+00   1.2903790e+01
   5.8399466e+00   1.2930585e+01
   5.8435985e+00   1.2957409e+01
   5.8472504e+00   1.2984259e+01
   5.8509023e+00   1.3011138e+01
   5.8545542e+00   1.3038045e+01
   5.8582061e+00   1.3064979e+01
   5.8618580e+00   1.3091941e+01
   5.8655099e+00   1.3118931e+01
   5.8691617e+00   1.3145949e+01
   5.8728136e+00   1.3172994e+01
   5.8764655e+00   1.3200068e+01
   5.8801174e+00   1.3227169e+01
   5.8837693e+00   1.3254298e+01
   5.8874212e+00   1.3281454e+01
   5.8910731e+00   1.3308639e+01
   5.8947250e+00   1.3335851e+01
   5.8983769e+00   1.3363091e+01
   5.9020288e+00   1.3390359e+01
   5.9056807e+00   1.3417655e+01
   5.9093326e+00   1.3444979e+01
   5.9129845e+00   1.3472330e+01
   5.9166364e+00   1.3499709e+01
   5.9202883e+00   1.3527116e+01
   5.9239402e+00   1.3554551e+01
   5.9275921e+00   1.3582014e+01
   5.9312439e+00   1.3609504e+01
   5.9348958e+00   1.3637022e+01
   5.9385477e+00   1.3664568e+01
   5.9421996e+00   1.3692142e+01
   5.9458515e+00   1.3719744e+01
   5.9495034e+00   1.3747373e+01
   5.9531553e+00   1.3775031e+01
   5.9568072e+00   1.3802716e+01
   5.9604591e+00   1.3830428e+01
   5.9641110e+00   1.3858169e+01
   5.9677629e+00   1.3885938e+01
   5.9714148e+00   1.3913734e+01
   5.9750667e+00   1.3941558e+01
   5.9787186e+00   1.3969410e+01
   5.9823705e+00   1.3997289e+01
   5.9860224e+00   1.4025197e+01
   5.9896743e+00   1.4053132e+01
   5.9933261e+00   1.4081095e+01
   5.9969780e+00   1.4109086e+01
   6.0006299e+00   1.4137105e+01
   6.0042818e+00   1.4165151e+01
   6.0079337e+00   1.4193226e+01
   6.0115856e+00   1.4221328e+01
   6.0152375e+00   1.4249458e+01
   6.0188894e+00   1.4277616e+01
   6.0225413e+00   1.4305801e+01
   6.0261932e+00   1.4334014e+01
   6.0298451e+00   1.4362256e+01
   6.0334970e+00   1.4390525e+01
   6.0371489e+00   1.4418821e+01
   6.0408008e+00   1.4447146e+01
   6.0444527e+00   1.4475498e+01
   6.0481046e+00   1.4503878e+01
   6.0517565e+00   1.4532286e+01
   6.0554083e+00   1.4560722e+01
   6.0590602e+00   1.4589186e+01
   6.0627121e+00   1.4617677e+01
   6.0663640e+00   1.4646196e+01
   6.0700159e+00   1.4674743e+01
   6.0736678e+00   1.4703318e+01
   6.0773197e+00   1.4731921e+01
   6.0809716e+00   1.4760551e+01
   6.0846235e+00   1.4789210e+01
   6.0882754e+00   1.4817896e+01
   6.0919273e+00   1.4846609e+01
   6.0955792e+00   1.4875351e+01
   6.0992311e+00   1.4904121e+01
   6.1028830e+00   1.4932918e+01
   6.1065349e+00   1.4961743e+01
   6.1101868e+00   1.4990596e+01
   6.1138387e+00   1.5019476e+01
   6.1174906e+00   1.5048385e+01
   6.1211424e+00   1.5077321e+01
   6.1247943e+00   1.5106285e+01
   6.1284462e+00   1.5135277e+01
   6.1320981e+00   1.5164297e+01
   6.1357500e+00   1.5193344e+01
   6.1394019e+00   1.5222420e+01
   6.1430538e+00   1.5251523e+01
   6.1467057e+00   1.5280654e+01
   6.1503576e+00   1.5309812e+01
   6.1540095e+00   1.5338999e+01
   6.1576614e+00   1.5368213e+01
   6.1613133e+00   1.5397455e+01
   6.1649652e+00   1.5426725e+01
   6.1686171e+00   1.5456023e+01
   6.1722690e+00   1.5485349e+01
   6.1759209e+00   1.5514702e+01
   6.1795728e+00   1.5544083e+01
   6.1832246e+00   1.5573492e+01
   6.1868765e+00   1.5602929e+01
   6.1905284e+00   1.5632393e+01
   6.1941803e+00   1.5661886e+01
   6.1978322e+00   1.5691406e+01
   6.2014841e+00   1.5720954e+01
   6.2051360e+00   1.5750530e+01
   6.2087879e+00   1.5780133e+01
   6.2124398e+00   1.5809765e+01
   6.2160917e+00   1.5839424e+01
   6.2197436e+00   1.5869111e+01
   6.2233955e+00   1.5898826e+01
   6.2270474e+00   1.5928569e+01
   6.2306993e+00   1.5958339e+01
   6.2343512e+00   1.5988137e+01
   6.2380031e+00   1.6017963e+01
   6.2416550e+00   1.6047817e+01
   6.2453068e+00   1.6077699e+01
   6.2489587e+00   1.6107608e+01
   6.2526106e+00   1.6137546e+01
   6.2562625e+00   1.6167511e+01
   6.2599144e+00   1.6197504e+01
   6.2635663e+00   1.6227524e+01
   6.2672182e+00   1.6257573e+01
   6.2708701e+00   1.6287649e+01
   6.2745220e+00   1.6317753e+01
   6.2781739e+00   1.6347885e+01
   6.2818258e+00   1.6378045e+01
   6.2854777e+00   1.6408232e+01
   6.2891296e+00   1.6438448e+01
   6.2927815e+00   1.6468691e+01
   6.2964334e+00   1.6498962e+01
   6.3000853e+00   1.6529260e+01
   6.3037372e+00   1.6559587e+01
   6.3073890e+00   1.6589941e+01
   6.3110409e+00   1.6620323e+01
   6.3146928e+00   1.6650733e+01
   6.3183447e+00   1.6681171e+01
   6.3219966e+00   1.6711637e+01
   6.3256485e+00   1.6742130e+01
   6.3293004e+00   1.6772651e+01
   6.3329523e+00   1.6803200e+01
   6.3366042e+00   1.6833777e+01
   6.3402561e+00   1.6864382e+01
   6.3439080e+00   1.6895014e+01
   6.3475599e+00   1.6925674e+01
   6.3512118e+00   1.6956362e+01
   6.3548637e+00   1.6987078e+01
   6.3585156e+00   1.7017822e+01
   6.3621675e+00   1.7048593e+01
   6.3658194e+00   1.7079392e+01
   6.3694713e+00   1.7110219e+01
   6.3731231e+00   1.7141074e+01
   6.3767750e+00   1.7171957e+01
   6.3804269e+00   1.7202867e+01
   6.3840788e+00   1.7233806e+01
   6.3877307e+00   1.7264772e+01
   6.3913826e+00   1.7295766e+01
   6.3950345e+00   1.7326787e+01
   6.3986864e+00   1.7357837e+01
   6.4023383e+00   1.7388914e+01
   6.4059902e+00   1.7420019e+01
   6.4096421e+00   1.7451152e+01
   6.4132940e+00   1.7482313e+01
   6.4169459e+00   1.7513501e+01
   6.4205978e+00   1.7544718e+01
   6.4242497e+00   1.7575962e+01
   6.4279016e+00   1.7607234e+01
   6.4315535e+00   1.7638533e+01
   6.4352053e+00   1.7669861e+01
   6.4388572e+00   1.7701216e+01
   6.4425091e+00   1.7732599e+01
   6.4461610e+00   1.7764010e+01
   6.4498129e+00   1.7795449e+01
   6.4534648e+00   1.7826916e+01
   6.4571167e+00   1.7858410e+01
   6.4607686e+00   1.7889932e+01
   6.4644205e+00   1.7921482e+01
   6.4680724e+00   1.7953060e+01
   6.4717243e+00   1.7984665e+01
   6.4753762e+00   1.8016299e+01
   6.4790281e+00   1.8047960e+01
   6.4826800e+00   1.8079649e+01
   6.4863319e+00   1.8111366e+01
   6.4899838e+00   1.8143110e+01
   6.4936357e+00   1.8174883e+01
   6.4972875e+00   1.8206683e+01
   6.5009394e+00   1.8238511e+01
   6.5045913e+00   1.8270367e+01
   6.5082432e+00   1.8302251e+01
   6.5118951e+00   1.8334162e+01
   6.5155470e+00   1.8366101e+01
   6.5191989e+00   1.8398068e+01
   6.5228508e+00   1.8430063e+01
   6.5265027e+00   1.8462086e+01
   6.5301546e+00   1.8494136e+01
   6.5338065e+00   1.8526215e+01
   6.5374584e+00   1.8558321e+01
   6.5411103e+00   1.8590455e+01
   6.5447622e+00   1.8622616e+01
   6.5484141e+00   1.8654806e+01
   6.5520660e+00   1.8687023e+01
   6.5557179e+00   1.8719268e+01
   6.5593697e+00   1.8751541e+01
   6.5630216e+00   1.8783842e+01
   6.5666735e+00   1.8816170e+01
   6.5703254e+00   1.8848527e+01
   6.5739773e+00   1.8880911e+01
   6.5776292e+00   1.8913323e+01
   6.5812811e+00   1.8945762e+01
   6.5849330e+00   1.8978230e+01
   6.5885849e+00   1.9010725e+01
   6.5922368e+00   1.9043249e+01
   6.5958887e+00   1.9075799e+01
   6.5995406e+00   1.9108378e+01
   6.6031925e+00   1.9140985e+01
   6.6068444e+00   1.9173619e+01
   6.6104963e+00   1.9206281e+01
   6.6141482e+00   1.9238971e+01
   6.6178001e+00   1.9271689e+01
   6.6214520e+00   1.9304435e+01
   6.6251038e+00   1.9337208e+01
   6.6287557e+00   1.9370009e+01
   6.6324076e+00   1.9402838e+01
   6.6360595e+00   1.9435695e+01
   6.6397114e+00   1.9468580e+01
   6.6433633e+00   1.9501492e+01
   6.6470152e+00   1.9534433e+01
   6.6506671e+00   1.9567401e+01
   6.6543190e+00   1.9600396e+01
   6.6579709e+00   1.9633420e+01
   6.6616228e+00   1.9666472e+01
   6.6652747e+00   1.9699551e+01
   6.6689266e+00   1.9732658e+01
   6.6725785e+00   1.9765793e+01
   6.6762304e+00   1.9798955e+01
   6.6798823e+00   1.9832146e+01
   6.6835342e+00   1.9865364e+01
   6.6871860e+00   1.9898610e+01
   6.6908379e+00   1.9931884e+01
   6.6944898e+00   1.9965186e+01
   6.6981417e+00   1.9998515e+01
   6.7017936e+00   2.0031873e+01
   6.7054455e+00   2.0065258e+01
   6.7090974e+00   2.0098671e+01
   6.7127493e+00   2.0132111e+01
   6.7164012e+00   2.0165580e+01
   6.7200531e+00   2.0199076e+01
   6.7237050e+00   2.0232600e+01
   6.7273569e+00   2.0266152e+01
   6.7310088e+00   2.0299732e+01
   6.7346607e+00   2.0333340e+01
   6.7383126e+00   2.0366975e+01
   6.7419645e+00   2.0400638e+01
   6.7456164e+00   2.0434329e+01
   6.7492682e+00   2.0468048e+01
   6.7529201e+00   2.0501795e+01
   6.7565720e+00   2.0535569e+01
   6.7602239e+00   2.0569371e+01
   6.7638758e+00   2.0603201e+01
   6.7675277e+00   2.0637059e+01
   6.7711796e+00   2.0670945e+01
   6.7748315e+00   2.0704858e+01
   6.7784834e+00   2.0738799e+01
   6.7821353e+00   2.0772768e+01
   6.7857872e+00   2.0806765e+01
   6.7894391e+00   2.0840790e+01
   6.7930910e+00   2.0874842e+01
   6.7967429e+00   2.0908923e+01
   6.8003948e+00   2.0943031e+01
   6.8040467e+00   2.0977166e+01
   6.8076986e+00   2.1011330e+01
   6.8113504e+00   2.1045522e+01
   6.8150023e+00   2.1079741e+01
   6.8186542e+00   2.1113988e+01
   6.8223061e+00   2.1148263e+01
   6.8259580e+00   2.1182566e+01
   6.8296099e+00   2.1216896e+01
   6.8332618e+00   2.1251254e+01
   6.8369137e+00   2.1285640e+01
   6.8405656e+00   2.1320054e+01
   6.8442175e+00   2.1354496e+01
   6.8478694e+00   2.1388966e+01
   6.8515213e+00   2.1423463e+01
   6.8551732e+00   2.1457988e+01
   6.8588251e+00   2.1492541e+01
   6.8624770e+00   2.1527122e+01
   6.8661289e+00   2.1561730e+01
   6.8697808e+00   2.1596367e+01
   6.8734327e+00   2.1631031e+01
   6.8770845e+00   2.1665723e+01
   6.8807364e+00   2.1700443e+01
   6.8843883e+00   2.1735190e+01
   6.8880402e+00   2.1769966e+01
   6.8916921e+00   2.1804769e+01
   6.8953440e+00   2.1839600e+01
   6.8989959e+00   2.1874458e+01
   6.9026478e+00   2.1909345e+01
   6.9062997e+00   2.1944260e+01
   6.9099516e+00   2.1979202e+01
   6.9136035e+00   2.2014172e+01
   6.9172554e+00   2.2049170e+01
   6.9209073e+00   2.2084195e+01
   6.9245592e+00   2.2119249e+01
   6.9282111e+00   2.2154330e+01
   6.9318630e+00   2.2189439e+01
   6.9355149e+00   2.2224576e+01
   6.9391667e+00   2.2259740e+01
   6.9428186e+00   2.2294933e+01
   6.9464705e+00   2.2330153e+01
   6.9501224e+00   2.2365401e+01
   6.9537743e+00   2.2400677e+01
   6.9574262e+00   2.2435981e+01
   6.9610781e+00   2.2471312e+01
   6.9647300e+00   2.2506672e+01
   6.9683819e+00   2.2542059e+01
   6.9720338e+00   2.2577474e+01
   6.9756857e+00   2.2612916e+01
   6.9793376e+00   2.2648387e+01
   6.9829895e+00   2.2683885e+01
   6.9866414e+00   2.2719411e+01
   6.9902933e+00   2.2754965e+01
   6.9939452e+00   2.2790547e+01
   6.9975971e+00   2.2826156e+01
   7.0012489e+00   2.2861794e+01
   7.0049008e+00   2.2897459e+01
   7.0085527e+00   2.2933152e+01
   7.0122046e+00   2.2968873e+01
   7.0158565e+00   2.3004621e+01
   7.0195084e+00   2.3040398e+01
   7.0231603e+00   2.3076202e+01
   7.0268122e+00   2.3112034e+01
   7.0304641e+00   2.3147894e+01


==> Data/V13.dat <==
   8.8239955e+00   2.2956283e+01
   8.8269985e+00   2.2962289e+01
   8.8300015e+00   2.2968295e+01
   8.8330045e+00   2.2974301e+01
   8.8360075e+00   2.2980307e+01
   8.8390105e+00   2.2986313e+01
   8.8420135e+00   2.2992319e+01
   8.8450165e+00   2.2998325e+01
   8.8480195e+00   2.3004331e+01
   8.8510225e+00   2.3010337e+01
   8.8540255e+00   2.3016343e+01
   8.8570285e+00   2.3022349e+01
   8.8600315e+00   2.3028355e+01
   8.8630345e+00   2.3034361e+01
   8.8660375e+00   2.3040367e+01
   8.8690405e+00   2.3046373e+01
   8.8720435e+00   2.3052379e+01
   8.8750465e+00   2.3058385e+01
   8.8780495e+00   2.3064391e+01
   8.8810525e+00   2.3070397e+01
   8.8840555e+00   2.3076403e+01
   8.8870585e+00   2.3082409e+01
   8.8900615e+00   2.3088415e+01
   8.8930645e+00   2.3094421e+01
   8.8960675e+00   2.3100427e+01
   8.8990705e+00   2.3106433e+01
   8.9020735e+00   2.3112439e+01
   8.9050765e+00   2.3118445e+01
   8.9080795e+00   2.3124451e+01
   8.9110825e+00   2.3130457e+01
   8.9140855e+00   2.3136463e+01
   8.9170886e+00   2.3142469e+01
   8.9200916e+00   2.3148475e+01
   8.9230946e+00   2.3154481e+01
   8.9260976e+00   2.3160487e+01
   8.9291006e+00   2.3166493e+01
   8.9321036e+00   2.3172499e+01
   8.9351066e+00   2.3178505e+01
   8.9381096e+00   2.3184511e+01
   8.9411126e+00   2.3190517e+01
   8.9441156e+00   2.3196523e+01
   8.9471186e+00   2.3202529e+01
   8.9501216e+00   2.3208535e+01
   8.9531246e+00   2.3214541e+01
   8.9561276e+00   2.3220547e+01
   8.9591306e+00   2.3226553e+01
   8.9621336e+00   2.3232559e+01
   8.9651366e+00   2.3238565e+01
   8.9681396e+00   2.3244571e+01
   8.9711426e+00   2.3250577e+01
   8.9741456e+00   2.3256583e+01
   8.9771486e+00   2.3262589e+01
   8.9801516e+00   2.3268595e+01
   8.9831546e+00   2.3274601e+01
   8.9861576e+00   2.3280607e+01
   8.9891606e+00   2.3286613e+01
   8.9921636e+00   2.3292619e+01
   8.9951666e+00   2.3298625e+01
   8.9981696e+00   2.3304631e+01
   9.0011726e+00   2.3310637e+01
   9.0041756e+00   2.3316643e+01
   9.0071786e+00   2.3322649e+01
   9.0101816e+00   2.3328655e+01
   9.0131846e+00   2.3334661e+01
   9.0161876e+00   2.3340667e+01
   9.0191907e+00   2.3346673e+01
   9.0221937e+00   2.3352679e+01
   9.0251967e+00   2.3358685e+01
   9.0281997e+00   2.3364691e+01
   9.0312027e+00   2.3370697e+01
   9.0342057e+00   2.3376703e+01
   9.0372087e+00   2.3382709e+01
   9.0402117e+00   2.3388716e+01
   9.0432147e+00   2.3394722e+01
   9.0462177e+00   2.3400728e+01
   9.0492207e+00   2.3406734e+01
   9.0522237e+00   2.3412740e+01
   9.0552267e+00   2.3418746e+01
   9.0582297e+00   2.3424752e+01
   9.0612327e+00   2.3430758e+01
   9.0642357e+00   2.3436764e+01
   9.0672387e+00   2.3442770e+01
   9.0702417e+00   2.3448776e+01
   9.0732447e+00   2.3454782e+01
   9.0762477e+00   2.3460788e+01
   9.0792507e+00   2.3466794e+01
   9.0822537e+00   2.3472800e+01
   9.0852567e+00   2.3478806e+01
   9.0882597e+00   2.3484812e+01
   9.0912627e+00   2.3490818e+01
   9.0942657e+00   2.3496824e+01
   9.0972687e+00   2.3502830e+01
   9.1002717e+00   2.3508836e+01
   9.1032747e+00   2.3514842e+01
   9.1062777e+00   2.3520848e+01
   9.1092807e+00   2.3526854e+01
   9.1122837e+00   2.3532860e+01
   9.1152867e+00   2.3538866e+01
   9.1182898e+00   2.3544872e+01
   9.1212928e+00   2.3550878e+01
   9.1242958e+00   2.3556884e+01
   9.1272988e+00   2.3562890e+01
   9.1303018e+00   2.3568896e+01
   9.1333048e+00   2.3574902e+01
   9.1363078e+00   2.3580908e+01
   9.1393108e+00   2.3586914e+01
   9.1423138e+00   2.3592920e+01
   9.1453168e+00   2.3598926e+01
   9.1483198e+00   2.3604932e+01
   9.1513228e+00   2.3610938e+01
   9.1543258e+00   2.3616944e+01
   9.1573288e+00   2.3622950e+01
   9.1603318e+00   2.3628956e+01
   9.1633348e+00   2.3634962e+01
   9.1663378e+00   2.3640968e+01
   9.1693408e+00   2.3646974e+01
   9.1723438e+00   2.3652980e+01
   9.1753468e+00   2.3658986e+01
   9.1783498e+00   2.3664992e+01
   9.1813528e+00   2.3670998e+01
   9.1843558e+00   2.3677004e+01
   9.1873588e+00   2.3683010e+01
   9.1903618e+00   2.3689016e+01
   9.1933648e+00   2.3695022e+01
   9.1963678e+00   2.3701028e+01
   9.1993708e+00   2.3707034e+01
   9.2023738e+00   2.3713040e+01
   9.2053768e+00   2.3719046e+01
   9.2083798e+00   2.3725052e+01
   9.2113828e+00   2.3731058e+01
   9.2143858e+00   2.3737064e+01
   9.2173889e+00   2.3743070e+01
   9.2203919e+00   2.3749076e+01
   9.2233949e+00   2.3755082e+01
   9.2263979e+00   2.3761088e+01
   9.2294009e+00   2.3767094e+01
   9.2324039e+00   2.3773100e+01
   9.2354069e+00   2.3779106e+01
   9.2384099e+00   2.3785112e+01
   9.2414129e+00   2.3791118e+01
   9.2444159e+00   2.3797124e+01
   9.2474189e+00   2.3803130e+01
   9.2504219e+00   2.3809136e+01
   9.2534249e+00   2.3815142e+01
   9.2564279e+00   2.3821148e+01
   9.2594309e+00   2.3827154e+01
   9.2624339e+00   2.3833160e+01
   9.2654369e+00   2.3839166e+01
   9.2684399e+00   2.3845172e+01
   9.2714429e+00   2.3851178e+01
   9.2744459e+00   2.3857184e+01
   9.2774489e+00   2.3863190e+01
   9.2804519e+00   2.3869196e+01
   9.2834549e+00   2.3875202e+01
   9.2864579e+00   2.3881208e+01
   9.2894609e+00   2.3887214e+01
   9.2924639e+00   2.3893220e+01
   9.2954669e+00   2.3899226e+01
   9.2984699e+00   2.3905232e+01
   9.3014729e+00   2.3911238e+01
   9.3044759e+00   2.3917244e+01
   9.3074789e+00   2.3923250e+01
   9.3104819e+00   2.3929256e+01
   9.3134849e+00   2.3935262e+01
   9.3164880e+00   2.3941268e+01
   9.3194910e+00   2.3947274e+01
   9.3224940e+00   2.3953280e+01
   9.3254970e+00   2.3959286e+01
   9.3285000e+00   2.3965292e+01
   9.3315030e+00   2.3971298e+01
   9.3345060e+00   2.3977304e+01
   9.3375090e+00   2.3983310e+01
   9.3405120e+00   2.3989316e+01
   9.3435150e+00   2.3995322e+01
   9.3465180e+00   2.4001328e+01
   9.3495210e+00   2.4007334e+01
   9.3525240e+00   2.4013340e+01
   9.3555270e+00   2.4019346e+01
   9.3585300e+00   2.4025352e+01
   9.3615330e+00   2.4031358e+01
   9.3645360e+00   2.4037364e+01
   9.3675390e+00   2.4043370e+01
   9.3705420e+00   2.4049376e+01
   9.3735450e+00   2.4055382e+01
   9.3765480e+00   2.4061388e+01
   9.3795510e+00   2.4067394e+01
   9.3825540e+00   2.4073400e+01
   9.3855570e+00   2.4079406e+01
   9.3885600e+00   2.4085412e+01
   9.3915630e+00   2.4091418e+01
   9.3945660e+00   2.4097424e+01
   9.3975690e+00   2.4103430e+01
   9.4005720e+00   2.4109436e+01
   9.4035750e+00   2.4115442e+01
   9.4065780e+00   2.4121448e+01
   9.4095810e+00   2.4127454e+01
   9.4125840e+00   2.4133460e+01
   9.4155870e+00   2.4139466e+01
   9.4185901e+00   2.4145472e+01
   9.4215931e+00   2.4151478e+01
   9.4245961e+00   2.4157484e+01
   9.4275991e+00   2.4163490e+01
   9.4306021e+00   2.4169496e+01
   9.4336051e+00   2.4175502e+01
   9.4366081e+00   2.4181508e+01
   9.4396111e+00   2.4187514e+01
   9.4426141e+00   2.4193520e+01
   9.4456171e+00   2.4199526e+01
   9.4486201e+00   2.4205532e+01
   9.4516231e+00   2.4211538e+01
   9.4546261e+00   2.4217544e+01
   9.4576291e+00   2.4223550e+01
   9.4606321e+00   2.4229556e+01
   9.4636351e+00   2.4235562e+01
   9.4666381e+00   2.4241568e+01
   9.4696411e+00   2.4247574e+01
   9.4726441e+00   2.4253580e+01
   9.4756471e+00   2.4259586e+01
   9.4786501e+00   2.4265592e+01
   9.4816531e+00   2.4271598e+01
   9.4846561e+00   2.4277604e+01
   9.4876591e+00   2.4283610e+01
   9.4906621e+00   2.4289616e+01
   9.4936651e+00   2.4295622e+01
   9.4966681e+00   2.4301628e+01
   9.4996711e+00   2.4307634e+01
   9.5026741e+00   2.4313640e+01
   9.5056771e+00   2.4319646e+01
   9.5086801e+00   2.4325652e+01
   9.5116831e+00   2.4331658e+01
   9.5146861e+00   2.4337664e+01
   9.5176892e+00   2.4343670e+01
   9.5206922e+00   2.4349676e+01
   9.5236952e+00   2.4355682e+01
   9.5266982e+00   2.4361688e+01
   9.5297012e+00   2.4367694e+01
   9.5327042e+00   2.4373700e+01
   9.5357072e+00   2.4379706e+01
   9.5387102e+00   2.4385712e+01
   9.5417132e+00   2.4391719e+01
   9.5447162e+00   2.4397725e+01
   9.5477192e+00   2.4403731e+01
   9.5507222e+00   2.4409737e+01
   9.5537252e+00   2.4415743e+01
   9.5567282e+00   2.4421749e+01
   9.5597312e+00   2.4427755e+01
   9.5627342e+00   2.4433761e+01
   9.5657372e+00   2.4439767e+01
   9.5687402e+00   2.4445773e+01
   9.5717432e+00   2.4451779e+01
   9.5747462e+00   2.4457785e+01
   9.5777492e+00   2.4463791e+01
   9.5807522e+00   2.4469797e+01
   9.5837552e+00   2.4475803e+01
   9.5867582e+00   2.4481809e+01
   9.5897612e+00   2.4487815e+01
   9.5927642e+00   2.4493821e+01
   9.5957672e+00   2.4499827e+01
   9.5987702e+00   2.4505833e+01
   9.6017732e+00   2.4511839e+01
   9.6047762e+00   2.4517845e+01
   9.6077792e+00   2.4523851e+01
   9.6107822e+00   2.4529857e+01
   9.6137852e+00   2.4535863e+01
   9.6167883e+00   2.4541869e+01
   9.6197913e+00   2.4547875e+01
   9.6227943e+00   2.4553881e+01
   9.6257973e+00   2.4559887e+01
   9.6288003e+00   2.4565893e+01
   9.6318033e+00   2.4571899e+01
   9.6348063e+00   2.4577905e+01
   9.6378093e+00   2.4583911e+01
   9.6408123e+00   2.4589917e+01
   9.6438153e+00   2.4595923e+01
   9.6468183e+00   2.4601929e+01
   9.6498213e+00   2.4607935e+01
   9.6528243e+00   2.4613941e+01
   9.6558273e+00   2.4619947e+01
   9.6588303e+00   2.4625953e+01
   9.6618333e+00   2.4631959e+01
   9.6648363e+00   2.4637965e+01
   9.6678393e+00   2.4643971e+01
   9.6708423e+00   2.4649977e+01
   9.6738453e+00   2.4655983e+01
   9.6768483e+00   2.4661989e+01
   9.6798513e+00   2.4667995e+01
   9.6828543e+00   2.4674001e+01
   9.6858573e+00   2.4680007e+01
   9.6888603e+00   2.4686013e+01
   9.6918633e+00   2.4692019e+01
   9.6948663e+00   2.4698025e+01
   9.6978693e+00   2.4704031e+01
   9.7008723e+00   2.4710037e+01
   9.7038753e+00   2.4716043e+01
   9.7068783e+00   2.4722049e+01
   9.7098813e+00   2.4728055e+01
   9.7128843e+00   2.4734061e+01
   9.7158873e+00   2.4740067e+01
   9.7188904e+00   2.4746073e+01
   9.7218934e+00   2.4752079e+01
   9.7248964e+00   2.4758085e+01
   9.7278994e+00   2.4764091e+01
   9.7309024e+00   2.4770097e+01
   9.7339054e+00   2.4776103e+01
   9.7369084e+00   2.4782109e+01
   9.7399114e+00   2.4788115e+01
   9.7429144e+00   2.4794121e+01
   9.7459174e+00   2.4800127e+01
   9.7489204e+00   2.4806133e+01
   9.7519234e+00   2.4812139e+01
   9.7549264e+00   2.4818145e+01
   9.7579294e+00   2.4824151e+01
   9.7609324e+00   2.4830157e+01
   9.7639354e+00   2.4836163e+01
   9.7669384e+00   2.4842169e+01
   9.7699414e+00   2.4848175e+01
   9.7729444e+00   2.4854181e+01
   9.7759474e+00   2.4860187e+01
   9.7789504e+00   2.4866193e+01
   9.7819534e+00   2.4872199e+01
   9.7849564e+00   2.4878205e+01
   9.7879594e+00   2.4884211e+01
   9.7909624e+00   2.4890217e+01
   9.7939654e+00   2.4896223e+01
   9.7969684e+00   2.4902229e+01
   9.7999714e+00   2.4908235e+01
   9.8029744e+00   2.4914241e+01
   9.8059774e+00   2.4920247e+01
   9.8089804e+00   2.4926253e+01
   9.8119834e+00   2.4932259e+01
   9.8149864e+00   2.4938265e+01
   9.8179895e+00   2.4944271e+01
   9.8209925e+00   2.4950277e+01
   9.8239955e+00   2.4956283e+01
   9.8269985e+00   2.4962289e+01
   9.8300015e+00   2.4968295e+01
   9.8330045e+00   2.4974301e+01
   9.8360075e+00   2.4980307e+01
   9.8390105e+00   2.4986313e+01
   9.8420135e+00   2.4992319e+01
   9.8450165e+00   2.4998325e+01
   9.8480195e+00   2.5004331e+01
   9.8510225e+00   2.5010337e+01
   9.8540255e+00   2.5016343e+01
   9.8570285e+00   2.5022349e+01
   9.8600315e+00   2.5028355e+01
   9.8630345e+00   2.5034361e+01
   9.8660375e+00   2.5040367e+01
   9.8690405e+00   2.5046373e+01
   9.8720435e+00   2.5052379e+01
   9.8750465e+00   2.5058385e+01
   9.8780495e+00   2.5064391e+01
   9.8810525e+00   2.5070397e+01
   9.8840555e+00   2.5076403e+01
   9.8870585e+00   2.5082409e+01
   9.8900615e+00   2.5088415e+01
   9.8930645e+00   2.5094421e+01
   9.8960675e+00   2.5100427e+01
   9.8990705e+00   2.5106433e+01
   9.9020735e+00   2.5112439e+01
   9.9050765e+00   2.5118445e+01
   9.9080795e+00   2.5124451e+01
   9.9110825e+00   2.5130457e+01
   9.9140855e+00   2.5136463e+01
   9.9170886e+00   2.5142469e+01
   9.9200916e+00   2.5148475e+01
   9.9230946e+00   2.5154481e+01
   9.9260976e+00   2.5160487e+01
   9.9291006e+00   2.5166493e+01
   9.9321036e+00   2.5172499e+01
   9.9351066e+00   2.5178505e+01
   9.9381096e+00   2.5184511e+01
   9.9411126e+00   2.5190517e+01
   9.9441156e+00   2.5196523e+01
   9.9471186e+00   2.5202529e+01
   9.9501216e+00   2.5208535e+01
   9.9531246e+00   2.5214541e+01
   9.9561276e+00   2.5220547e+01
   9.9591306e+00   2.5226553e+01
   9.9621336e+00   2.5232559e+01
   9.9651366e+00   2.5238565e+01
   9.9681396e+00   2.5244571e+01
   9.9711426e+00   2.5250577e+01
   9.9741456e+00   2.5256583e+01
   9.9771486e+00   2.5262589e+01
   9.9801516e+00   2.5268595e+01
   9.9831546e+00   2.5274601e+01
   9.9861576e+00   2.5280607e+01
   9.9891606e+00   2.5286613e+01
   9.9921636e+00   2.5292619e+01
   9.9951666e+00   2.5298625e+01
   9.9981696e+00   2.5304631e+01
   1.0001173e+01   2.5310637e+01
   1.0004176e+01   2.5316643e+01
   1.0007179e+01   2.5322649e+01
   1.0010182e+01   2.5328655e+01
   1.0013185e+01   2.5334661e+01
   1.0016188e+01   2.5340667e+01
   1.0019191e+01   2.5346673e+01
   1.0022194e+01   2.5352679e+01
   1.0025197e+01   2.5358685e+01
   1.0028200e+01   2.5364691e+01
   1.0031203e+01   2.5370697e+01
   1.0034206e+01   2.5376703e+01
   1.0037209e+01   2.5382709e+01
   1.0040212e+01   2.5388716e+01
   1.0043215e+01   2.5394722e+01
   1.0046218e+01   2.5400728e+01
   1.0049221e+01   2.5406734e+01
   1.0052224e+01   2.5412740e+01
   1.0055227e+01   2.5418746e+01
   1.0058230e+01   2.5424752e+01
   1.0061233e+01   2.5430758e+01
   1.0064236e+01   2.5436764e+01
   1.0067239e+01   2.5442770e+01
   1.0070242e+01   2.5448776e+01
   1.0073245e+01   2.5454782e+01
   1.0076248e+01   2.5460788e+01
   1.0079251e+01   2.5466794e+01
   1.0082254e+01   2.5472800e+01
   1.0085257e+01   2.5478806e+01
   1.0088260e+01   2.5484812e+01
   1.0091263e+01   2.5490818e+01
   1.0094266e+01   2.5496824e+01
   1.0097269e+01   2.5502830e+01
   1.0100272e+01   2.5508836e+01
   1.0103275e+01   2.5514842e+01
   1.0106278e+01   2.5520848e+01
   1.0109281e+01   2.5526854e+01
   1.0112284e+01   2.5532860e+01
   1.0115287e+01   2.5538866e+01
   1.0118290e+01   2.5544872e+01
   1.0121293e+01   2.5550878e+01
   1.0124296e+01   2.5556884e+01
   1.0127299e+01   2.5562890e+01
   1.0130302e+01   2.5568896e+01
   1.0133305e+01   2.5574902e+01
   1.0136308e+01   2.5580908e+01
   1.0139311e+01   2.5586914e+01
   1.0142314e+01   2.5592920e+01
   1.0145317e+01   2.5598926e+01
   1.0148320e+01   2.5604932e+01
   1.0151323e+01   2.5610938e+01
   1.0154326e+01   2.5616944e+01
   1.0157329e+01   2.5622950e+01
   1.0160332e+01   2.5628956e+01
   1.0163335e+01   2.5634962e+01
   1.0166338e+01   2.5640968e+01
   1.0169341e+01   2.5646974e+01
   1.0172344e+01   2.5652980e+01
   1.0175347e+01   2.5658986e+01
   1.0178350e+01   2.5664992e+01
   1.0181353e+01   2.5670998e+01
   1.0184356e+01   2.5677004e+01
   1.0187359e+01   2.5683010e+01
   1.0190362e+01   2.5689016e+01
   1.0193365e+01   2.5695022e+01
   1.0196368e+01   2.5701028e+01
   1.0199371e+01   2.5707034e+01
   1.0202374e+01   2.5713040e+01
   1.0205377e+01   2.5719046e+01
   1.0208380e+01   2.5725052e+01
   1.0211383e+01   2.5731058e+01
   1.0214386e+01   2.5737064e+01
   1.0217389e+01   2.5743070e+01
   1.0220392e+01   2.5749076e+01
   1.0223395e+01   2.5755082e+01
   1.0226398e+01   2.5761088e+01
   1.0229401e+01   2.5767094e+01
   1.0232404e+01   2.5773100e+01
   1.0235407e+01   2.5779106e+01
   1.0238410e+01   2.5785112e+01
   1.0241413e+01   2.5791118e+01
   1.0244416e+01   2.5797124e+01
   1.0247419e+01   2.5803130e+01
   1.0250422e+01   2.5809136e+01
   1.0253425e+01   2.5815142e+01
   1.0256428e+01   2.5821148e+01
   1.0259431e+01   2.5827154e+01
   1.0262434e+01   2.5833160e+01
   1.0265437e+01   2.5839166e+01
   1.0268440e+01   2.5845172e+01
   1.0271443e+01   2.5851178e+01
   1.0274446e+01   2.5857184e+01
   1.0277449e+01   2.5863190e+01
   1.0280452e+01   2.5869196e+01
   1.0283455e+01   2.5875202e+01
   1.0286458e+01   2.5881208e+01
   1.0289461e+01   2.5887214e+01
   1.0292464e+01   2.5893220e+01
   1.0295467e+01   2.5899226e+01
   1.0298470e+01   2.5905232e+01
   1.0301473e+01   2.5911238e+01
   1.0304476e+01   2.5917244e+01
   1.0307479e+01   2.5923250e+01
   1.0310482e+01   2.5929256e+01
   1.0313485e+01   2.5935262e+01
   1.0316488e+01   2.5941268e+01
   1.0319491e+01   2.5947274e+01
   1.0322494e+01   2.5953280e+01
   1.0325497e+01   2.5959286e+01
   1.0328500e+01   2.5965292e+01
   1.0331503e+01   2.5971298e+01
   1.0334506e+01   2.5977304e+01
   1.0337509e+01   2.5983310e+01
   1.0340512e+01   2.5989316e+01
   1.0343515e+01   2.5995322e+01
   1.0346518e+01   2.6001328e+01
   1.0349521e+01   2.6007334e+01
   1.0352524e+01   2.6013340e+01
   1.0355527e+01   2.6019346e+01
   1.0358530e+01   2.6025352e+01
   1.0361533e+01   2.6031358e+01
   1.0364536e+01   2.6037364e+01
   1.0367539e+01   2.6043370e+01
   1.0370542e+01   2.6049376e+01
   1.0373545e+01   2.6055382e+01
   1.0376548e+01   2.6061388e+01
   1.0379551e+01   2.6067394e+01
   1.0382554e+01   2.6073400e+01
   1.0385557e+01   2.6079406e+01
   1.0388560e+01   2.6085412e+01
   1.0391563e+01   2.6091418e+01
   1.0394566e+01   2.6097424e+01
   1.0397569e+01   2.6103430e+01
   1.0400572e+01   2.6109436e+01
   1.0403575e+01   2.6115442e+01
   1.0406578e+01   2.6121448e+01
   1.0409581e+01   2.6127454e+01
   1.0412584e+01   2.6133460e+01
   1.0415587e+01   2.6139466e+01
   1.0418590e+01   2.6145472e+01
   1.0421593e+01   2.6151478e+01
   1.0424596e+01   2.6157484e+01
   1.0427599e+01   2.6163490e+01
   1.0430602e+01   2.6169496e+01
   1.0433605e+01   2.6175502e+01
   1.0436608e+01   2.6181508e+01
   1.0439611e+01   2.6187514e+01
   1.0442614e+01   2.6193520e+01
   1.0445617e+01   2.6199526e+01
   1.0448620e+01   2.6205532e+01
   1.0451623e+01   2.6211538e+01
   1.0454626e+01   2.6217544e+01
   1.0457629e+01   2.6223550e+01
   1.0460632e+01   2.6229556e+01
   1.0463635e+01   2.6235562e+01
   1.0466638e+01   2.6241568e+01
   1.0469641e+01   2.6247574e+01
   1.0472644e+01   2.6253580e+01
   1.0475647e+01   2.6259586e+01
   1.0478650e+01   2.6265592e+01
   1.0481653e+01   2.6271598e+01
   1.0484656e+01   2.6277604e+01
   1.0487659e+01   2.6283610e+01
   1.0490662e+01   2.6289616e+01
   1.0493665e+01   2.6295622e+01
   1.0496668e+01   2.6301628e+01
   1.0499671e+01   2.6307634e+01
   1.0502674e+01   2.6313640e+01
   1.0505677e+01   2.6319646e+01
   1.0508680e+01   2.6325652e+01
   1.0511683e+01   2.6331658e+01
   1.0514686e+01   2.6337664e+01
   1.0517689e+01   2.6343670e+01
   1.0520692e+01   2.6349676e+01
   1.0523695e+01   2.6355682e+01
   1.0526698e+01   2.6361688e+01
   1.0529701e+01   2.6367694e+01
   1.0532704e+01   2.6373700e+01
   1.0535707e+01   2.6379706e+01
   1.0538710e+01   2.6385712e+01
   1.0541713e+01   2.6391719e+01
   1.0544716e+01   2.6397725e+01
   1.0547719e+01   2.6403731e+01
   1.0550722e+01   2.6409737e+01
   1.0553725e+01   2.6415743e+01
   1.0556728e+01   2.6421749e+01
   1.0559731e+01   2.6427755e+01
   1.0562734e+01   2.6433761e+01
   1.0565737e+01   2.6439767e+01
   1.0568740e+01   2.6445773e+01
   1.0571743e+01   2.6451779e+01
   1.0574746e+01   2.6457785e+01
   1.0577749e+01   2.6463791e+01
   1.0580752e+01   2.6469797e+01
   1.0583755e+01   2.6475803e+01
   1.0586758e+01   2.6481809e+01
   1.0589761e+01   2.6487815e+01
   1.0592764e+01   2.6493821e+01
   1.0595767e+01   2.6499827e+01
   1.0598770e+01   2.6505833e+01
   1.0601773e+01   2.6511839e+01
   1.0604776e+01   2.6517845e+01
   1.0607779e+01   2.6523851e+01
   1.0610782e+01   2.6529857e+01
   1.0613785e+01   2.6535863e+01
   1.0616788e+01   2.6541869e+01
   1.0619791e+01   2.6547875e+01
   1.0622794e+01   2.6553881e+01
   1.0625797e+01   2.6559887e+01
   1.0628800e+01   2.6565893e+01
   1.0631803e+01   2.6571899e+01
   1.0634806e+01   2.6577905e+01
   1.0637809e+01   2.6583911e+01
   1.0640812e+01   2.6589917e+01
   1.0643815e+01   2.6595923e+01
   1.0646818e+01   2.6601929e+01
   1.0649821e+01   2.6607935e+01
   1.0652824e+01   2.6613941e+01
   1.0655827e+01   2.6619947e+01
   1.0658830e+01   2.6625953e+01
   1.0661833e+01   2.6631959e+01
   1.0664836e+01   2.6637965e+01
   1.0667839e+01   2.6643971e+01
   1.0670842e+01   2.6649977e+01
   1.0673845e+01   2.6655983e+01
   1.0676848e+01   2.6661989e+01
   1.0679851e+01   2.6667995e+01
   1.0682854e+01   2.6674001e+01
   1.0685857e+01   2.6680007e+01
   1.0688860e+01   2.6686013e+01
   1.0691863e+01   2.6692019e+01
   1.0694866e+01   2.6698025e+01
   1.0697869e+01   2.6704031e+01
   1.0700872e+01   2.6710037e+01
   1.0703875e+01   2.6716043e+01
   1.0706878e+01   2.6722049e+01
   1.0709881e+01   2.6728055e+01
   1.0712884e+01   2.6734061e+01
   1.0715887e+01   2.6740067e+01
   1.0718890e+01   2.6746073e+01
   1.0721893e+01   2.6752079e+01
   1.0724896e+01   2.6758085e+01
   1.0727899e+01   2.6764091e+01
   1.0730902e+01   2.6770097e+01
   1.0733905e+01   2.6776103e+01
   1.0736908e+01   2.6782109e+01
   1.0739911e+01   2.6788115e+01
   1.0742914e+01   2.6794121e+01
   1.0745917e+01   2.6800127e+01
   1.0748920e+01   2.6806133e+01
   1.0751923e+01   2.6812139e+01
   1.0754926e+01   2.6818145e+01
   1.0757929e+01   2.6824151e+01
   1.0760932e+01   2.6830157e+01
   1.0763935e+01   2.6836163e+01
   1.0766938e+01   2.6842169e+01
   1.0769941e+01   2.6848175e+01
   1.0772944e+01   2.6854181e+01
   1.0775947e+01   2.6860187e+01
   1.0778950e+01   2.6866193e+01
   1.0781953e+01   2.6872199e+01
   1.0784956e+01   2.6878205e+01
   1.0787959e+01   2.6884211e+01
   1.0790962e+01   2.6890217e+01
   1.0793965e+01   2.6896223e+01
   1.0796968e+01   2.6902229e+01
   1.0799971e+01   2.6908235e+01
   1.0802974e+01   2.6914241e+01
   1.0805977e+01   2.6920247e+01
   1.0808980e+01   2.6926253e+01
   1.0811983e+01   2.6932259e+01
   1.0814986e+01   2.6938265e+01
   1.0817989e+01   2.6944271e+01
   1.0820992e+01   2.6950277e+01
   1.0823995e+01   2.6956283e+01
   1.0826998e+01   2.6962289e+01
   1.0830001e+01   2.6968295e+01
   1.0833004e+01   2.6974301e+01
   1.0836007e+01   2.6980307e+01
   1.0839010e+01   2.6986313e+01
   1.0842013e+01   2.6992319e+01
   1.0845016e+01   2.6998325e+01
   1.0848019e+01   2.7004331e+01
   1.0851022e+01   2.7010337e+01
   1.0854025e+01   2.7016343e+01
   1.0857028e+01   2.7022349e+01
   1.0860031e+01   2.7028355e+01
   1.0863034e+01   2.7034361e+01
   1.0866037e+01   2.7040367e+01
   1.0869041e+01   2.7046373e+01
   1.0872044e+01   2.7052379e+01
   1.0875047e+01   2.7058385e+01
   1.0878050e+01   2.7064391e+01
   1.0881053e+01   2.7070397e+01
   1.0884056e+01   2.7076403e+01
   1.0887059e+01   2.7082409e+01
   1.0890062e+01   2.7088415e+01
   1.0893065e+01   2.7094421e+01
   1.0896068e+01   2.7100427e+01
   1.0899071e+01   2.7106433e+01
   1.0902074e+01   2.7112439e+01
   1.0905077e+01   2.7118445e+01
   1.0908080e+01   2.7124451e+01
   1.0911083e+01   2.7130457e+01
   1.0914086e+01   2.7136463e+01
   1.0917089e+01   2.7142469e+01
   1.0920092e+01   2.7148475e+01
   1.0923095e+01   2.7154481e+01
   1.0926098e+01   2.7160487e+01
   1.0929101e+01   2.7166493e+01
   1.0932104e+01   2.7172499e+01
   1.0935107e+01   2.7178505e+01
   1.0938110e+01   2.7184511e+01
   1.0941113e+01   2.7190517e+01
   1.0944116e+01   2.7196523e+01
   1.0947119e+01   2.7202529e+01
   1.0950122e+01   2.7208535e+01
   1.0953125e+01   2.7214541e+01
   1.0956128e+01   2.7220547e+01
   1.0959131e+01   2.7226553e+01
   1.0962134e+01   2.7232559e+01
   1.0965137e+01   2.7238565e+01
   1.0968140e+01   2.7244571e+01
   1.0971143e+01   2.7250577e+01
   1.0974146e+01   2.7256583e+01
   1.0977149e+01   2.7262589e+01
   1.0980152e+01   2.7268595e+01
   1.0983155e+01   2.7274601e+01
   1.0986158e+01   2.7280607e+01
   1.0989161e+01   2.7286613e+01
   1.0992164e+01   2.7292619e+01
   1.0995167e+01   2.7298625e+01
   1.0998170e+01   2.7304631e+01
   1.1001173e+01   2.7310637e+01
   1.1004176e+01   2.7316643e+01
   1.1007179e+01   2.7322649e+01
   1.1010182e+01   2.7328655e+01
   1.1013185e+01   2.7334661e+01
   1.1016188e+01   2.7340667e+01
   1.1019191e+01   2.7346673e+01
   1.1022194e+01   2.7352679e+01
   1.1025197e+01   2.7358685e+01
   1.1028200e+01   2.7364691e+01
   1.1031203e+01   2.7370697e+01
   1.1034206e+01   2.7376703e+01
   1.1037209e+01   2.7382709e+01
   1.1040212e+01   2.7388716e+01
   1.1043215e+01   2.7394722e+01
   1.1046218e+01   2.7400728e+01
   1.1049221e+01   2.7406734e+01
   1.1052224e+01   2.7412740e+01
   1.1055227e+01   2.7418746e+01
   1.1058230e+01   2.7424752e+01
   1.1061233e+01   2.7430758e+01
   1.1064236e+01   2.7436764e+01
   1.1067239e+01   2.7442770e+01
   1.1070242e+01   2.7448776e+01
   1.1073245e+01   2.7454782e+01
   1.1076248e+01   2.7460788e+01
   1.1079251e+01   2.7466794e+01
   1.1082254e+01   2.7472800e+01
   1.1085257e+01   2.7478806e+01
   1.1088260e+01   2.7484812e+01
   1.1091263e+01   2.7490818e+01
   1.1094266e+01   2.7496824e+01
   1.1097269e+01   2.7502830e+01
   1.1100272e+01   2.7508836e+01
   1.1103275e+01   2.7514842e+01
   1.1106278e+01   2.7520848e+01
   1.1109281e+01   2.7526854e+01
   1.1112284e+01   2.7532860e+01
   1.1115287e+01   2.7538866e+01
   1.1118290e+01   2.7544872e+01
   1.1121293e+01   2.7550878e+01
   1.1124296e+01   2.7556884e+01
   1.1127299e+01   2.7562890e+01
   1.1130302e+01   2.7568896e+01
   1.1133305e+01   2.7574902e+01
   1.1136308e+01   2.7580908e+01
   1.1139311e+01   2.7586914e+01
   1.1142314e+01   2.7592920e+01
   1.1145317e+01   2.7598926e+01
   1.1148320e+01   2.7604932e+01
   1.1151323e+01   2.7610938e+01
   1.1154326e+01   2.7616944e+01
   1.1157329e+01   2.7622950e+01
   1.1160332e+01   2.7628956e+01
   1.1163335e+01   2.7634962e+01
   1.1166338e+01   2.7640968e+01
   1.1169341e+01   2.7646974e+01
   1.1172344e+01   2.7652980e+01
   1.1175347e+01   2.7658986e+01
   1.1178350e+01   2.7664992e+01
   1.1181353e+01   2.7670998e+01
   1.1184356e+01   2.7677004e+01
   1.1187359e+01   2.7683010e+01
   1.1190362e+01   2.7689016e+01
   1.1193365e+01   2.7695022e+01
   1.1196368e+01   2.7701028e+01
   1.1199371e+01   2.7707034e+01
   1.1202374e+01   2.7713040e+01
   1.1205377e+01   2.7719046e+01
   1.1208380e+01   2.7725052e+01
   1.1211383e+01   2.7731058e+01
   1.1214386e+01   2.7737064e+01
   1.1217389e+01   2.7743070e+01
   1.1220392e+01   2.7749076e+01
   1.1223395e+01   2.7755082e+01
   1.1226398e+01   2.7761088e+01
   1.1229401e+01   2.7767094e+01
   1.1232404e+01   2.7773100e+01
   1.1235407e+01   2.7779106e+01
   1.1238410e+01   2.7785112e+01
   1.1241413e+01   2.7791118e+01
   1.1244416e+01   2.7797124e+01
   1.1247419e+01   2.7803130e+01
   1.1250422e+01   2.7809136e+01
   1.1253425e+01   2.7815142e+01
   1.1256428e+01   2.7821148e+01
   1.1259431e+01   2.7827154e+01
   1.1262434e+01   2.7833160e+01
   1.1265437e+01   2.7839166e+01
   1.1268440e+01   2.7845172e+01
   1.1271443e+01   2.7851178e+01
   1.1274446e+01   2.7857184e+01
   1.1277449e+01   2.7863190e+01
   1.1280452e+01   2.7869196e+01
   1.1283455e+01   2.7875202e+01
   1.1286458e+01   2.7881208e+01
   1.1289461e+01   2.7887214e+01
   1.1292464e+01   2.7893220e+01
   1.1295467e+01   2.7899226e+01
   1.1298470e+01   2.7905232e+01
   1.1301473e+01   2.7911238e+01
   1.1304476e+01   2.7917244e+01
   1.1307479e+01   2.7923250e+01
   1.1310482e+01   2.7929256e+01
   1.1313485e+01   2.7935262e+01
   1.1316488e+01   2.7941268e+01
   1.1319491e+01   2.7947274e+01
   1.1322494e+01   2.7953280e+01
   1.1325497e+01   2.7959286e+01
   1.1328500e+01   2.7965292e+01
   1.1331503e+01   2.7971298e+01
   1.1334506e+01   2.7977304e+01
   1.1337509e+01   2.7983310e+01
   1.1340512e+01   2.7989316e+01
   1.1343515e+01   2.7995322e+01
   1.1346518e+01   2.8001328e+01
   1.1349521e+01   2.8007334e+01
   1.1352524e+01   2.8013340e+01
   1.1355527e+01   2.8019346e+01
   1.1358530e+01   2.8025352e+01
   1.1361533e+01   2.8031358e+01
   1.1364536e+01   2.8037364e+01
   1.1367539e+01   2.8043370e+01
   1.1370542e+01   2.8049376e+01
   1.1373545e+01   2.8055382e+01
   1.1376548e+01   2.8061388e+01
   1.1379551e+01   2.8067394e+01
   1.1382554e+01   2.8073400e+01
   1.1385557e+01   2.8079406e+01
   1.1388560e+01   2.8085412e+01
   1.1391563e+01   2.8091418e+01
   1.1394566e+01   2.8097424e+01
   1.1397569e+01   2.8103430e+01
   1.1400572e+01   2.8109436e+01
   1.1403575e+01   2.8115442e+01
   1.1406578e+01   2.8121448e+01
   1.1409581e+01   2.8127454e+01
   1.1412584e+01   2.8133460e+01
   1.1415587e+01   2.8139466e+01
   1.1418590e+01   2.8145472e+01
   1.1421593e+01   2.8151478e+01
   1.1424596e+01   2.8157484e+01
   1.1427599e+01   2.8163490e+01
   1.1430602e+01   2.8169496e+01
   1.1433605e+01   2.8175502e+01
   1.1436608e+01   2.8181508e+01
   1.1439611e+01   2.8187514e+01
   1.1442614e+01   2.8193520e+01
   1.1445617e+01   2.8199526e+01
   1.1448620e+01   2.8205532e+01
   1.1451623e+01   2.8211538e+01
   1.1454626e+01   2.8217544e+01
   1.1457629e+01   2.8223550e+01
   1.1460632e+01   2.8229556e+01
   1.1463635e+01   2.8235562e+01
   1.1466638e+01   2.8241568e+01
   1.1469641e+01   2.8247574e+01
   1.1472644e+01   2.8253580e+01
   1.1475647e+01   2.8259586e+01
   1.1478650e+01   2.8265592e+01
   1.1481653e+01   2.8271598e+01
   1.1484656e+01   2.8277604e+01
   1.1487659e+01   2.8283610e+01
   1.1490662e+01   2.8289616e+01
   1.1493665e+01   2.8295622e+01
   1.1496668e+01   2.8301628e+01
   1.1499671e+01   2.8307634e+01
   1.1502674e+01   2.8313640e+01
   1.1505677e+01   2.8319646e+01
   1.1508680e+01   2.8325652e+01
   1.1511683e+01   2.8331658e+01
   1.1514686e+01   2.8337664e+01
   1.1517689e+01   2.8343670e+01
   1.1520692e+01   2.8349676e+01
   1.1523695e+01   2.8355682e+01
   1.1526698e+01   2.8361688e+01
   1.1529701e+01   2.8367694e+01
   1.1532704e+01   2.8373700e+01
   1.1535707e+01   2.8379706e+01
   1.1538710e+01   2.8385712e+01
   1.1541713e+01   2.8391719e+01
   1.1544716e+01   2.8397725e+01
   1.1547719e+01   2.8403731e+01
   1.1550722e+01   2.8409737e+01
   1.1553725e+01   2.8415743e+01
   1.1556728e+01   2.8421749e+01
   1.1559731e+01   2.8427755e+01
   1.1562734e+01   2.8433761e+01
   1.1565737e+01   2.8439767e+01
   1.1568740e+01   2.8445773e+01
   1.1571743e+01   2.8451779e+01
   1.1574746e+01   2.8457785e+01
   1.1577749e+01   2.8463791e+01
   1.1580752e+01   2.8469797e+01
   1.1583755e+01   2.8475803e+01
   1.1586758e+01   2.8481809e+01
   1.1589761e+01   2.8487815e+01
   1.1592764e+01   2.8493821e+01
   1.1595767e+01   2.8499827e+01
   1.1598770e+01   2.8505833e+01
   1.1601773e+01   2.8511839e+01
   1.1604776e+01   2.8517845e+01
   1.1607779e+01   2.8523851e+01
   1.1610782e+01   2.8529857e+01
   1.1613785e+01   2.8535863e+01
   1.1616788e+01   2.8541869e+01
   1.1619791e+01   2.8547875e+01
   1.1622794e+01   2.8553881e+01
   1.1625797e+01   2.8559887e+01
   1.1628800e+01   2.8565893e+01
   1.1631803e+01   2.8571899e+01
   1.1634806e+01   2.8577905e+01
   1.1637809e+01   2.8583911e+01
   1.1640812e+01   2.8589917e+01
   1.1643815e+01   2.8595923e+01
   1.1646818e+01   2.8601929e+01
   1.1649821e+01   2.8607935e+01
   1.1652824e+01   2.8613941e+01
   1.1655827e+01   2.8619947e+01
   1.1658830e+01   2.8625953e+01
   1.1661833e+01   2.8631959e+01
   1.1664836e+01   2.8637965e+01
   1.1667839e+01   2.8643971e+01
   1.1670842e+01   2.8649977e+01
   1.1673845e+01   2.8655983e+01
   1.1676848e+01   2.8661989e+01
   1.1679851e+01   2.8667995e+01
   1.1682854e+01   2.8674001e+01
   1.1685857e+01   2.8680007e+01
   1.1688860e+01   2.8686013e+01
   1.1691863e+01   2.8692019e+01
   1.1694866e+01   2.8698025e+01
   1.1697869e+01   2.8704031e+01
   1.1700872e+01   2.8710037e+01
   1.1703875e+01   2.8716043e+01
   1.1706878e+01   2.8722049e+01
   1.1709881e+01   2.8728055e+01
   1.1712884e+01   2.8734061e+01
   1.1715887e+01   2.8740067e+01
   1.1718890e+01   2.8746073e+01
   1.1721893e+01   2.8752079e+01
   1.1724896e+01   2.8758085e+01
   1.1727899e+01   2.8764091e+01
   1.1730902e+01   2.8770097e+01
   1.1733905e+01   2.8776103e+01
   1.1736908e+01   2.8782109e+01
   1.1739911e+01   2.8788115e+01
   1.1742914e+01   2.8794121e+01
   1.1745917e+01   2.8800127e+01
   1.1748920e+01   2.8806133e+01
   1.1751923e+01   2.8812139e+01
   1.1754926e+01   2.8818145e+01
   1.1757929e+01   2.8824151e+01
   1.1760932e+01   2.8830157e+01
   1.1763935e+01   2.8836163e+01
   1.1766938e+01   2.8842169e+01
   1.1769941e+01   2.8848175e+01
   1.1772944e+01   2.8854181e+01
   1.1775947e+01   2.8860187e+01
   1.1778950e+01   2.8866193e+01
   1.1781953e+01   2.8872199e+01
   1.1784956e+01   2.8878205e+01
   1.1787959e+01   2.8884211e+01
   1.1790962e+01   2.8890217e+01
   1.1793965e+01   2.8896223e+01
   1.1796968e+01   2.8902229e+01
   1.1799971e+01   2.8908235e+01
   1.1802974e+01   2.8914241e+01
   1.1805977e+01   2.8920247e+01
   1.1808980e+01   2.8926253e+01
   1.1811983e+01   2.8932259e+01
   1.1814986e+01   2.8938265e+01
   1.1817989e+01   2.8944271e+01
   1.1820992e+01   2.8950277e+01
   1.1823995e+01   2.8956283e+01


==> Data/V13_s2.dat <==
   7.0304741e+00   1.3960551e+01
   7.0334771e+00   1.3966557e+01
   7.0364801e+00   1.3972563e+01
   7.0394831e+00   1.3978569e+01
   7.0424861e+00   1.3984575e+01
   7.0454891e+00   1.3990581e+01
   7.0484921e+00   1.3996587e+01
   7.0514951e+00   1.4002593e+01
   7.0544981e+00   1.4008599e+01
   7.0575011e+00   1.4014605e+01
   7.0605041e+00   1.4020611e+01
   7.0635071e+00   1.4026617e+01
   7.0665101e+00   1.4032623e+01
   7.0695131e+00   1.4038629e+01
   7.0725161e+00   1.4044635e+01
   7.0755191e+00   1.4050641e+01
   7.0785221e+00   1.4056647e+01
   7.0815252e+00   1.4062653e+01
   7.0845282e+00   1.4068659e+01
   7.0875312e+00   1.4074665e+01
   7.0905342e+00   1.4080671e+01
   7.0935372e+00   1.4086677e+01
   7.0965402e+00   1.4092683e+01
   7.0995432e+00   1.4098689e+01
   7.1025462e+00   1.4104695e+01
   7.1055492e+00   1.4110701e+01
   7.1085522e+00   1.4116707e+01
   7.1115552e+00   1.4122713e+01
   7.1145582e+00   1.4128719e+01
   7.1175612e+00   1.4134725e+01
   7.1205642e+00   1.4140731e+01
   7.1235672e+00   1.4146737e+01
   7.1265702e+00   1.4152743e+01
   7.1295732e+00   1.4158749e+01
   7.1325762e+00   1.4164755e+01
   7.1355792e+00   1.4170761e+01
   7.1385822e+00   1.4176767e+01
   7.1415852e+00   1.4182773e+01
   7.1445882e+00   1.4188779e+01
   7.1475912e+00   1.4194785e+01
   7.1505942e+00   1.4200791e+01
   7.1535972e+00   1.4206797e+01
   7.1566002e+00   1.4212803e+01
   7.1596032e+00   1.4218809e+01
   7.1626062e+00   1.4224815e+01
   7.1656092e+00   1.4230821e+01
   7.1686122e+00   1.4236827e+01
   7.1716152e+00   1.4242833e+01
   7.1746182e+00   1.4248839e+01
   7.1776212e+00   1.4254845e+01
   7.1806243e+00   1.4260851e+01
   7.1836273e+00   1.4266857e+01
   7.1866303e+00   1.4272863e+01
   7.1896333e+00   1.4278869e+01
   7.1926363e+00   1.4284875e+01
   7.1956393e+00   1.4290882e+01
   7.1986423e+00   1.4296888e+01
   7.2016453e+00   1.4302894e+01
   7.2046483e+00   1.4308900e+01
   7.2076513e+00   1.4314906e+01
   7.2106543e+00   1.4320912e+01
   7.2136573e+00   1.4326918e+01
   7.2166603e+00   1.4332924e+01
   7.2196633e+00   1.4338930e+01
   7.2226663e+00   1.4344936e+01
   7.2256693e+00   1.4350942e+01
   7.2286723e+00   1.4356948e+01
   7.2316753e+00   1.4362954e+01
   7.2346783e+00   1.4368960e+01
   7.2376813e+00   1.4374966e+01
   7.2406843e+00   1.4380972e+01
   7.2436873e+00   1.4386978e+01
   7.2466903e+00   1.4392984e+01
   7.2496933e+00   1.4398990e+01
   7.2526963e+00   1.4404996e+01
   7.2556993e+00   1.4411002e+01
   7.2587023e+00   1.4417008e+01
   7.2617053e+00   1.4423014e+01
   7.2647083e+00   1.4429020e+01
   7.2677113e+00   1.4435026e+01
   7.2707143e+00   1.4441032e+01
   7.2737173e+00   1.4447038e+01
   7.2767203e+00   1.4453044e+01
   7.2797233e+00   1.4459050e+01
   7.2827264e+00   1.4465056e+01
   7.2857294e+00   1.4471062e+01
   7.2887324e+00   1.4477068e+01
   7.2917354e+00   1.4483074e+01
   7.2947384e+00   1.4489080e+01
   7.2977414e+00   1.4495086e+01
   7.3007444e+00   1.4501092e+01
   7.3037474e+00   1.4507098e+01
   7.3067504e+00   1.4513104e+01
   7.3097534e+00   1.4519110e+01
   7.3127564e+00   1.4525116e+01
   7.3157594e+00   1.4531122e+01
   7.3187624e+00   1.4537128e+01
   7.3217654e+00   1.4543134e+01
   7.3247684e+00   1.4549140e+01
   7.3277714e+00   1.4555146e+01
   7.3307744e+00   1.4561152e+01
   7.3337774e+00   1.4567158e+01
   7.3367804e+00   1.4573164e+01
   7.3397834e+00   1.4579170e+01
   7.3427864e+00   1.4585176e+01
   7.3457894e+00   1.4591182e+01
   7.3487924e+00   1.4597188e+01
   7.3517954e+00   1.4603194e+01
   7.3547984e+00   1.4609200e+01
   7.3578014e+00   1.4615206e+01
   7.3608044e+00   1.4621212e+01
   7.3638074e+00   1.4627218e+01
   7.3668104e+00   1.4633224e+01
   7.3698134e+00   1.4639230e+01
   7.3728164e+00   1.4645236e+01
   7.3758194e+00   1.4651242e+01
   7.3788224e+00   1.4657248e+01
   7.3818255e+00   1.4663254e+01
   7.3848285e+00   1.4669260e+01
   7.3878315e+00   1.4675266e+01
   7.3908345e+00   1.4681272e+01
   7.3938375e+00   1.4687278e+01
   7.3968405e+00   1.4693284e+01
   7.3998435e+00   1.4699290e+01
   7.4028465e+00   1.4705296e+01
   7.4058495e+00   1.4711302e+01
   7.4088525e+00   1.4717308e+01
   7.4118555e+00   1.4723314e+01
   7.4148585e+00   1.4729320e+01
   7.4178615e+00   1.4735326e+01
   7.4208645e+00   1.4741332e+01
   7.4238675e+00   1.4747338e+01
   7.4268705e+00   1.4753344e+01
   7.4298735e+00   1.4759350e+01
   7.4328765e+00   1.4765356e+01
   7.4358795e+00   1.4771362e+01
   7.4388825e+00   1.4777368e+01
   7.4418855e+00   1.4783374e+01
   7.4448885e+00   1.4789380e+01
   7.4478915e+00   1.4795386e+01
   7.4508945e+00   1.4801392e+01
   7.4538975e+00   1.4807398e+01
   7.4569005e+00   1.4813404e+01
   7.4599035e+00   1.4819410e+01
   7.4629065e+00   1.4825416e+01
   7.4659095e+00   1.4831422e+01
   7.4689125e+00   1.4837428e+01
   7.4719155e+00   1.4843434e+01
   7.4749185e+00   1.4849440e+01
   7.4779215e+00   1.4855446e+01
   7.4809246e+00   1.4861452e+01
   7.4839276e+00   1.4867458e+01
   7.4869306e+00   1.4873464e+01
   7.4899336e+00   1.4879470e+01
   7.4929366e+00   1.4885476e+01
   7.4959396e+00   1.4891482e+01
   7.4989426e+00   1.4897488e+01
   7.5019456e+00   1.4903494e+01
   7.5049486e+00   1.4909500e+01
   7.5079516e+00   1.4915506e+01
   7.5109546e+00   1.4921512e+01
   7.5139576e+00   1.4927518e+01
   7.5169606e+00   1.4933524e+01
   7.5199636e+00   1.4939530e+01
   7.5229666e+00   1.4945536e+01
   7.5259696e+00   1.4951542e+01
   7.5289726e+00   1.4957548e+01
   7.5319756e+00   1.4963554e+01
   7.5349786e+00   1.4969560e+01
   7.5379816e+00   1.4975566e+01
   7.5409846e+00   1.4981572e+01
   7.5439876e+00   1.4987578e+01
   7.5469906e+00   1.4993584e+01
   7.5499936e+00   1.4999590e+01
   7.5529966e+00   1.5005596e+01
   7.5559996e+00   1.5011602e+01
   7.5590026e+00   1.5017608e+01
   7.5620056e+00   1.5023614e+01
   7.5650086e+00   1.5029620e+01
   7.5680116e+00   1.5035626e+01
   7.5710146e+00   1.5041632e+01
   7.5740176e+00   1.5047638e+01
   7.5770206e+00   1.5053644e+01
   7.5800237e+00   1.5059650e+01
   7.5830267e+00   1.5065656e+01
   7.5860297e+00   1.5071662e+01
   7.5890327e+00   1.5077668e+01
   7.5920357e+00   1.5083674e+01
   7.5950387e+00   1.5089680e+01
   7.5980417e+00   1.5095686e+01
   7.6010447e+00   1.5101692e+01
   7.6040477e+00   1.5107698e+01
   7.6070507e+00   1.5113704e+01
   7.6100537e+00   1.5119710e+01
   7.6130567e+00   1.5125716e+01
   7.6160597e+00   1.5131722e+01
   7.6190627e+00   1.5137728e+01
   7.6220657e+00   1.5143734e+01
   7.6250687e+00   1.5149740e+01
   7.6280717e+00   1.5155746e+01
   7.6310747e+00   1.5161752e+01
   7.6340777e+00   1.5167758e+01
   7.6370807e+00   1.5173764e+01
   7.6400837e+00   1.5179770e+01
   7.6430867e+00   1.5185776e+01
   7.6460897e+00   1.5191782e+01
   7.6490927e+00   1.5197788e+01
   7.6520957e+00   1.5203794e+01
   7.6550987e+00   1.5209800e+01
   7.6581017e+00   1.5215806e+01
   7.6611047e+00   1.5221812e+01
   7.6641077e+00   1.5227818e+01
   7.6671107e+00   1.5233824e+01
   7.6701137e+00   1.5239830e+01
   7.6731167e+00   1.5245836e+01
   7.6761197e+00   1.5251842e+01
   7.6791227e+00   1.5257848e+01
   7.6821258e+00   1.5263854e+01
   7.6851288e+00   1.5269860e+01
   7.6881318e+00   1.5275866e+01
   7.6911348e+00   1.5281872e+01
   7.6941378e+00   1.5287878e+01
   7.6971408e+00   1.5293885e+01
   7.7001438e+00   1.5299891e+01
   7.7031468e+00   1.5305897e+01
   7.7061498e+00   1.5311903e+01
   7.7091528e+00   1.5317909e+01
   7.7121558e+00   1.5323915e+01
   7.7151588e+00   1.5329921e+01
   7.7181618e+00   1.5335927e+01
   7.7211648e+00   1.5341933e+01
   7.7241678e+00   1.5347939e+01
   7.7271708e+00   1.5353945e+01
   7.7301738e+00   1.5359951e+01
   7.7331768e+00   1.5365957e+01
   7.7361798e+00   1.5371963e+01
   7.7391828e+00   1.5377969e+01
   7.7421858e+00   1.5383975e+01
   7.7451888e+00   1.5389981e+01
   7.7481918e+00   1.5395987e+01
   7.7511948e+00   1.5401993e+01
   7.7541978e+00   1.5407999e+01
   7.7572008e+00   1.5414005e+01
   7.7602038e+00   1.5420011e+01
   7.7632068e+00   1.5426017e+01
   7.7662098e+00   1.5432023e+01
   7.7692128e+00   1.5438029e+01
   7.7722158e+00   1.5444035e+01
   7.7752188e+00   1.5450041e+01
   7.7782218e+00   1.5456047e+01
   7.7812249e+00   1.5462053e+01
   7.7842279e+00   1.5468059e+01
   7.7872309e+00   1.5474065e+01
   7.7902339e+00   1.5480071e+01
   7.7932369e+00   1.5486077e+01
   7.7962399e+00   1.5492083e+01
   7.7992429e+00   1.5498089e+01
   7.8022459e+00   1.5504095e+01
   7.8052489e+00   1.5510101e+01
   7.8082519e+00   1.5516107e+01
   7.8112549e+00   1.5522113e+01
   7.8142579e+00   1.5528119e+01
   7.8172609e+00   1.5534125e+01
   7.8202639e+00   1.5540131e+01
   7.8232669e+00   1.5546137e+01
   7.8262699e+00   1.5552143e+01
   7.8292729e+00   1.5558149e+01
   7.8322759e+00   1.5564155e+01
   7.8352789e+00   1.5570161e+01
   7.8382819e+00   1.5576167e+01
   7.8412849e+00   1.5582173e+01
   7.8442879e+00   1.5588179e+01
   7.8472909e+00   1.5594185e+01
   7.8502939e+00   1.5600191e+01
   7.8532969e+00   1.5606197e+01
   7.8562999e+00   1.5612203e+01
   7.8593029e+00   1.5618209e+01
   7.8623059e+00   1.5624215e+01
   7.8653089e+00   1.5630221e+01
   7.8683119e+00   1.5636227e+01
   7.8713149e+00   1.5642233e+01
   7.8743179e+00   1.5648239e+01
   7.8773209e+00   1.5654245e+01
   7.8803240e+00   1.5660251e+01
   7.8833270e+00   1.5666257e+01
   7.8863300e+00   1.5672263e+01
   7.8893330e+00   1.5678269e+01
   7.8923360e+00   1.5684275e+01
   7.8953390e+00   1.5690281e+01
   7.8983420e+00   1.5696287e+01
   7.9013450e+00   1.5702293e+01
   7.9043480e+00   1.5708299e+01
   7.9073510e+00   1.5714305e+01
   7.9103540e+00   1.5720311e+01
   7.9133570e+00   1.5726317e+01
   7.9163600e+00   1.5732323e+01
   7.9193630e+00   1.5738329e+01
   7.9223660e+00   1.5744335e+01
   7.9253690e+00   1.5750341e+01
   7.9283720e+00   1.5756347e+01
   7.9313750e+00   1.5762353e+01
   7.9343780e+00   1.5768359e+01
   7.9373810e+00   1.5774365e+01
   7.9403840e+00   1.5780371e+01
   7.9433870e+00   1.5786377e+01
   7.9463900e+00   1.5792383e+01
   7.9493930e+00   1.5798389e+01
   7.9523960e+00   1.5804395e+01
   7.9553990e+00   1.5810401e+01
   7.9584020e+00   1.5816407e+01
   7.9614050e+00   1.5822413e+01
   7.9644080e+00   1.5828419e+01
   7.9674110e+00   1.5834425e+01
   7.9704140e+00   1.5840431e+01
   7.9734170e+00   1.5846437e+01
   7.9764200e+00   1.5852443e+01
   7.9794230e+00   1.5858449e+01
   7.9824261e+00   1.5864455e+01
   7.9854291e+00   1.5870461e+01
   7.9884321e+00   1.5876467e+01
   7.9914351e+00   1.5882473e+01
   7.9944381e+00   1.5888479e+01
   7.9974411e+00   1.5894485e+01
   8.0004441e+00   1.5900491e+01
   8.0034471e+00   1.5906497e+01
   8.0064501e+00   1.5912503e+01
   8.0094531e+00   1.5918509e+01
   8.0124561e+00   1.5924515e+01
   8.0154591e+00   1.5930521e+01
   8.0184621e+00   1.5936527e+01
   8.0214651e+00   1.5942533e+01
   8.0244681e+00   1.5948539e+01
   8.0274711e+00   1.5954545e+01
   8.0304741e+00   1.5960551e+01
   8.0334771e+00   1.5966557e+01
   8.0364801e+00   1.5972563e+01
   8.0394831e+00   1.5978569e+01
   8.0424861e+00   1.5984575e+01
   8.0454891e+00   1.5990581e+01
   8.0484921e+00   1.5996587e+01
   8.0514951e+00   1.6002593e+01
   8.0544981e+00   1.6008599e+01
   8.0575011e+00   1.6014605e+01
   8.0605041e+00   1.6020611e+01
   8.0635071e+00   1.6026617e+01
   8.0665101e+00   1.6032623e+01
   8.0695131e+00   1.6038629e+01
   8.0725161e+00   1.6044635e+01
   8.0755191e+00   1.6050641e+01
   8.0785221e+00   1.6056647e+01
   8.0815252e+00   1.6062653e+01
   8.0845282e+00   1.6068659e+01
   8.0875312e+00   1.6074665e+01
   8.0905342e+00   1.6080671e+01
   8.0935372e+00   1.6086677e+01
   8.0965402e+00   1.6092683e+01
   8.0995432e+00   1.6098689e+01
   8.1025462e+00   1.6104695e+01
   8.1055492e+00   1.6110701e+01
   8.1085522e+00   1.6116707e+01
   8.1115552e+00   1.6122713e+01
   8.1145582e+00   1.6128719e+01
   8.1175612e+00   1.6134725e+01
   8.1205642e+00   1.6140731e+01
   8.1235672e+00   1.6146737e+01
   8.1265702e+00   1.6152743e+01
   8.1295732e+00   1.6158749e+01
   8.1325762e+00   1.6164755e+01
   8.1355792e+00   1.6170761e+01
   8.1385822e+00   1.6176767e+01
   8.1415852e+00   1.6182773e+01
   8.1445882e+00   1.6188779e+01
   8.1475912e+00   1.6194785e+01
   8.1505942e+00   1.6200791e+01
   8.1535972e+00   1.6206797e+01
   8.1566002e+00   1.6212803e+01
   8.1596032e+00   1.6218809e+01
   8.1626062e+00   1.6224815e+01
   8.1656092e+00   1.6230821e+01
   8.1686122e+00   1.6236827e+01
   8.1716152e+00   1.6242833e+01
   8.1746182e+00   1.6248839e+01
   8.1776212e+00   1.6254845e+01
   8.1806243e+00   1.6260851e+01
   8.1836273e+00   1.6266857e+01
   8.1866303e+00   1.6272863e+01
   8.1896333e+00   1.6278869e+01
   8.1926363e+00   1.6284875e+01
   8.1956393e+00   1.6290882e+01
   8.1986423e+00   1.6296888e+01
   8.2016453e+00   1.6302894e+01
   8.2046483e+00   1.6308900e+01
   8.2076513e+00   1.6314906e+01
   8.2106543e+00   1.6320912e+01
   8.2136573e+00   1.6326918e+01
   8.2166603e+00   1.6332924e+01
   8.2196633e+00   1.6338930e+01
   8.2226663e+00   1.6344936e+01
   8.2256693e+00   1.6350942e+01
   8.2286723e+00   1.6356948e+01
   8.2316753e+00   1.6362954e+01
   8.2346783e+00   1.6368960e+01
   8.2376813e+00   1.6374966e+01
   8.2406843e+00   1.6380972e+01
   8.2436873e+00   1.6386978e+01
   8.2466903e+00   1.6392984e+01
   8.2496933e+00   1.6398990e+01
   8.2526963e+00   1.6404996e+01
   8.2556993e+00   1.6411002e+01
   8.2587023e+00   1.6417008e+01
   8.2617053e+00   1.6423014e+01
   8.2647083e+00   1.6429020e+01
   8.2677113e+00   1.6435026e+01
   8.2707143e+00   1.6441032e+01
   8.2737173e+00   1.6447038e+01
   8.2767203e+00   1.6453044e+01
   8.2797233e+00   1.6459050e+01
   8.2827264e+00   1.6465056e+01
   8.2857294e+00   1.6471062e+01
   8.2887324e+00   1.6477068e+01
   8.2917354e+00   1.6483074e+01
   8.2947384e+00   1.6489080e+01
   8.2977414e+00   1.6495086e+01
   8.3007444e+00   1.6501092e+01
   8.3037474e+00   1.6507098e+01
   8.3067504e+00   1.6513104e+01
   8.3097534e+00   1.6519110e+01
   8.3127564e+00   1.6525116e+01
   8.3157594e+00   1.6531122e+01
   8.3187624e+00   1.6537128e+01
   8.3217654e+00   1.6543134e+01
   8.3247684e+00   1.6549140e+01
   8.3277714e+00   1.6555146e+01
   8.3307744e+00   1.6561152e+01
   8.3337774e+00   1.6567158e+01
   8.3367804e+00   1.6573164e+01
   8.3397834e+00   1.6579170e+01
   8.3427864e+00   1.6585176e+01
   8.3457894e+00   1.6591182e+01
   8.3487924e+00   1.6597188e+01
   8.3517954e+00   1.6603194e+01
   8.3547984e+00   1.6609200e+01
   8.3578014e+00   1.6615206e+01
   8.3608044e+00   1.6621212e+01
   8.3638074e+00   1.6627218e+01
   8.3668104e+00   1.6633224e+01
   8.3698134e+00   1.6639230e+01
   8.3728164e+00   1.6645236e+01
   8.3758194e+00   1.6651242e+01
   8.3788224e+00   1.6657248e+01
   8.3818255e+00   1.6663254e+01
   8.3848285e+00   1.6669260e+01
   8.3878315e+00   1.6675266e+01
   8.3908345e+00   1.6681272e+01
   8.3938375e+00   1.6687278e+01
   8.3968405e+00   1.6693284e+01
   8.3998435e+00   1.6699290e+01
   8.4028465e+00   1.6705296e+01
   8.4058495e+00   1.6711302e+01
   8.4088525e+00   1.6717308e+01
   8.4118555e+00   1.6723314e+01
   8.4148585e+00   1.6729320e+01
   8.4178615e+00   1.6735326e+01
   8.4208645e+00   1.6741332e+01
   8.4238675e+00   1.6747338e+01
   8.4268705e+00   1.6753344e+01
   8.4298735e+00   1.6759350e+01
   8.4328765e+00   1.6765356e+01
   8.4358795e+00   1.6771362e+01
   8.4388825e+00   1.6777368e+01
   8.4418855e+00   1.6783374e+01
   8.4448885e+00   1.6789380e+01
   8.4478915e+00   1.6795386e+01
   8.4508945e+00   1.6801392e+01
   8.4538975e+00   1.6807398e+01
   8.4569005e+00   1.6813404e+01
   8.4599035e+00   1.6819410e+01
   8.4629065e+00   1.6825416e+01
   8.4659095e+00   1.6831422e+01
   8.4689125e+00   1.6837428e+01
   8.4719155e+00   1.6843434e+01
   8.4749185e+00   1.6849440e+01
   8.4779215e+00   1.6855446e+01
   8.4809246e+00   1.6861452e+01
   8.4839276e+00   1.6867458e+01
   8.4869306e+00   1.6873464e+01
   8.4899336e+00   1.6879470e+01
   8.4929366e+00   1.6885476e+01
   8.4959396e+00   1.6891482e+01
   8.4989426e+00   1.6897488e+01
   8.5019456e+00   1.6903494e+01
   8.5049486e+00   1.6909500e+01
   8.5079516e+00   1.6915506e+01
   8.5109546e+00   1.6921512e+01
   8.5139576e+00   1.6927518e+01
   8.5169606e+00   1.6933524e+01
   8.5199636e+00   1.6939530e+01
   8.5229666e+00   1.6945536e+01
   8.5259696e+00   1.6951542e+01
   8.5289726e+00   1.6957548e+01
   8.5319756e+00   1.6963554e+01
   8.5349786e+00   1.6969560e+01
   8.5379816e+00   1.6975566e+01
   8.5409846e+00   1.6981572e+01
   8.5439876e+00   1.6987578e+01
   8.5469906e+00   1.6993584e+01
   8.5499936e+00   1.6999590e+01
   8.5529966e+00   1.7005596e+01
   8.5559996e+00   1.7011602e+01
   8.5590026e+00   1.7017608e+01
   8.5620056e+00   1.7023614e+01
   8.5650086e+00   1.7029620e+01
   8.5680116e+00   1.7035626e+01
   8.5710146e+00   1.7041632e+01
   8.5740176e+00   1.7047638e+01
   8.5770206e+00   1.7053644e+01
   8.5800237e+00   1.7059650e+01
   8.5830267e+00   1.7065656e+01
   8.5860297e+00   1.7071662e+01
   8.5890327e+00   1.7077668e+01
   8.5920357e+00   1.7083674e+01
   8.5950387e+00   1.7089680e+01
   8.5980417e+00   1.7095686e+01
   8.6010447e+00   1.7101692e+01
   8.6040477e+00   1.7107698e+01
   8.6070507e+00   1.7113704e+01
   8.6100537e+00   1.7119710e+01
   8.6130567e+00   1.7125716e+01
   8.6160597e+00   1.7131722e+01
   8.6190627e+00   1.7137728e+01
   8.6220657e+00   1.7143734e+01
   8.6250687e+00   1.7149740e+01
   8.6280717e+00   1.7155746e+01
   8.6310747e+00   1.7161752e+01
   8.6340777e+00   1.7167758e+01
   8.6370807e+00   1.7173764e+01
   8.6400837e+00   1.7179770e+01
   8.6430867e+00   1.7185776e+01
   8.6460897e+00   1.7191782e+01
   8.6490927e+00   1.7197788e+01
   8.6520957e+00   1.7203794e+01
   8.6550987e+00   1.7209800e+01
   8.6581017e+00   1.7215806e+01
   8.6611047e+00   1.7221812e+01
   8.6641077e+00   1.7227818e+01
   8.6671107e+00   1.7233824e+01
   8.6701137e+00   1.7239830e+01
   8.6731167e+00   1.7245836e+01
   8.6761197e+00   1.7251842e+01
   8.6791227e+00   1.7257848e+01
   8.6821258e+00   1.7263854e+01
   8.6851288e+00   1.7269860e+01
   8.6881318e+00   1.7275866e+01
   8.6911348e+00   1.7281872e+01
   8.6941378e+00   1.7287878e+01
   8.6971408e+00   1.7293885e+01
   8.7001438e+00   1.7299891e+01
   8.7031468e+00   1.7305897e+01
   8.7061498e+00   1.7311903e+01
   8.7091528e+00   1.7317909e+01
   8.7121558e+00   1.7323915e+01
   8.7151588e+00   1.7329921e+01
   8.7181618e+00   1.7335927e+01
   8.7211648e+00   1.7341933e+01
   8.7241678e+00   1.7347939e+01
   8.7271708e+00   1.7353945e+01
   8.7301738e+00   1.7359951e+01
   8.7331768e+00   1.7365957e+01
   8.7361798e+00   1.7371963e+01
   8.7391828e+00   1.7377969e+01
   8.7421858e+00   1.7383975e+01
   8.7451888e+00   1.7389981e+01
   8.7481918e+00   1.7395987e+01
   8.7511948e+00   1.7401993e+01
   8.7541978e+00   1.7407999e+01
   8.7572008e+00   1.7414005e+01
   8.7602038e+00   1.7420011e+01
   8.7632068e+00   1.7426017e+01
   8.7662098e+00   1.7432023e+01
   8.7692128e+00   1.7438029e+01
   8.7722158e+00   1.7444035e+01
   8.7752188e+00   1.7450041e+01
   8.7782218e+00   1.7456047e+01
   8.7812249e+00   1.7462053e+01
   8.7842279e+00   1.7468059e+01
   8.7872309e+00   1.7474065e+01
   8.7902339e+00   1.7480071e+01
   8.7932369e+00   1.7486077e+01
   8.7962399e+00   1.7492083e+01
   8.7992429e+00   1.7498089e+01
   8.8022459e+00   1.7504095e+01
   8.8052489e+00   1.7510101e+01
   8.8082519e+00   1.7516107e+01
   8.8112549e+00   1.7522113e+01
   8.8142579e+00   1.7528119e+01
   8.8172609e+00   1.7534125e+01
   8.8202639e+00   1.7540131e+01
   8.8232669e+00   1.7546137e+01
   8.8262699e+00   1.7552143e+01
   8.8292729e+00   1.7558149e+01
   8.8322759e+00   1.7564155e+01
   8.8352789e+00   1.7570161e+01
   8.8382819e+00   1.7576167e+01
   8.8412849e+00   1.7582173e+01
   8.8442879e+00   1.7588179e+01
   8.8472909e+00   1.7594185e+01
   8.8502939e+00   1.7600191e+01
   8.8532969e+00   1.7606197e+01
   8.8562999e+00   1.7612203e+01
   8.8593029e+00   1.7618209e+01
   8.8623059e+00   1.7624215e+01
   8.8653089e+00   1.7630221e+01
   8.8683119e+00   1.7636227e+01
   8.8713149e+00   1.7642233e+01
   8.8743179e+00   1.7648239e+01
   8.8773209e+00   1.7654245e+01
   8.8803240e+00   1.7660251e+01
   8.8833270e+00   1.7666257e+01
   8.8863300e+00   1.7672263e+01
   8.8893330e+00   1.7678269e+01
   8.8923360e+00   1.7684275e+01
   8.8953390e+00   1.7690281e+01
   8.8983420e+00   1.7696287e+01
   8.9013450e+00   1.7702293e+01
   8.9043480e+00   1.7708299e+01
   8.9073510e+00   1.7714305e+01
   8.9103540e+00   1.7720311e+01
   8.9133570e+00   1.7726317e+01
   8.9163600e+00   1.7732323e+01
   8.9193630e+00   1.7738329e+01
   8.9223660e+00   1.7744335e+01
   8.9253690e+00   1.7750341e+01
   8.9283720e+00   1.7756347e+01
   8.9313750e+00   1.7762353e+01
   8.9343780e+00   1.7768359e+01
   8.9373810e+00   1.7774365e+01
   8.9403840e+00   1.7780371e+01
   8.9433870e+00   1.7786377e+01
   8.9463900e+00   1.7792383e+01
   8.9493930e+00   1.7798389e+01
   8.9523960e+00   1.7804395e+01
   8.9553990e+00   1.7810401e+01
   8.9584020e+00   1.7816407e+01
   8.9614050e+00   1.7822413e+01
   8.9644080e+00   1.7828419e+01
   8.9674110e+00   1.7834425e+01
   8.9704140e+00   1.7840431e+01
   8.9734170e+00   1.7846437e+01
   8.9764200e+00   1.7852443e+01
   8.9794230e+00   1.7858449e+01
   8.9824261e+00   1.7864455e+01
   8.9854291e+00   1.7870461e+01
   8.9884321e+00   1.7876467e+01
   8.9914351e+00   1.7882473e+01
   8.9944381e+00   1.7888479e+01
   8.9974411e+00   1.7894485e+01
   9.0004441e+00   1.7900491e+01
   9.0034471e+00   1.7906497e+01
   9.0064501e+00   1.7912503e+01
   9.0094531e+00   1.7918509e+01
   9.0124561e+00   1.7924515e+01
   9.0154591e+00   1.7930521e+01
   9.0184621e+00   1.7936527e+01
   9.0214651e+00   1.7942533e+01
   9.0244681e+00   1.7948539e+01
   9.0274711e+00   1.7954545e+01
   9.0304741e+00   1.7960551e+01
   9.0334771e+00   1.7966557e+01
   9.0364801e+00   1.7972563e+01
   9.0394831e+00   1.7978569e+01
   9.0424861e+00   1.7984575e+01
   9.0454891e+00   1.7990581e+01
   9.0484921e+00   1.7996587e+01
   9.0514951e+00   1.8002593e+01
   9.0544981e+00   1.8008599e+01
   9.0575011e+00   1.8014605e+01
   9.0605041e+00   1.8020611e+01
   9.0635071e+00   1.8026617e+01
   9.0665101e+00   1.8032623e+01
   9.0695131e+00   1.8038629e+01
   9.0725161e+00   1.8044635e+01
   9.0755191e+00   1.8050641e+01
   9.0785221e+00   1.8056647e+01
   9.0815252e+00   1.8062653e+01
   9.0845282e+00   1.8068659e+01
   9.0875312e+00   1.8074665e+01
   9.0905342e+00   1.8080671e+01
   9.0935372e+00   1.8086677e+01
   9.0965402e+00   1.8092683e+01
   9.0995432e+00   1.8098689e+01
   9.1025462e+00   1.8104695e+01
   9.1055492e+00   1.8110701e+01
   9.1085522e+00   1.8116707e+01
   9.1115552e+00   1.8122713e+01
   9.1145582e+00   1.8128719e+01
   9.1175612e+00   1.8134725e+01
   9.1205642e+00   1.8140731e+01
   9.1235672e+00   1.8146737e+01
   9.1265702e+00   1.8152743e+01
   9.1295732e+00   1.8158749e+01
   9.1325762e+00   1.8164755e+01
   9.1355792e+00   1.8170761e+01
   9.1385822e+00   1.8176767e+01
   9.1415852e+00   1.8182773e+01
   9.1445882e+00   1.8188779e+01
   9.1475912e+00   1.8194785e+01
   9.1505942e+00   1.8200791e+01
   9.1535972e+00   1.8206797e+01
   9.1566002e+00   1.8212803e+01
   9.1596032e+00   1.8218809e+01
   9.1626062e+00   1.8224815e+01
   9.1656092e+00   1.8230821e+01
   9.1686122e+00   1.8236827e+01
   9.1716152e+00   1.8242833e+01
   9.1746182e+00   1.8248839e+01
   9.1776212e+00   1.8254845e+01
   9.1806243e+00   1.8260851e+01
   9.1836273e+00   1.8266857e+01
   9.1866303e+00   1.8272863e+01
   9.1896333e+00   1.8278869e+01
   9.1926363e+00   1.8284875e+01
   9.1956393e+00   1.8290882e+01
   9.1986423e+00   1.8296888e+01
   9.2016453e+00   1.8302894e+01
   9.2046483e+00   1.8308900e+01
   9.2076513e+00   1.8314906e+01
   9.2106543e+00   1.8320912e+01
   9.2136573e+00   1.8326918e+01
   9.2166603e+00   1.8332924e+01
   9.2196633e+00   1.8338930e+01
   9.2226663e+00   1.8344936e+01
   9.2256693e+00   1.8350942e+01
   9.2286723e+00   1.8356948e+01
   9.2316753e+00   1.8362954e+01
   9.2346783e+00   1.8368960e+01
   9.2376813e+00   1.8374966e+01
   9.2406843e+00   1.8380972e+01
   9.2436873e+00   1.8386978e+01
   9.2466903e+00   1.8392984e+01
   9.2496933e+00   1.8398990e+01
   9.2526963e+00   1.8404996e+01
   9.2556993e+00   1.8411002e+01
   9.2587023e+00   1.8417008e+01
   9.2617053e+00   1.8423014e+01
   9.2647083e+00   1.8429020e+01
   9.2677113e+00   1.8435026e+01
   9.2707143e+00   1.8441032e+01
   9.2737173e+00   1.8447038e+01
   9.2767203e+00   1.8453044e+01
   9.2797233e+00   1.8459050e+01
   9.2827264e+00   1.8465056e+01
   9.2857294e+00   1.8471062e+01
   9.2887324e+00   1.8477068e+01
   9.2917354e+00   1.8483074e+01
   9.2947384e+00   1.8489080e+01
   9.2977414e+00   1.8495086e+01
   9.3007444e+00   1.8501092e+01
   9.3037474e+00   1.8507098e+01
   9.3067504e+00   1.8513104e+01
   9.3097534e+00   1.8519110e+01
   9.3127564e+00   1.8525116e+01
   9.3157594e+00   1.8531122e+01
   9.3187624e+00   1.8537128e+01
   9.3217654e+00   1.8543134e+01
   9.3247684e+00   1.8549140e+01
   9.3277714e+00   1.8555146e+01
   9.3307744e+00   1.8561152e+01
   9.3337774e+00   1.8567158e+01
   9.3367804e+00   1.8573164e+01
   9.3397834e+00   1.8579170e+01
   9.3427864e+00   1.8585176e+01
   9.3457894e+00   1.8591182e+01
   9.3487924e+00   1.8597188e+01
   9.3517954e+00   1.8603194e+01
   9.3547984e+00   1.8609200e+01
   9.3578014e+00   1.8615206e+01
   9.3608044e+00   1.8621212e+01
   9.3638074e+00   1.8627218e+01
   9.3668104e+00   1.8633224e+01
   9.3698134e+00   1.8639230e+01
   9.3728164e+00   1.8645236e+01
   9.3758194e+00   1.8651242e+01
   9.3788224e+00   1.8657248e+01
   9.3818255e+00   1.8663254e+01
   9.3848285e+00   1.8669260e+01
   9.3878315e+00   1.8675266e+01
   9.3908345e+00   1.8681272e+01
   9.3938375e+00   1.8687278e+01
   9.3968405e+00   1.8693284e+01
   9.3998435e+00   1.8699290e+01
   9.4028465e+00   1.8705296e+01
   9.4058495e+00   1.8711302e+01
   9.4088525e+00   1.8717308e+01
   9.4118555e+00   1.8723314e+01
   9.4148585e+00   1.8729320e+01
   9.4178615e+00   1.8735326e+01
   9.4208645e+00   1.8741332e+01
   9.4238675e+00   1.8747338e+01
   9.4268705e+00   1.8753344e+01
   9.4298735e+00   1.8759350e+01
   9.4328765e+00   1.8765356e+01
   9.4358795e+00   1.8771362e+01
   9.4388825e+00   1.8777368e+01
   9.4418855e+00   1.8783374e+01
   9.4448885e+00   1.8789380e+01
   9.4478915e+00   1.8795386e+01
   9.4508945e+00   1.8801392e+01
   9.4538975e+00   1.8807398e+01
   9.4569005e+00   1.8813404e+01
   9.4599035e+00   1.8819410e+01
   9.4629065e+00   1.8825416e+01
   9.4659095e+00   1.8831422e+01
   9.4689125e+00   1.8837428e+01
   9.4719155e+00   1.8843434e+01
   9.4749185e+00   1.8849440e+01
   9.4779215e+00   1.8855446e+01
   9.4809246e+00   1.8861452e+01
   9.4839276e+00   1.8867458e+01
   9.4869306e+00   1.8873464e+01
   9.4899336e+00   1.8879470e+01
   9.4929366e+00   1.8885476e+01
   9.4959396e+00   1.8891482e+01
   9.4989426e+00   1.8897488e+01
   9.5019456e+00   1.8903494e+01
   9.5049486e+00   1.8909500e+01
   9.5079516e+00   1.8915506e+01
   9.5109546e+00   1.8921512e+01
   9.5139576e+00   1.8927518e+01
   9.5169606e+00   1.8933524e+01
   9.5199636e+00   1.8939530e+01
   9.5229666e+00   1.8945536e+01
   9.5259696e+00   1.8951542e+01
   9.5289726e+00   1.8957548e+01
   9.5319756e+00   1.8963554e+01
   9.5349786e+00   1.8969560e+01
   9.5379816e+00   1.8975566e+01
   9.5409846e+00   1.8981572e+01
   9.5439876e+00   1.8987578e+01
   9.5469906e+00   1.8993584e+01
   9.5499936e+00   1.8999590e+01
   9.5529966e+00   1.9005596e+01
   9.5559996e+00   1.9011602e+01
   9.5590026e+00   1.9017608e+01
   9.5620056e+00   1.9023614e+01
   9.5650086e+00   1.9029620e+01
   9.5680116e+00   1.9035626e+01
   9.5710146e+00   1.9041632e+01
   9.5740176e+00   1.9047638e+01
   9.5770206e+00   1.9053644e+01
   9.5800237e+00   1.9059650e+01
   9.5830267e+00   1.9065656e+01
   9.5860297e+00   1.9071662e+01
   9.5890327e+00   1.9077668e+01
   9.5920357e+00   1.9083674e+01
   9.5950387e+00   1.9089680e+01
   9.5980417e+00   1.9095686e+01
   9.6010447e+00   1.9101692e+01
   9.6040477e+00   1.9107698e+01
   9.6070507e+00   1.9113704e+01
   9.6100537e+00   1.9119710e+01
   9.6130567e+00   1.9125716e+01
   9.6160597e+00   1.9131722e+01
   9.6190627e+00   1.9137728e+01
   9.6220657e+00   1.9143734e+01
   9.6250687e+00   1.9149740e+01
   9.6280717e+00   1.9155746e+01
   9.6310747e+00   1.9161752e+01
   9.6340777e+00   1.9167758e+01
   9.6370807e+00   1.9173764e+01
   9.6400837e+00   1.9179770e+01
   9.6430867e+00   1.9185776e+01
   9.6460897e+00   1.9191782e+01
   9.6490927e+00   1.9197788e+01
   9.6520957e+00   1.9203794e+01
   9.6550987e+00   1.9209800e+01
   9.6581017e+00   1.9215806e+01
   9.6611047e+00   1.9221812e+01
   9.6641077e+00   1.9227818e+01
   9.6671107e+00   1.9233824e+01
   9.6701137e+00   1.9239830e+01
   9.6731167e+00   1.9245836e+01
   9.6761197e+00   1.9251842e+01
   9.6791227e+00   1.9257848e+01
   9.6821258e+00   1.9263854e+01
   9.6851288e+00   1.9269860e+01
   9.6881318e+00   1.9275866e+01
   9.6911348e+00   1.9281872e+01
   9.6941378e+00   1.9287878e+01
   9.6971408e+00   1.9293885e+01
   9.7001438e+00   1.9299891e+01
   9.7031468e+00   1.9305897e+01
   9.7061498e+00   1.9311903e+01
   9.7091528e+00   1.9317909e+01
   9.7121558e+00   1.9323915e+01
   9.7151588e+00   1.9329921e+01
   9.7181618e+00   1.9335927e+01
   9.7211648e+00   1.9341933e+01
   9.7241678e+00   1.9347939e+01
   9.7271708e+00   1.9353945e+01
   9.7301738e+00   1.9359951e+01
   9.7331768e+00   1.9365957e+01
   9.7361798e+00   1.9371963e+01
   9.7391828e+00   1.9377969e+01
   9.7421858e+00   1.9383975e+01
   9.7451888e+00   1.9389981e+01
   9.7481918e+00   1.9395987e+01
   9.7511948e+00   1.9401993e+01
   9.7541978e+00   1.9407999e+01
   9.7572008e+00   1.9414005e+01
   9.7602038e+00   1.9420011e+01
   9.7632068e+00   1.9426017e+01
   9.7662098e+00   1.9432023e+01
   9.7692128e+00   1.9438029e+01
   9.7722158e+00   1.9444035e+01
   9.7752188e+00   1.9450041e+01
   9.7782218e+00   1.9456047e+01
   9.7812249e+00   1.9462053e+01
   9.7842279e+00   1.9468059e+01
   9.7872309e+00   1.9474065e+01
   9.7902339e+00   1.9480071e+01
   9.7932369e+00   1.9486077e+01
   9.7962399e+00   1.9492083e+01
   9.7992429e+00   1.9498089e+01
   9.8022459e+00   1.9504095e+01
   9.8052489e+00   1.9510101e+01
   9.8082519e+00   1.9516107e+01
   9.8112549e+00   1.9522113e+01
   9.8142579e+00   1.9528119e+01
   9.8172609e+00   1.9534125e+01
   9.8202639e+00   1.9540131e+01
   9.8232669e+00   1.9546137e+01
   9.8262699e+00   1.9552143e+01
   9.8292729e+00   1.9558149e+01
   9.8322759e+00   1.9564155e+01
   9.8352789e+00   1.9570161e+01
   9.8382819e+00   1.9576167e+01
   9.8412849e+00   1.9582173e+01
   9.8442879e+00   1.9588179e+01
   9.8472909e+00   1.9594185e+01
   9.8502939e+00   1.9600191e+01
   9.8532969e+00   1.9606197e+01
   9.8562999e+00   1.9612203e+01
   9.8593029e+00   1.9618209e+01
   9.8623059e+00   1.9624215e+01
   9.8653089e+00   1.9630221e+01
   9.8683119e+00   1.9636227e+01
   9.8713149e+00   1.9642233e+01
   9.8743179e+00   1.9648239e+01
   9.8773209e+00   1.9654245e+01
   9.8803240e+00   1.9660251e+01
   9.8833270e+00   1.9666257e+01
   9.8863300e+00   1.9672263e+01
   9.8893330e+00   1.9678269e+01
   9.8923360e+00   1.9684275e+01
   9.8953390e+00   1.9690281e+01
   9.8983420e+00   1.9696287e+01
   9.9013450e+00   1.9702293e+01
   9.9043480e+00   1.9708299e+01
   9.9073510e+00   1.9714305e+01
   9.9103540e+00   1.9720311e+01
   9.9133570e+00   1.9726317e+01
   9.9163600e+00   1.9732323e+01
   9.9193630e+00   1.9738329e+01
   9.9223660e+00   1.9744335e+01
   9.9253690e+00   1.9750341e+01
   9.9283720e+00   1.9756347e+01
   9.9313750e+00   1.9762353e+01
   9.9343780e+00   1.9768359e+01
   9.9373810e+00   1.9774365e+01
   9.9403840e+00   1.9780371e+01
   9.9433870e+00   1.9786377e+01
   9.9463900e+00   1.9792383e+01
   9.9493930e+00   1.9798389e+01
   9.9523960e+00   1.9804395e+01
   9.9553990e+00   1.9810401e+01
   9.9584020e+00   1.9816407e+01
   9.9614050e+00   1.9822413e+01
   9.9644080e+00   1.9828419e+01
   9.9674110e+00   1.9834425e+01
   9.9704140e+00   1.9840431e+01
   9.9734170e+00   1.9846437e+01
   9.9764200e+00   1.9852443e+01
   9.9794230e+00   1.9858449e+01
   9.9824261e+00   1.9864455e+01
   9.9854291e+00   1.9870461e+01
   9.9884321e+00   1.9876467e+01
   9.9914351e+00   1.9882473e+01
   9.9944381e+00   1.9888479e+01
   9.9974411e+00   1.9894485e+01
   1.0000444e+01   1.9900491e+01
   1.0003447e+01   1.9906497e+01
   1.0006450e+01   1.9912503e+01
   1.0009453e+01   1.9918509e+01
   1.0012456e+01   1.9924515e+01
   1.0015459e+01   1.9930521e+01
   1.0018462e+01   1.9936527e+01
   1.0021465e+01   1.9942533e+01
   1.0024468e+01   1.9948539e+01
   1.0027471e+01   1.9954545e+01
   1.0030474e+01   1.9960551e+01


==> Data/V21.dat <==
  -4.0000000e+00   2.0987437e+01
  -3.9939472e+00   2.0975331e+01
  -3.9878943e+00   2.0963226e+01
  -3.9818415e+00   2.0951120e+01
  -3.9757887e+00   2.0939014e+01
  -3.9697359e+00   2.0926909e+01
  -3.9636830e+00   2.0914803e+01
  -3.9576302e+00   2.0902697e+01
  -3.9515774e+00   2.0890592e+01
  -3.9455245e+00   2.0878486e+01
  -3.9394717e+00   2.0866381e+01
  -3.9334189e+00   2.0854275e+01
  -3.9273661e+00   2.0842169e+01
  -3.9213132e+00   2.0830064e+01
  -3.9152604e+00   2.0817958e+01
  -3.9092076e+00   2.0805852e+01
  -3.9031548e+00   2.0793747e+01
  -3.8971019e+00   2.0781641e+01
  -3.8910491e+00   2.0769535e+01
  -3.8849963e+00   2.0757430e+01
  -3.8789434e+00   2.0745324e+01
  -3.8728906e+00   2.0733218e+01
  -3.8668378e+00   2.0721113e+01
  -3.8607850e+00   2.0709007e+01
  -3.8547321e+00   2.0696901e+01
  -3.8486793e+00   2.0684796e+01
  -3.8426265e+00   2.0672690e+01
  -3.8365736e+00   2.0660584e+01
  -3.8305208e+00   2.0648479e+01
  -3.8244680e+00   2.0636373e+01
  -3.8184152e+00   2.0624267e+01
  -3.8123623e+00   2.0612162e+01
  -3.8063095e+00   2.0600056e+01
  -3.8002567e+00   2.0587950e+01
  -3.7942038e+00   2.0575845e+01
  -3.7881510e+00   2.0563739e+01
  -3.7820982e+00   2.0551633e+01
  -3.7760454e+00   2.0539528e+01
  -3.7699925e+00   2.0527422e+01
  -3.7639397e+00   2.0515316e+01
  -3.7578869e+00   2.0503211e+01
  -3.7518340e+00   2.0491105e+01
  -3.7457812e+00   2.0479000e+01
  -3.7397284e+00   2.0466894e+01
  -3.7336756e+00   2.0454788e+01
  -3.7276227e+00   2.0442683e+01
  -3.7215699e+00   2.0430577e+01
  -3.7155171e+00   2.0418471e+01
  -3.7094643e+00   2.0406366e+01
  -3.7034114e+00   2.0394260e+01
  -3.6973586e+00   2.0382154e+01
  -3.6913058e+00   2.0370049e+01
  -3.6852529e+00   2.0357943e+01
  -3.6792001e+00   2.0345837e+01
  -3.6731473e+00   2.0333732e+01
  -3.6670945e+00   2.0321626e+01
  -3.6610416e+00   2.0309520e+01
  -3.6549888e+00   2.0297415e+01
  -3.6489360e+00   2.0285309e+01
  -3.6428831e+00   2.0273203e+01
  -3.6368303e+00   2.0261098e+01
  -3.6307775e+00   2.0248992e+01
  -3.6247247e+00   2.0236886e+01
  -3.6186718e+00   2.0224781e+01
  -3.6126190e+00   2.0212675e+01
  -3.6065662e+00   2.0200569e+01
  -3.6005133e+00   2.0188464e+01
  -3.5944605e+00   2.0176358e+01
  -3.5884077e+00   2.0164252e+01
  -3.5823549e+00   2.0152147e+01
  -3.5763020e+00   2.0140041e+01
  -3.5702492e+00   2.0127935e+01
  -3.5641964e+00   2.0115830e+01
  -3.5581435e+00   2.0103724e+01
  -3.5520907e+00   2.0091619e+01
  -3.5460379e+00   2.0079513e+01
  -3.5399851e+00   2.0067407e+01
  -3.5339322e+00   2.0055302e+01
  -3.5278794e+00   2.0043196e+01
  -3.5218266e+00   2.0031090e+01
  -3.5157738e+00   2.0018985e+01
  -3.5097209e+00   2.0006879e+01
  -3.5036681e+00   1.9994773e+01
  -3.4976153e+00   1.9982668e+01
  -3.4915624e+00   1.9970562e+01
  -3.4855096e+00   1.9958456e+01
  -3.4794568e+00   1.9946351e+01
  -3.4734040e+00   1.9934245e+01
  -3.4673511e+00   1.9922139e+01
  -3.4612983e+00   1.9910034e+01
  -3.4552455e+00   1.9897928e+01
  -3.4491926e+00   1.9885822e+01
  -3.4431398e+00   1.9873717e+01
  -3.4370870e+00   1.9861611e+01
  -3.4310342e+00   1.9849505e+01
  -3.4249813e+00   1.9837400e+01
  -3.4189285e+00   1.9825294e+01
  -3.4128757e+00   1.9813188e+01
  -3.4068228e+00   1.9801083e+01
  -3.4007700e+00   1.9788977e+01
  -3.3947172e+00   1.9776871e+01
  -3.3886644e+00   1.9764766e+01
  -3.3826115e+00   1.9752660e+01
  -3.3765587e+00   1.9740554e+01
  -3.3705059e+00   1.9728449e+01
  -3.3644531e+00   1.9716343e+01
  -3.3584002e+00   1.9704238e+01
  -3.3523474e+00   1.9692132e+01
  -3.3462946e+00   1.9680026e+01
  -3.3402417e+00   1.9667921e+01
  -3.3341889e+00   1.9655815e+01
  -3.3281361e+00   1.9643709e+01
  -3.3220833e+00   1.9631604e+01
  -3.3160304e+00   1.9619498e+01
  -3.3099776e+00   1.9607392e+01
  -3.3039248e+00   1.9595287e+01
  -3.2978719e+00   1.9583181e+01
  -3.2918191e+00   1.9571075e+01
  -3.2857663e+00   1.9558970e+01
  -3.2797135e+00   1.9546864e+01
  -3.2736606e+00   1.9534758e+01
  -3.2676078e+00   1.9522653e+01
  -3.2615550e+00   1.9510547e+01
  -3.2555021e+00   1.9498441e+01
  -3.2494493e+00   1.9486336e+01
  -3.2433965e+00   1.9474230e+01
  -3.2373437e+00   1.9462124e+01
  -3.2312908e+00   1.9450019e+01
  -3.2252380e+00   1.9437913e+01
  -3.2191852e+00   1.9425807e+01
  -3.2131323e+00   1.9413702e+01
  -3.2070795e+00   1.9401596e+01
  -3.2010267e+00   1.9389490e+01
  -3.1949739e+00   1.9377385e+01
  -3.1889210e+00   1.9365279e+01
  -3.1828682e+00   1.9353174e+01
  -3.1768154e+00   1.9341068e+01
  -3.1707626e+00   1.9328962e+01
  -3.1647097e+00   1.9316857e+01
  -3.1586569e+00   1.9304751e+01
  -3.1526041e+00   1.9292645e+01
  -3.1465512e+00   1.9280540e+01
  -3.1404984e+00   1.9268434e+01
  -3.1344456e+00   1.9256328e+01
  -3.1283928e+00   1.9244223e+01
  -3.1223399e+00   1.9232117e+01
  -3.1162871e+00   1.9220011e+01
  -3.1102343e+00   1.9207906e+01
  -3.1041814e+00   1.9195800e+01
  -3.0981286e+00   1.9183694e+01
  -3.0920758e+00   1.9171589e+01
  -3.0860230e+00   1.9159483e+01
  -3.0799701e+00   1.9147377e+01
  -3.0739173e+00   1.9135272e+01
  -3.0678645e+00   1.9123166e+01
  -3.0618116e+00   1.9111060e+01
  -3.0557588e+00   1.9098955e+01
  -3.0497060e+00   1.9086849e+01
  -3.0436532e+00   1.9074743e+01
  -3.0376003e+00   1.9062638e+01
  -3.0315475e+00   1.9050532e+01
  -3.0254947e+00   1.9038426e+01
  -3.0194418e+00   1.9026321e+01
  -3.0133890e+00   1.9014215e+01
  -3.0073362e+00   1.9002109e+01
  -3.0012834e+00   1.8990004e+01
  -2.9952305e+00   1.8977898e+01
  -2.9891777e+00   1.8965793e+01
  -2.9831249e+00   1.8953687e+01
  -2.9770721e+00   1.8941581e+01
  -2.9710192e+00   1.8929476e+01
  -2.9649664e+00   1.8917370e+01
  -2.9589136e+00   1.8905264e+01
  -2.9528607e+00   1.8893159e+01
  -2.9468079e+00   1.8881053e+01
  -2.9407551e+00   1.8868947e+01
  -2.9347023e+00   1.8856842e+01
  -2.9286494e+00   1.8844736e+01
  -2.9225966e+00   1.8832630e+01
  -2.9165438e+00   1.8820525e+01
  -2.9104909e+00   1.8808419e+01
  -2.9044381e+00   1.8796313e+01
  -2.8983853e+00   1.8784208e+01
  -2.8923325e+00   1.8772102e+01
  -2.8862796e+00   1.8759996e+01
  -2.8802268e+00   1.8747891e+01
  -2.8741740e+00   1.8735785e+01
  -2.8681211e+00   1.8723679e+01
  -2.8620683e+00   1.8711574e+01
  -2.8560155e+00   1.8699468e+01
  -2.8499627e+00   1.8687362e+01
  -2.8439098e+00   1.8675257e+01
  -2.8378570e+00   1.8663151e+01
  -2.8318042e+00   1.8651045e+01
  -2.8257513e+00   1.8638940e+01
  -2.8196985e+00   1.8626834e+01
  -2.8136457e+00   1.8614728e+01
  -2.8075929e+00   1.8602623e+01
  -2.8015400e+00   1.8590517e+01
  -2.7954872e+00   1.8578412e+01
  -2.7894344e+00   1.8566306e+01
  -2.7833816e+00   1.8554200e+01
  -2.7773287e+00   1.8542095e+01
  -2.7712759e+00   1.8529989e+01
  -2.7652231e+00   1.8517883e+01
  -2.7591702e+00   1.8505778e+01
  -2.7531174e+00   1.8493672e+01
  -2.7470646e+00   1.8481566e+01
  -2.7410118e+00   1.8469461e+01
  -2.7349589e+00   1.8457355e+01
  -2.7289061e+00   1.8445249e+01
  -2.7228533e+00   1.8433144e+01
  -2.7168004e+00   1.8421038e+01
  -2.7107476e+00   1.8408932e+01
  -2.7046948e+00   1.8396827e+01
  -2.6986420e+00   1.8384721e+01
  -2.6925891e+00   1.8372615e+01
  -2.6865363e+00   1.8360510e+01
  -2.6804835e+00   1.8348404e+01
  -2.6744306e+00   1.8336298e+01
  -2.6683778e+00   1.8324193e+01
  -2.6623250e+00   1.8312087e+01
  -2.6562722e+00   1.8299981e+01
  -2.6502193e+00   1.8287876e+01
  -2.6441665e+00   1.8275770e+01
  -2.6381137e+00   1.8263664e+01
  -2.6320609e+00   1.8251559e+01
  -2.6260080e+00   1.8239453e+01
  -2.6199552e+00   1.8227347e+01
  -2.6139024e+00   1.8215242e+01
  -2.6078495e+00   1.8203136e+01
  -2.6017967e+00   1.8191031e+01
  -2.5957439e+00   1.8178925e+01
  -2.5896911e+00   1.8166819e+01
  -2.5836382e+00   1.8154714e+01
  -2.5775854e+00   1.8142608e+01
  -2.5715326e+00   1.8130502e+01
  -2.5654797e+00   1.8118397e+01
  -2.5594269e+00   1.8106291e+01
  -2.5533741e+00   1.8094185e+01
  -2.5473213e+00   1.8082080e+01
  -2.5412684e+00   1.8069974e+01
  -2.5352156e+00   1.8057868e+01
  -2.5291628e+00   1.8045763e+01
  -2.5231099e+00   1.8033657e+01
  -2.5170571e+00   1.8021551e+01
  -2.5110043e+00   1.8009446e+01
  -2.5049515e+00   1.7997340e+01
  -2.4988986e+00   1.7985234e+01
  -2.4928458e+00   1.7973129e+01
  -2.4867930e+00   1.7961023e+01
  -2.4807401e+00   1.7948917e+01
  -2.4746873e+00   1.7936812e+01
  -2.4686345e+00   1.7924706e+01
  -2.4625817e+00   1.7912600e+01
  -2.4565288e+00   1.7900495e+01
  -2.4504760e+00   1.7888389e+01
  -2.4444232e+00   1.7876283e+01
  -2.4383704e+00   1.7864178e+01
  -2.4323175e+00   1.7852072e+01
  -2.4262647e+00   1.7839966e+01
  -2.4202119e+00   1.7827861e+01
  -2.4141590e+00   1.7815755e+01
  -2.4081062e+00   1.7803650e+01
  -2.4020534e+00   1.7791544e+01
  -2.3960006e+00   1.7779438e+01
  -2.3899477e+00   1.7767333e+01
  -2.3838949e+00   1.7755227e+01
  -2.3778421e+00   1.7743121e+01
  -2.3717892e+00   1.7731016e+01
  -2.3657364e+00   1.7718910e+01
  -2.3596836e+00   1.7706804e+01
  -2.3536308e+00   1.7694699e+01
  -2.3475779e+00   1.7682593e+01
  -2.3415251e+00   1.7670487e+01
  -2.3354723e+00   1.7658382e+01
  -2.3294194e+00   1.7646276e+01
  -2.3233666e+00   1.7634170e+01
  -2.3173138e+00   1.7622065e+01
  -2.3112610e+00   1.7609959e+01
  -2.3052081e+00   1.7597853e+01
  -2.2991553e+00   1.7585748e+01
  -2.2931025e+00   1.7573642e+01
  -2.2870496e+00   1.7561536e+01
  -2.2809968e+00   1.7549431e+01
  -2.2749440e+00   1.7537325e+01
  -2.2688912e+00   1.7525219e+01
  -2.2628383e+00   1.7513114e+01
  -2.2567855e+00   1.7501008e+01
  -2.2507327e+00   1.7488902e+01
  -2.2446799e+00   1.7476797e+01
  -2.2386270e+00   1.7464691e+01
  -2.2325742e+00   1.7452585e+01
  -2.2265214e+00   1.7440480e+01
  -2.2204685e+00   1.7428374e+01
  -2.2144157e+00   1.7416269e+01
  -2.2083629e+00   1.7404163e+01
  -2.2023101e+00   1.7392057e+01
  -2.1962572e+00   1.7379952e+01
  -2.1902044e+00   1.7367846e+01
  -2.1841516e+00   1.7355740e+01
  -2.1780987e+00   1.7343635e+01
  -2.1720459e+00   1.7331529e+01
  -2.1659931e+00   1.7319423e+01
  -2.1599403e+00   1.7307318e+01
  -2.1538874e+00   1.7295212e+01
  -2.1478346e+00   1.7283106e+01
  -2.1417818e+00   1.7271001e+01
  -2.1357289e+00   1.7258895e+01
  -2.1296761e+00   1.7246789e+01
  -2.1236233e+00   1.7234684e+01
  -2.1175705e+00   1.7222578e+01
  -2.1115176e+00   1.7210472e+01
  -2.1054648e+00   1.7198367e+01
  -2.0994120e+00   1.7186261e+01
  -2.0933592e+00   1.7174155e+01
  -2.0873063e+00   1.7162050e+01
  -2.0812535e+00   1.7149944e+01
  -2.0752007e+00   1.7137838e+01
  -2.0691478e+00   1.7125733e+01
  -2.0630950e+00   1.7113627e+01
  -2.0570422e+00   1.7101521e+01
  -2.0509894e+00   1.7089416e+01
  -2.0449365e+00   1.7077310e+01
  -2.0388837e+00   1.7065204e+01
  -2.0328309e+00   1.7053099e+01
  -2.0267780e+00   1.7040993e+01
  -2.0207252e+00   1.7028888e+01
  -2.0146724e+00   1.7016782e+01
  -2.0086196e+00   1.7004676e+01
  -2.0025667e+00   1.6992571e+01
  -1.9965139e+00   1.6980465e+01
  -1.9904611e+00   1.6968359e+01
  -1.9844082e+00   1.6956254e+01
  -1.9783554e+00   1.6944148e+01
  -1.9723026e+00   1.6932042e+01
  -1.9662498e+00   1.6919937e+01
  -1.9601969e+00   1.6907831e+01
  -1.9541441e+00   1.6895725e+01
  -1.9480913e+00   1.6883620e+01
  -1.9420384e+00   1.6871514e+01
  -1.9359856e+00   1.6859408e+01
  -1.9299328e+00   1.6847303e+01
  -1.9238800e+00   1.6835197e+01
  -1.9178271e+00   1.6823091e+01
  -1.9117743e+00   1.6810986e+01
  -1.9057215e+00   1.6798880e+01
  -1.8996687e+00   1.6786774e+01
  -1.8936158e+00   1.6774669e+01
  -1.8875630e+00   1.6762563e+01
  -1.8815102e+00   1.6750457e+01
  -1.8754573e+00   1.6738352e+01
  -1.8694045e+00   1.6726246e+01
  -1.8633517e+00   1.6714140e+01
  -1.8572989e+00   1.6702035e+01
  -1.8512460e+00   1.6689929e+01
  -1.8451932e+00   1.6677823e+01
  -1.8391404e+00   1.6665718e+01
  -1.8330875e+00   1.6653612e+01
  -1.8270347e+00   1.6641507e+01
  -1.8209819e+00   1.6629401e+01
  -1.8149291e+00   1.6617295e+01
  -1.8088762e+00   1.6605190e+01
  -1.8028234e+00   1.6593084e+01
  -1.7967706e+00   1.6580978e+01
  -1.7907177e+00   1.6568873e+01
  -1.7846649e+00   1.6556767e+01
  -1.7786121e+00   1.6544661e+01
  -1.7725593e+00   1.6532556e+01
  -1.7665064e+00   1.6520450e+01
  -1.7604536e+00   1.6508344e+01
  -1.7544008e+00   1.6496239e+01
  -1.7483479e+00   1.6484133e+01
  -1.7422951e+00   1.6472027e+01
  -1.7362423e+00   1.6459922e+01
  -1.7301895e+00   1.6447816e+01
  -1.7241366e+00   1.6435710e+01
  -1.7180838e+00   1.6423605e+01
  -1.7120310e+00   1.6411499e+01
  -1.7059782e+00   1.6399393e+01
  -1.6999253e+00   1.6387288e+01
  -1.6938725e+00   1.6375182e+01
  -1.6878197e+00   1.6363076e+01
  -1.6817668e+00   1.6350971e+01
  -1.6757140e+00   1.6338865e+01
  -1.6696612e+00   1.6326759e+01
  -1.6636084e+00   1.6314654e+01
  -1.6575555e+00   1.6302548e+01
  -1.6515027e+00   1.6290442e+01
  -1.6454499e+00   1.6278337e+01
  -1.6393970e+00   1.6266231e+01
  -1.6333442e+00   1.6254126e+01
  -1.6272914e+00   1.6242020e+01
  -1.6212386e+00   1.6229914e+01
  -1.6151857e+00   1.6217809e+01
  -1.6091329e+00   1.6205703e+01
  -1.6030801e+00   1.6193597e+01
  -1.5970272e+00   1.6181492e+01
  -1.5909744e+00   1.6169386e+01
  -1.5849216e+00   1.6157280e+01
  -1.5788688e+00   1.6145175e+01
  -1.5728159e+00   1.6133069e+01
  -1.5667631e+00   1.6120963e+01
  -1.5607103e+00   1.6108858e+01
  -1.5546574e+00   1.6096752e+01
  -1.5486046e+00   1.6084646e+01
  -1.5425518e+00   1.6072541e+01
  -1.5364990e+00   1.6060435e+01
  -1.5304461e+00   1.6048329e+01
  -1.5243933e+00   1.6036224e+01
  -1.5183405e+00   1.6024118e+01
  -1.5122877e+00   1.6012012e+01
  -1.5062348e+00   1.5999907e+01
  -1.5001820e+00   1.5987801e+01
  -1.4941292e+00   1.5975695e+01
  -1.4880763e+00   1.5963590e+01
  -1.4820235e+00   1.5951484e+01
  -1.4759707e+00   1.5939378e+01
  -1.4699179e+00   1.5927273e+01
  -1.4638650e+00   1.5915167e+01
  -1.4578122e+00   1.5903061e+01
  -1.4517594e+00   1.5890956e+01
  -1.4457065e+00   1.5878850e+01
  -1.4396537e+00   1.5866745e+01
  -1.4336009e+00   1.5854639e+01
  -1.4275481e+00   1.5842533e+01
  -1.4214952e+00   1.5830428e+01
  -1.4154424e+00   1.5818322e+01
  -1.4093896e+00   1.5806216e+01
  -1.4033367e+00   1.5794111e+01
  -1.3972839e+00   1.5782005e+01
  -1.3912311e+00   1.5769899e+01
  -1.3851783e+00   1.5757794e+01
  -1.3791254e+00   1.5745688e+01
  -1.3730726e+00   1.5733582e+01
  -1.3670198e+00   1.5721477e+01
  -1.3609670e+00   1.5709371e+01
  -1.3549141e+00   1.5697265e+01
  -1.3488613e+00   1.5685160e+01
  -1.3428085e+00   1.5673054e+01
  -1.3367556e+00   1.5660948e+01
  -1.3307028e+00   1.5648843e+01
  -1.3246500e+00   1.5636737e+01
  -1.3185972e+00   1.5624631e+01
  -1.3125443e+00   1.5612526e+01
  -1.3064915e+00   1.5600420e+01
  -1.3004387e+00   1.5588314e+01
  -1.2943858e+00   1.5576209e+01
  -1.2883330e+00   1.5564103e+01
  -1.2822802e+00   1.5551997e+01
  -1.2762274e+00   1.5539892e+01
  -1.2701745e+00   1.5527786e+01
  -1.2641217e+00   1.5515680e+01
  -1.2580689e+00   1.5503575e+01
  -1.2520160e+00   1.5491469e+01
  -1.2459632e+00   1.5479364e+01
  -1.2399104e+00   1.5467258e+01
  -1.2338576e+00   1.5455152e+01
  -1.2278047e+00   1.5443047e+01
  -1.2217519e+00   1.5430941e+01
  -1.2156991e+00   1.5418835e+01
  -1.2096462e+00   1.5406730e+01
  -1.2035934e+00   1.5394624e+01
  -1.1975406e+00   1.5382518e+01
  -1.1914878e+00   1.5370413e+01
  -1.1854349e+00   1.5358307e+01
  -1.1793821e+00   1.5346201e+01
  -1.1733293e+00   1.5334096e+01
  -1.1672765e+00   1.5321990e+01
  -1.1612236e+00   1.5309884e+01
  -1.1551708e+00   1.5297779e+01
  -1.1491180e+00   1.5285673e+01
  -1.1430651e+00   1.5273567e+01
  -1.1370123e+00   1.5261462e+01
  -1.1309595e+00   1.5249356e+01
  -1.1249067e+00   1.5237250e+01
  -1.1188538e+00   1.5225145e+01
  -1.1128010e+00   1.5213039e+01
  -1.1067482e+00   1.5200933e+01
  -1.1006953e+00   1.5188828e+01
  -1.0946425e+00   1.5176722e+01
  -1.0885897e+00   1.5164616e+01
  -1.0825369e+00   1.5152511e+01
  -1.0764840e+00   1.5140405e+01
  -1.0704312e+00   1.5128299e+01
  -1.0643784e+00   1.5116194e+01
  -1.0583255e+00   1.5104088e+01
  -1.0522727e+00   1.5091983e+01
  -1.0462199e+00   1.5079877e+01
  -1.0401671e+00   1.5067771e+01
  -1.0341142e+00   1.5055666e+01
  -1.0280614e+00   1.5043560e+01
  -1.0220086e+00   1.5031454e+01
  -1.0159557e+00   1.5019349e+01
  -1.0099029e+00   1.5007243e+01
  -1.0038501e+00   1.4995137e+01
  -9.9779727e-01   1.4983032e+01
  -9.9174444e-01   1.4970926e+01
  -9.8569161e-01   1.4958820e+01
  -9.7963878e-01   1.4946715e+01
  -9.7358595e-01   1.4934609e+01
  -9.6753312e-01   1.4922503e+01
  -9.6148030e-01   1.4910398e+01
  -9.5542747e-01   1.4898292e+01
  -9.4937464e-01   1.4886186e+01
  -9.4332181e-01   1.4874081e+01
  -9.3726898e-01   1.4861975e+01
  -9.3121616e-01   1.4849869e+01
  -9.2516333e-01   1.4837764e+01
  -9.1911050e-01   1.4825658e+01
  -9.1305767e-01   1.4813552e+01
  -9.0700484e-01   1.4801447e+01
  -9.0095202e-01   1.4789341e+01
  -8.9489919e-01   1.4777235e+01
  -8.8884636e-01   1.4765130e+01
  -8.8279353e-01   1.4753024e+01
  -8.7674070e-01   1.4740918e+01
  -8.7068788e-01   1.4728813e+01
  -8.6463505e-01   1.4716707e+01
  -8.5858222e-01   1.4704602e+01
  -8.5252939e-01   1.4692496e+01
  -8.4647656e-01   1.4680390e+01
  -8.4042373e-01   1.4668285e+01
  -8.3437091e-01   1.4656179e+01
  -8.2831808e-01   1.4644073e+01
  -8.2226525e-01   1.4631968e+01
  -8.1621242e-01   1.4619862e+01
  -8.1015959e-01   1.4607756e+01
  -8.0410677e-01   1.4595651e+01
  -7.9805394e-01   1.4583545e+01
  -7.9200111e-01   1.4571439e+01
  -7.8594828e-01   1.4559334e+01
  -7.7989545e-01   1.4547228e+01
  -7.7384263e-01   1.4535122e+01
  -7.6778980e-01   1.4523017e+01
  -7.6173697e-01   1.4510911e+01
  -7.5568414e-01   1.4498805e+01
  -7.4963131e-01   1.4486700e+01
  -7.4357849e-01   1.4474594e+01
  -7.3752566e-01   1.4462488e+01
  -7.3147283e-01   1.4450383e+01
  -7.2542000e-01   1.4438277e+01
  -7.1936717e-01   1.4426171e+01
  -7.1331434e-01   1.4414066e+01
  -7.0726152e-01   1.4401960e+01
  -7.0120869e-01   1.4389854e+01
  -6.9515586e-01   1.4377749e+01
  -6.8910303e-01   1.4365643e+01
  -6.8305020e-01   1.4353537e+01
  -6.7699738e-01   1.4341432e+01
  -6.7094455e-01   1.4329326e+01
  -6.6489172e-01   1.4317221e+01
  -6.5883889e-01   1.4305115e+01
  -6.5278606e-01   1.4293009e+01
  -6.4673324e-01   1.4280904e+01
  -6.4068041e-01   1.4268798e+01
  -6.3462758e-01   1.4256692e+01
  -6.2857475e-01   1.4244587e+01
  -6.2252192e-01   1.4232481e+01
  -6.1646910e-01   1.4220375e+01
  -6.1041627e-01   1.4208270e+01
  -6.0436344e-01   1.4196164e+01
  -5.9831061e-01   1.4184058e+01
  -5.9225778e-01   1.4171953e+01
  -5.8620495e-01   1.4159847e+01
  -5.8015213e-01   1.4147741e+01
  -5.7409930e-01   1.4135636e+01
  -5.6804647e-01   1.4123530e+01
  -5.6199364e-01   1.4111424e+01
  -5.5594081e-01   1.4099319e+01
  -5.4988799e-01   1.4087213e+01
  -5.4383516e-01   1.4075107e+01
  -5.3778233e-01   1.4063002e+01
  -5.3172950e-01   1.4050896e+01
  -5.2567667e-01   1.4038790e+01
  -5.1962385e-01   1.4026685e+01
  -5.1357102e-01   1.4014579e+01
  -5.0751819e-01   1.4002473e+01
  -5.0146536e-01   1.3990368e+01
  -4.9541253e-01   1.3978262e+01
  -4.8935971e-01   1.3966156e+01
  -4.8330688e-01   1.3954051e+01
  -4.7725405e-01   1.3941945e+01
  -4.7120122e-01   1.3929840e+01
  -4.6514839e-01   1.3917734e+01
  -4.5909556e-01   1.3905628e+01
  -4.5304274e-01   1.3893523e+01
  -4.4698991e-01   1.3881417e+01
  -4.4093708e-01   1.3869311e+01
  -4.3488425e-01   1.3857206e+01
  -4.2883142e-01   1.3845100e+01
  -4.2277860e-01   1.3832994e+01
  -4.1672577e-01   1.3820889e+01
  -4.1067294e-01   1.3808783e+01
  -4.0462011e-01   1.3796677e+01
  -3.9856728e-01   1.3784572e+01
  -3.9251446e-01   1.3772466e+01
  -3.8646163e-01   1.3760360e+01
  -3.8040880e-01   1.3748255e+01
  -3.7435597e-01   1.3736149e+01
  -3.6830314e-01   1.3724043e+01
  -3.6225032e-01   1.3711938e+01
  -3.5619749e-01   1.3699832e+01
  -3.5014466e-01   1.3687726e+01
  -3.4409183e-01   1.3675621e+01
  -3.3803900e-01   1.3663515e+01
  -3.3198617e-01   1.3651409e+01
  -3.2593335e-01   1.3639304e+01
  -3.1988052e-01   1.3627198e+01
  -3.1382769e-01   1.3615092e+01
  -3.0777486e-01   1.3602987e+01
  -3.0172203e-01   1.3590881e+01
  -2.9566921e-01   1.3578775e+01
  -2.8961638e-01   1.3566670e+01
  -2.8356355e-01   1.3554564e+01
  -2.7751072e-01   1.3542459e+01
  -2.7145789e-01   1.3530353e+01
  -2.6540507e-01   1.3518247e+01
  -2.5935224e-01   1.3506142e+01
  -2.5329941e-01   1.3494036e+01
  -2.4724658e-01   1.3481930e+01
  -2.4119375e-01   1.3469825e+01
  -2.3514093e-01   1.3457719e+01
  -2.2908810e-01   1.3445613e+01
  -2.2303527e-01   1.3433508e+01
  -2.1698244e-01   1.3421402e+01
  -2.1092961e-01   1.3409296e+01
  -2.0487678e-01   1.3397191e+01
  -1.9882396e-01   1.3385085e+01
  -1.9277113e-01   1.3372979e+01
  -1.8671830e-01   1.3360874e+01
  -1.8066547e-01   1.3348768e+01
  -1.7461264e-01   1.3336662e+01
  -1.6855982e-01   1.3324557e+01
  -1.6250699e-01   1.3312451e+01
  -1.5645416e-01   1.3300345e+01
  -1.5040133e-01   1.3288240e+01
  -1.4434850e-01   1.3276134e+01
  -1.3829568e-01   1.3264028e+01
  -1.3224285e-01   1.3251923e+01
  -1.2619002e-01   1.3239817e+01
  -1.2013719e-01   1.3227711e+01
  -1.1408436e-01   1.3215606e+01
  -1.0803154e-01   1.3203500e+01
  -1.0197871e-01   1.3191394e+01
  -9.5925879e-02   1.3179289e+01
  -8.9873051e-02   1.3167183e+01
  -8.3820223e-02   1.3155078e+01
  -7.7767395e-02   1.3142972e+01
  -7.1714567e-02   1.3130866e+01
  -6.5661738e-02   1.3118761e+01
  -5.9608910e-02   1.3106655e+01
  -5.3556082e-02   1.3094549e+01
  -4.7503254e-02   1.3082444e+01
  -4.1450426e-02   1.3070338e+01
  -3.5397598e-02   1.3058232e+01
  -2.9344770e-02   1.3046127e+01
  -2.3291942e-02   1.3034021e+01
  -1.7239114e-02   1.3021915e+01
  -1.1186286e-02   1.3009810e+01
  -5.1334576e-03   1.2997704e+01
   9.1937054e-04   1.2985598e+01
   6.9721986e-03   1.2973493e+01
   1.3025027e-02   1.2961387e+01
   1.9077855e-02   1.2949281e+01
   2.5130683e-02   1.2937176e+01
   3.1183511e-02   1.2925070e+01
   3.7236339e-02   1.2912964e+01
   4.3289167e-02   1.2900859e+01
   4.9341995e-02   1.2888753e+01
   5.5394823e-02   1.2876647e+01
   6.1447651e-02   1.2864542e+01
   6.7500480e-02   1.2852436e+01
   7.3553308e-02   1.2840330e+01
   7.9606136e-02   1.2828225e+01
   8.5658964e-02   1.2816119e+01
   9.1711792e-02   1.2804014e+01
   9.7764620e-02   1.2791908e+01
   1.0381745e-01   1.2779802e+01
   1.0987028e-01   1.2767697e+01
   1.1592310e-01   1.2755591e+01
   1.2197593e-01   1.2743485e+01
   1.2802876e-01   1.2731380e+01
   1.3408159e-01   1.2719274e+01
   1.4013442e-01   1.2707168e+01
   1.4618724e-01   1.2695063e+01
   1.5224007e-01   1.2682957e+01
   1.5829290e-01   1.2670851e+01
   1.6434573e-01   1.2658746e+01
   1.7039856e-01   1.2646640e+01
   1.7645139e-01   1.2634534e+01
   1.8250421e-01   1.2622429e+01
   1.8855704e-01   1.2610323e+01
   1.9460987e-01   1.2598217e+01
   2.0066270e-01   1.2586112e+01
   2.0671553e-01   1.2574006e+01
   2.1276835e-01   1.2561900e+01
   2.1882118e-01   1.2549795e+01
   2.2487401e-01   1.2537689e+01
   2.3092684e-01   1.2525583e+01
   2.3697967e-01   1.2513478e+01
   2.4303249e-01   1.2501372e+01
   2.4908532e-01   1.2489266e+01
   2.5513815e-01   1.2477161e+01
   2.6119098e-01   1.2465055e+01
   2.6724381e-01   1.2452949e+01
   2.7329663e-01   1.2440844e+01
   2.7934946e-01   1.2428738e+01
   2.8540229e-01   1.2416633e+01
   2.9145512e-01   1.2404527e+01
   2.9750795e-01   1.2392421e+01
   3.0356078e-01   1.2380316e+01
   3.0961360e-01   1.2368210e+01
   3.1566643e-01   1.2356104e+01
   3.2171926e-01   1.2343999e+01
   3.2777209e-01   1.2331893e+01
   3.3382492e-01   1.2319787e+01
   3.3987774e-01   1.2307682e+01
   3.4593057e-01   1.2295576e+01
   3.5198340e-01   1.2283470e+01
   3.5803623e-01   1.2271365e+01
   3.6408906e-01   1.2259259e+01
   3.7014188e-01   1.2247153e+01
   3.7619471e-01   1.2235048e+01
   3.8224754e-01   1.2222942e+01
   3.8830037e-01   1.2210836e+01
   3.9435320e-01   1.2198731e+01
   4.0040602e-01   1.2186625e+01
   4.0645885e-01   1.2174519e+01
   4.1251168e-01   1.2162414e+01
   4.1856451e-01   1.2150308e+01
   4.2461734e-01   1.2138202e+01
   4.3067017e-01   1.2126097e+01
   4.3672299e-01   1.2113991e+01
   4.4277582e-01   1.2101885e+01
   4.4882865e-01   1.2089780e+01
   4.5488148e-01   1.2077674e+01
   4.6093431e-01   1.2065568e+01
   4.6698713e-01   1.2053463e+01
   4.7303996e-01   1.2041357e+01
   4.7909279e-01   1.2029252e+01
   4.8514562e-01   1.2017146e+01
   4.9119845e-01   1.2005040e+01
   4.9725127e-01   1.1992935e+01
   5.0330410e-01   1.1980829e+01
   5.0935693e-01   1.1968723e+01
   5.1540976e-01   1.1956618e+01
   5.2146259e-01   1.1944512e+01
   5.2751541e-01   1.1932406e+01
   5.3356824e-01   1.1920301e+01
   5.3962107e-01   1.1908195e+01
   5.4567390e-01   1.1896089e+01
   5.5172673e-01   1.1883984e+01
   5.5777956e-01   1.1871878e+01
   5.6383238e-01   1.1859772e+01
   5.6988521e-01   1.1847667e+01
   5.7593804e-01   1.1835561e+01
   5.8199087e-01   1.1823455e+01
   5.8804370e-01   1.1811350e+01
   5.9409652e-01   1.1799244e+01
   6.0014935e-01   1.1787138e+01
   6.0620218e-01   1.1775033e+01
   6.1225501e-01   1.1762927e+01
   6.1830784e-01   1.1750821e+01
   6.2436066e-01   1.1738716e+01
   6.3041349e-01   1.1726610e+01
   6.3646632e-01   1.1714504e+01
   6.4251915e-01   1.1702399e+01
   6.4857198e-01   1.1690293e+01
   6.5462480e-01   1.1678187e+01
   6.6067763e-01   1.1666082e+01
   6.6673046e-01   1.1653976e+01
   6.7278329e-01   1.1641871e+01
   6.7883612e-01   1.1629765e+01
   6.8488895e-01   1.1617659e+01
   6.9094177e-01   1.1605554e+01
   6.9699460e-01   1.1593448e+01
   7.0304743e-01   1.1581342e+01
   7.0910026e-01   1.1569237e+01
   7.1515309e-01   1.1557131e+01
   7.2120591e-01   1.1545025e+01
   7.2725874e-01   1.1532920e+01
   7.3331157e-01   1.1520814e+01
   7.3936440e-01   1.1508708e+01
   7.4541723e-01   1.1496603e+01
   7.5147005e-01   1.1484497e+01
   7.5752288e-01   1.1472391e+01
   7.6357571e-01   1.1460286e+01
   7.6962854e-01   1.1448180e+01
   7.7568137e-01   1.1436074e+01
   7.8173419e-01   1.1423969e+01
   7.8778702e-01   1.1411863e+01
   7.9383985e-01   1.1399757e+01
   7.9989268e-01   1.1387652e+01
   8.0594551e-01   1.1375546e+01
   8.1199834e-01   1.1363440e+01
   8.1805116e-01   1.1351335e+01
   8.2410399e-01   1.1339229e+01
   8.3015682e-01   1.1327123e+01
   8.3620965e-01   1.1315018e+01
   8.4226248e-01   1.1302912e+01
   8.4831530e-01   1.1290806e+01
   8.5436813e-01   1.1278701e+01
   8.6042096e-01   1.1266595e+01
   8.6647379e-01   1.1254490e+01
   8.7252662e-01   1.1242384e+01
   8.7857944e-01   1.1230278e+01
   8.8463227e-01   1.1218173e+01
   8.9068510e-01   1.1206067e+01
   8.9673793e-01   1.1193961e+01
   9.0279076e-01   1.1181856e+01
   9.0884358e-01   1.1169750e+01
   9.1489641e-01   1.1157644e+01
   9.2094924e-01   1.1145539e+01
   9.2700207e-01   1.1133433e+01
   9.3305490e-01   1.1121327e+01
   9.3910773e-01   1.1109222e+01
   9.4516055e-01   1.1097116e+01
   9.5121338e-01   1.1085010e+01
   9.5726621e-01   1.1072905e+01
   9.6331904e-01   1.1060799e+01
   9.6937187e-01   1.1048693e+01
   9.7542469e-01   1.1036588e+01
   9.8147752e-01   1.1024482e+01
   9.8753035e-01   1.1012376e+01
   9.9358318e-01   1.1000271e+01
   9.9963601e-01   1.0988165e+01
   1.0056888e+00   1.0976059e+01
   1.0117417e+00   1.0963954e+01
   1.0177945e+00   1.0951848e+01
   1.0238473e+00   1.0939742e+01
   1.0299001e+00   1.0927637e+01
   1.0359530e+00   1.0915531e+01
   1.0420058e+00   1.0903425e+01
   1.0480586e+00   1.0891320e+01
   1.0541115e+00   1.0879214e+01
   1.0601643e+00   1.0867109e+01
   1.0662171e+00   1.0855003e+01
   1.0722699e+00   1.0842897e+01
   1.0783228e+00   1.0830792e+01
   1.0843756e+00   1.0818686e+01
   1.0904284e+00   1.0806580e+01
   1.0964813e+00   1.0794475e+01
   1.1025341e+00   1.0782369e+01
   1.1085869e+00   1.0770263e+01
   1.1146397e+00   1.0758158e+01
   1.1206926e+00   1.0746052e+01
   1.1267454e+00   1.0733946e+01
   1.1327982e+00   1.0721841e+01
   1.1388511e+00   1.0709735e+01
   1.1449039e+00   1.0697629e+01
   1.1509567e+00   1.0685524e+01
   1.1570095e+00   1.0673418e+01
   1.1630624e+00   1.0661312e+01
   1.1691152e+00   1.0649207e+01
   1.1751680e+00   1.0637101e+01
   1.1812208e+00   1.0624995e+01
   1.1872737e+00   1.0612890e+01
   1.1933265e+00   1.0600784e+01
   1.1993793e+00   1.0588678e+01
   1.2054322e+00   1.0576573e+01
   1.2114850e+00   1.0564467e+01
   1.2175378e+00   1.0552361e+01
   1.2235906e+00   1.0540256e+01
   1.2296435e+00   1.0528150e+01
   1.2356963e+00   1.0516044e+01
   1.2417491e+00   1.0503939e+01
   1.2478020e+00   1.0491833e+01
   1.2538548e+00   1.0479728e+01
   1.2599076e+00   1.0467622e+01
   1.2659604e+00   1.0455516e+01
   1.2720133e+00   1.0443411e+01
   1.2780661e+00   1.0431305e+01
   1.2841189e+00   1.0419199e+01
   1.2901718e+00   1.0407094e+01
   1.2962246e+00   1.0394988e+01
   1.3022774e+00   1.0382882e+01
   1.3083302e+00   1.0370777e+01
   1.3143831e+00   1.0358671e+01
   1.3204359e+00   1.0346565e+01
   1.3264887e+00   1.0334460e+01
   1.3325416e+00   1.0322354e+01
   1.3385944e+00   1.0310248e+01
   1.3446472e+00   1.0298143e+01
   1.3507000e+00   1.0286037e+01
   1.3567529e+00   1.0273931e+01
   1.3628057e+00   1.0261826e+01
   1.3688585e+00   1.0249720e+01
   1.3749113e+00   1.0237614e+01
   1.3809642e+00   1.0225509e+01
   1.3870170e+00   1.0213403e+01
   1.3930698e+00   1.0201297e+01
   1.3991227e+00   1.0189192e+01
   1.4051755e+00   1.0177086e+01
   1.4112283e+00   1.0164980e+01
   1.4172811e+00   1.0152875e+01
   1.4233340e+00   1.0140769e+01
   1.4293868e+00   1.0128663e+01
   1.4354396e+00   1.0116558e+01
   1.4414925e+00   1.0104452e+01
   1.4475453e+00   1.0092347e+01
   1.4535981e+00   1.0080241e+01
   1.4596509e+00   1.0068135e+01
   1.4657038e+00   1.0056030e+01
   1.4717566e+00   1.0043924e+01
   1.4778094e+00   1.0031818e+01
   1.4838623e+00   1.0019713e+01
   1.4899151e+00   1.0007607e+01
   1.4959679e+00   9.9955013e+00
   1.5020207e+00   9.9833956e+00
   1.5080736e+00   9.9712900e+00
   1.5141264e+00   9.9591843e+00
   1.5201792e+00   9.9470786e+00
   1.5262321e+00   9.9349730e+00
   1.5322849e+00   9.9228673e+00
   1.5383377e+00   9.9107617e+00
   1.5443905e+00   9.8986560e+00
   1.5504434e+00   9.8865504e+00
   1.5564962e+00   9.8744447e+00
   1.5625490e+00   9.8623390e+00
   1.5686018e+00   9.8502334e+00
   1.5746547e+00   9.8381277e+00
   1.5807075e+00   9.8260221e+00
   1.5867603e+00   9.8139164e+00
   1.5928132e+00   9.8018108e+00
   1.5988660e+00   9.7897051e+00
   1.6049188e+00   9.7775995e+00
   1.6109716e+00   9.7654938e+00
   1.6170245e+00   9.7533881e+00
   1.6230773e+00   9.7412825e+00
   1.6291301e+00   9.7291768e+00
   1.6351830e+00   9.7170712e+00
   1.6412358e+00   9.7049655e+00
   1.6472886e+00   9.6928599e+00
   1.6533414e+00   9.6807542e+00
   1.6593943e+00   9.6686485e+00
   1.6654471e+00   9.6565429e+00
   1.6714999e+00   9.6444372e+00
   1.6775528e+00   9.6323316e+00
   1.6836056e+00   9.6202259e+00
   1.6896584e+00   9.6081203e+00
   1.6957112e+00   9.5960146e+00
   1.7017641e+00   9.5839090e+00
   1.7078169e+00   9.5718033e+00
   1.7138697e+00   9.5596976e+00
   1.7199225e+00   9.5475920e+00
   1.7259754e+00   9.5354863e+00
   1.7320282e+00   9.5233807e+00
   1.7380810e+00   9.5112750e+00
   1.7441339e+00   9.4991694e+00
   1.7501867e+00   9.4870637e+00
   1.7562395e+00   9.4749580e+00
   1.7622923e+00   9.4628524e+00
   1.7683452e+00   9.4507467e+00
   1.7743980e+00   9.4386411e+00
   1.7804508e+00   9.4265354e+00
   1.7865037e+00   9.4144298e+00
   1.7925565e+00   9.4023241e+00
   1.7986093e+00   9.3902185e+00
   1.8046621e+00   9.3781128e+00
   1.8107150e+00   9.3660071e+00
   1.8167678e+00   9.3539015e+00
   1.8228206e+00   9.3417958e+00
   1.8288735e+00   9.3296902e+00
   1.8349263e+00   9.3175845e+00
   1.8409791e+00   9.3054789e+00
   1.8470319e+00   9.2933732e+00
   1.8530848e+00   9.2812676e+00
   1.8591376e+00   9.2691619e+00
   1.8651904e+00   9.2570562e+00
   1.8712433e+00   9.2449506e+00
   1.8772961e+00   9.2328449e+00
   1.8833489e+00   9.2207393e+00
   1.8894017e+00   9.2086336e+00
   1.8954546e+00   9.1965280e+00
   1.9015074e+00   9.1844223e+00
   1.9075602e+00   9.1723166e+00
   1.9136130e+00   9.1602110e+00
   1.9196659e+00   9.1481053e+00
   1.9257187e+00   9.1359997e+00
   1.9317715e+00   9.1238940e+00
   1.9378244e+00   9.1117884e+00
   1.9438772e+00   9.0996827e+00
   1.9499300e+00   9.0875771e+00
   1.9559828e+00   9.0754714e+00
   1.9620357e+00   9.0633657e+00
   1.9680885e+00   9.0512601e+00
   1.9741413e+00   9.0391544e+00
   1.9801942e+00   9.0270488e+00
   1.9862470e+00   9.0149431e+00
   1.9922998e+00   9.0028375e+00
   1.9983526e+00   8.9907318e+00
   2.0044055e+00   8.9786261e+00
   2.0104583e+00   8.9665205e+00
   2.0165111e+00   8.9544148e+00
   2.0225640e+00   8.9423092e+00
   2.0286168e+00   8.9302035e+00
   2.0346696e+00   8.9180979e+00
   2.0407224e+00   8.9059922e+00
   2.0467753e+00   8.8938866e+00


==> Data/V21_s2.dat <==
  -4.0000000e+00   2.3023961e+01
  -3.9926104e+00   2.3009182e+01
  -3.9852208e+00   2.2994403e+01
  -3.9778312e+00   2.2979624e+01
  -3.9704416e+00   2.2964845e+01
  -3.9630520e+00   2.2950065e+01
  -3.9556624e+00   2.2935286e+01
  -3.9482728e+00   2.2920507e+01
  -3.9408832e+00   2.2905728e+01
  -3.9334936e+00   2.2890949e+01
  -3.9261040e+00   2.2876169e+01
  -3.9187144e+00   2.2861390e+01
  -3.9113248e+00   2.2846611e+01
  -3.9039352e+00   2.2831832e+01
  -3.8965456e+00   2.2817053e+01
  -3.8891560e+00   2.2802273e+01
  -3.8817664e+00   2.2787494e+01
  -3.8743768e+00   2.2772715e+01
  -3.8669872e+00   2.2757936e+01
  -3.8595976e+00   2.2743157e+01
  -3.8522080e+00   2.2728377e+01
  -3.8448184e+00   2.2713598e+01
  -3.8374288e+00   2.2698819e+01
  -3.8300392e+00   2.2684040e+01
  -3.8226496e+00   2.2669261e+01
  -3.8152600e+00   2.2654481e+01
  -3.8078704e+00   2.2639702e+01
  -3.8004808e+00   2.2624923e+01
  -3.7930912e+00   2.2610144e+01
  -3.7857016e+00   2.2595365e+01
  -3.7783120e+00   2.2580585e+01
  -3.7709224e+00   2.2565806e+01
  -3.7635328e+00   2.2551027e+01
  -3.7561432e+00   2.2536248e+01
  -3.7487536e+00   2.2521469e+01
  -3.7413640e+00   2.2506689e+01
  -3.7339743e+00   2.2491910e+01
  -3.7265847e+00   2.2477131e+01
  -3.7191951e+00   2.2462352e+01
  -3.7118055e+00   2.2447573e+01
  -3.7044159e+00   2.2432793e+01
  -3.6970263e+00   2.2418014e+01
  -3.6896367e+00   2.2403235e+01
  -3.6822471e+00   2.2388456e+01
  -3.6748575e+00   2.2373677e+01
  -3.6674679e+00   2.2358897e+01
  -3.6600783e+00   2.2344118e+01
  -3.6526887e+00   2.2329339e+01
  -3.6452991e+00   2.2314560e+01
  -3.6379095e+00   2.2299780e+01
  -3.6305199e+00   2.2285001e+01
  -3.6231303e+00   2.2270222e+01
  -3.6157407e+00   2.2255443e+01
  -3.6083511e+00   2.2240664e+01
  -3.6009615e+00   2.2225884e+01
  -3.5935719e+00   2.2211105e+01
  -3.5861823e+00   2.2196326e+01
  -3.5787927e+00   2.2181547e+01
  -3.5714031e+00   2.2166768e+01
  -3.5640135e+00   2.2151988e+01
  -3.5566239e+00   2.2137209e+01
  -3.5492343e+00   2.2122430e+01
  -3.5418447e+00   2.2107651e+01
  -3.5344551e+00   2.2092872e+01
  -3.5270655e+00   2.2078092e+01
  -3.5196759e+00   2.2063313e+01
  -3.5122863e+00   2.2048534e+01
  -3.5048967e+00   2.2033755e+01
  -3.4975071e+00   2.2018976e+01
  -3.4901175e+00   2.2004196e+01
  -3.4827279e+00   2.1989417e+01
  -3.4753383e+00   2.1974638e+01
  -3.4679487e+00   2.1959859e+01
  -3.4605591e+00   2.1945080e+01
  -3.4531695e+00   2.1930300e+01
  -3.4457799e+00   2.1915521e+01
  -3.4383903e+00   2.1900742e+01
  -3.4310007e+00   2.1885963e+01
  -3.4236111e+00   2.1871184e+01
  -3.4162215e+00   2.1856404e+01
  -3.4088319e+00   2.1841625e+01
  -3.4014423e+00   2.1826846e+01
  -3.3940527e+00   2.1812067e+01
  -3.3866631e+00   2.1797288e+01
  -3.3792735e+00   2.1782508e+01
  -3.3718839e+00   2.1767729e+01
  -3.3644943e+00   2.1752950e+01
  -3.3571047e+00   2.1738171e+01
  -3.3497151e+00   2.1723392e+01
  -3.3423255e+00   2.1708612e+01
  -3.3349359e+00   2.1693833e+01
  -3.3275463e+00   2.1679054e+01
  -3.3201567e+00   2.1664275e+01
  -3.3127671e+00   2.1649496e+01
  -3.3053775e+00   2.1634716e+01
  -3.2979879e+00   2.1619937e+01
  -3.2905983e+00   2.1605158e+01
  -3.2832087e+00   2.1590379e+01
  -3.2758191e+00   2.1575600e+01
  -3.2684295e+00   2.1560820e+01
  -3.2610399e+00   2.1546041e+01
  -3.2536503e+00   2.1531262e+01
  -3.2462607e+00   2.1516483e+01
  -3.2388711e+00   2.1501704e+01
  -3.2314815e+00   2.1486924e+01
  -3.2240919e+00   2.1472145e+01
  -3.2167023e+00   2.1457366e+01
  -3.2093127e+00   2.1442587e+01
  -3.2019230e+00   2.1427808e+01
  -3.1945334e+00   2.1413028e+01
  -3.1871438e+00   2.1398249e+01
  -3.1797542e+00   2.1383470e+01
  -3.1723646e+00   2.1368691e+01
  -3.1649750e+00   2.1353912e+01
  -3.1575854e+00   2.1339132e+01
  -3.1501958e+00   2.1324353e+01
  -3.1428062e+00   2.1309574e+01
  -3.1354166e+00   2.1294795e+01
  -3.1280270e+00   2.1280016e+01
  -3.1206374e+00   2.1265236e+01
  -3.1132478e+00   2.1250457e+01
  -3.1058582e+00   2.1235678e+01
  -3.0984686e+00   2.1220899e+01
  -3.0910790e+00   2.1206119e+01
  -3.0836894e+00   2.1191340e+01
  -3.0762998e+00   2.1176561e+01
  -3.0689102e+00   2.1161782e+01
  -3.0615206e+00   2.1147003e+01
  -3.0541310e+00   2.1132223e+01
  -3.0467414e+00   2.1117444e+01
  -3.0393518e+00   2.1102665e+01
  -3.0319622e+00   2.1087886e+01
  -3.0245726e+00   2.1073107e+01
  -3.0171830e+00   2.1058327e+01
  -3.0097934e+00   2.1043548e+01
  -3.0024038e+00   2.1028769e+01
  -2.9950142e+00   2.1013990e+01
  -2.9876246e+00   2.0999211e+01
  -2.9802350e+00   2.0984431e+01
  -2.9728454e+00   2.0969652e+01
  -2.9654558e+00   2.0954873e+01
  -2.9580662e+00   2.0940094e+01
  -2.9506766e+00   2.0925315e+01
  -2.9432870e+00   2.0910535e+01
  -2.9358974e+00   2.0895756e+01
  -2.9285078e+00   2.0880977e+01
  -2.9211182e+00   2.0866198e+01
  -2.9137286e+00   2.0851419e+01
  -2.9063390e+00   2.0836639e+01
  -2.8989494e+00   2.0821860e+01
  -2.8915598e+00   2.0807081e+01
  -2.8841702e+00   2.0792302e+01
  -2.8767806e+00   2.0777523e+01
  -2.8693910e+00   2.0762743e+01
  -2.8620014e+00   2.0747964e+01
  -2.8546118e+00   2.0733185e+01
  -2.8472222e+00   2.0718406e+01
  -2.8398326e+00   2.0703627e+01
  -2.8324430e+00   2.0688847e+01
  -2.8250534e+00   2.0674068e+01
  -2.8176638e+00   2.0659289e+01
  -2.8102742e+00   2.0644510e+01
  -2.8028846e+00   2.0629731e+01
  -2.7954950e+00   2.0614951e+01
  -2.7881054e+00   2.0600172e+01
  -2.7807158e+00   2.0585393e+01
  -2.7733262e+00   2.0570614e+01
  -2.7659366e+00   2.0555835e+01
  -2.7585470e+00   2.0541055e+01
  -2.7511574e+00   2.0526276e+01
  -2.7437678e+00   2.0511497e+01
  -2.7363782e+00   2.0496718e+01
  -2.7289886e+00   2.0481939e+01
  -2.7215990e+00   2.0467159e+01
  -2.7142094e+00   2.0452380e+01
  -2.7068198e+00   2.0437601e+01
  -2.6994302e+00   2.0422822e+01
  -2.6920406e+00   2.0408043e+01
  -2.6846510e+00   2.0393263e+01
  -2.6772613e+00   2.0378484e+01
  -2.6698717e+00   2.0363705e+01
  -2.6624821e+00   2.0348926e+01
  -2.6550925e+00   2.0334147e+01
  -2.6477029e+00   2.0319367e+01
  -2.6403133e+00   2.0304588e+01
  -2.6329237e+00   2.0289809e+01
  -2.6255341e+00   2.0275030e+01
  -2.6181445e+00   2.0260251e+01
  -2.6107549e+00   2.0245471e+01
  -2.6033653e+00   2.0230692e+01
  -2.5959757e+00   2.0215913e+01
  -2.5885861e+00   2.0201134e+01
  -2.5811965e+00   2.0186354e+01
  -2.5738069e+00   2.0171575e+01
  -2.5664173e+00   2.0156796e+01
  -2.5590277e+00   2.0142017e+01
  -2.5516381e+00   2.0127238e+01
  -2.5442485e+00   2.0112458e+01
  -2.5368589e+00   2.0097679e+01
  -2.5294693e+00   2.0082900e+01
  -2.5220797e+00   2.0068121e+01
  -2.5146901e+00   2.0053342e+01
  -2.5073005e+00   2.0038562e+01
  -2.4999109e+00   2.0023783e+01
  -2.4925213e+00   2.0009004e+01
  -2.4851317e+00   1.9994225e+01
  -2.4777421e+00   1.9979446e+01
  -2.4703525e+00   1.9964666e+01
  -2.4629629e+00   1.9949887e+01
  -2.4555733e+00   1.9935108e+01
  -2.4481837e+00   1.9920329e+01
  -2.4407941e+00   1.9905550e+01
  -2.4334045e+00   1.9890770e+01
  -2.4260149e+00   1.9875991e+01
  -2.4186253e+00   1.9861212e+01
  -2.4112357e+00   1.9846433e+01
  -2.4038461e+00   1.9831654e+01
  -2.3964565e+00   1.9816874e+01
  -2.3890669e+00   1.9802095e+01
  -2.3816773e+00   1.9787316e+01
  -2.3742877e+00   1.9772537e+01
  -2.3668981e+00   1.9757758e+01
  -2.3595085e+00   1.9742978e+01
  -2.3521189e+00   1.9728199e+01
  -2.3447293e+00   1.9713420e+01
  -2.3373397e+00   1.9698641e+01
  -2.3299501e+00   1.9683862e+01
  -2.3225605e+00   1.9669082e+01
  -2.3151709e+00   1.9654303e+01
  -2.3077813e+00   1.9639524e+01
  -2.3003917e+00   1.9624745e+01
  -2.2930021e+00   1.9609966e+01
  -2.2856125e+00   1.9595186e+01
  -2.2782229e+00   1.9580407e+01
  -2.2708333e+00   1.9565628e+01
  -2.2634437e+00   1.9550849e+01
  -2.2560541e+00   1.9536070e+01
  -2.2486645e+00   1.9521290e+01
  -2.2412749e+00   1.9506511e+01
  -2.2338853e+00   1.9491732e+01
  -2.2264957e+00   1.9476953e+01
  -2.2191061e+00   1.9462174e+01
  -2.2117165e+00   1.9447394e+01
  -2.2043269e+00   1.9432615e+01
  -2.1969373e+00   1.9417836e+01
  -2.1895477e+00   1.9403057e+01
  -2.1821581e+00   1.9388278e+01
  -2.1747685e+00   1.9373498e+01
  -2.1673789e+00   1.9358719e+01
  -2.1599893e+00   1.9343940e+01
  -2.1525997e+00   1.9329161e+01
  -2.1452100e+00   1.9314382e+01
  -2.1378204e+00   1.9299602e+01
  -2.1304308e+00   1.9284823e+01
  -2.1230412e+00   1.9270044e+01
  -2.1156516e+00   1.9255265e+01
  -2.1082620e+00   1.9240486e+01
  -2.1008724e+00   1.9225706e+01
  -2.0934828e+00   1.9210927e+01
  -2.0860932e+00   1.9196148e+01
  -2.0787036e+00   1.9181369e+01
  -2.0713140e+00   1.9166590e+01
  -2.0639244e+00   1.9151810e+01
  -2.0565348e+00   1.9137031e+01
  -2.0491452e+00   1.9122252e+01
  -2.0417556e+00   1.9107473e+01
  -2.0343660e+00   1.9092693e+01
  -2.0269764e+00   1.9077914e+01
  -2.0195868e+00   1.9063135e+01
  -2.0121972e+00   1.9048356e+01
  -2.0048076e+00   1.9033577e+01
  -1.9974180e+00   1.9018797e+01
  -1.9900284e+00   1.9004018e+01
  -1.9826388e+00   1.8989239e+01
  -1.9752492e+00   1.8974460e+01
  -1.9678596e+00   1.8959681e+01
  -1.9604700e+00   1.8944901e+01
  -1.9530804e+00   1.8930122e+01
  -1.9456908e+00   1.8915343e+01
  -1.9383012e+00   1.8900564e+01
  -1.9309116e+00   1.8885785e+01
  -1.9235220e+00   1.8871005e+01
  -1.9161324e+00   1.8856226e+01
  -1.9087428e+00   1.8841447e+01
  -1.9013532e+00   1.8826668e+01
  -1.8939636e+00   1.8811889e+01
  -1.8865740e+00   1.8797109e+01
  -1.8791844e+00   1.8782330e+01
  -1.8717948e+00   1.8767551e+01
  -1.8644052e+00   1.8752772e+01
  -1.8570156e+00   1.8737993e+01
  -1.8496260e+00   1.8723213e+01
  -1.8422364e+00   1.8708434e+01
  -1.8348468e+00   1.8693655e+01
  -1.8274572e+00   1.8678876e+01
  -1.8200676e+00   1.8664097e+01
  -1.8126780e+00   1.8649317e+01
  -1.8052884e+00   1.8634538e+01
  -1.7978988e+00   1.8619759e+01
  -1.7905092e+00   1.8604980e+01
  -1.7831196e+00   1.8590201e+01
  -1.7757300e+00   1.8575421e+01
  -1.7683404e+00   1.8560642e+01
  -1.7609508e+00   1.8545863e+01
  -1.7535612e+00   1.8531084e+01
  -1.7461716e+00   1.8516305e+01
  -1.7387820e+00   1.8501525e+01
  -1.7313924e+00   1.8486746e+01
  -1.7240028e+00   1.8471967e+01
  -1.7166132e+00   1.8457188e+01
  -1.7092236e+00   1.8442409e+01
  -1.7018340e+00   1.8427629e+01
  -1.6944444e+00   1.8412850e+01
  -1.6870548e+00   1.8398071e+01
  -1.6796652e+00   1.8383292e+01
  -1.6722756e+00   1.8368513e+01
  -1.6648860e+00   1.8353733e+01
  -1.6574964e+00   1.8338954e+01
  -1.6501068e+00   1.8324175e+01
  -1.6427172e+00   1.8309396e+01
  -1.6353276e+00   1.8294617e+01
  -1.6279380e+00   1.8279837e+01
  -1.6205483e+00   1.8265058e+01
  -1.6131587e+00   1.8250279e+01
  -1.6057691e+00   1.8235500e+01
  -1.5983795e+00   1.8220721e+01
  -1.5909899e+00   1.8205941e+01
  -1.5836003e+00   1.8191162e+01
  -1.5762107e+00   1.8176383e+01
  -1.5688211e+00   1.8161604e+01
  -1.5614315e+00   1.8146825e+01
  -1.5540419e+00   1.8132045e+01
  -1.5466523e+00   1.8117266e+01
  -1.5392627e+00   1.8102487e+01
  -1.5318731e+00   1.8087708e+01
  -1.5244835e+00   1.8072928e+01
  -1.5170939e+00   1.8058149e+01
  -1.5097043e+00   1.8043370e+01
  -1.5023147e+00   1.8028591e+01
  -1.4949251e+00   1.8013812e+01
  -1.4875355e+00   1.7999032e+01
  -1.4801459e+00   1.7984253e+01
  -1.4727563e+00   1.7969474e+01
  -1.4653667e+00   1.7954695e+01
  -1.4579771e+00   1.7939916e+01
  -1.4505875e+00   1.7925136e+01
  -1.4431979e+00   1.7910357e+01
  -1.4358083e+00   1.7895578e+01
  -1.4284187e+00   1.7880799e+01
  -1.4210291e+00   1.7866020e+01
  -1.4136395e+00   1.7851240e+01
  -1.4062499e+00   1.7836461e+01
  -1.3988603e+00   1.7821682e+01
  -1.3914707e+00   1.7806903e+01
  -1.3840811e+00   1.7792124e+01
  -1.3766915e+00   1.7777344e+01
  -1.3693019e+00   1.7762565e+01
  -1.3619123e+00   1.7747786e+01
  -1.3545227e+00   1.7733007e+01
  -1.3471331e+00   1.7718228e+01
  -1.3397435e+00   1.7703448e+01
  -1.3323539e+00   1.7688669e+01
  -1.3249643e+00   1.7673890e+01
  -1.3175747e+00   1.7659111e+01
  -1.3101851e+00   1.7644332e+01
  -1.3027955e+00   1.7629552e+01
  -1.2954059e+00   1.7614773e+01
  -1.2880163e+00   1.7599994e+01
  -1.2806267e+00   1.7585215e+01
  -1.2732371e+00   1.7570436e+01
  -1.2658475e+00   1.7555656e+01
  -1.2584579e+00   1.7540877e+01
  -1.2510683e+00   1.7526098e+01
  -1.2436787e+00   1.7511319e+01
  -1.2362891e+00   1.7496540e+01
  -1.2288995e+00   1.7481760e+01
  -1.2215099e+00   1.7466981e+01
  -1.2141203e+00   1.7452202e+01
  -1.2067307e+00   1.7437423e+01
  -1.1993411e+00   1.7422644e+01
  -1.1919515e+00   1.7407864e+01
  -1.1845619e+00   1.7393085e+01
  -1.1771723e+00   1.7378306e+01
  -1.1697827e+00   1.7363527e+01
  -1.1623931e+00   1.7348748e+01
  -1.1550035e+00   1.7333968e+01
  -1.1476139e+00   1.7319189e+01
  -1.1402243e+00   1.7304410e+01
  -1.1328347e+00   1.7289631e+01
  -1.1254451e+00   1.7274852e+01
  -1.1180555e+00   1.7260072e+01
  -1.1106659e+00   1.7245293e+01
  -1.1032763e+00   1.7230514e+01
  -1.0958867e+00   1.7215735e+01
  -1.0884970e+00   1.7200956e+01
  -1.0811074e+00   1.7186176e+01
  -1.0737178e+00   1.7171397e+01
  -1.0663282e+00   1.7156618e+01
  -1.0589386e+00   1.7141839e+01
  -1.0515490e+00   1.7127060e+01
  -1.0441594e+00   1.7112280e+01
  -1.0367698e+00   1.7097501e+01
  -1.0293802e+00   1.7082722e+01
  -1.0219906e+00   1.7067943e+01
  -1.0146010e+00   1.7053164e+01
  -1.0072114e+00   1.7038384e+01
  -9.9982183e-01   1.7023605e+01
  -9.9243223e-01   1.7008826e+01
  -9.8504263e-01   1.6994047e+01
  -9.7765303e-01   1.6979267e+01
  -9.7026343e-01   1.6964488e+01
  -9.6287382e-01   1.6949709e+01
  -9.5548422e-01   1.6934930e+01
  -9.4809462e-01   1.6920151e+01
  -9.4070502e-01   1.6905371e+01
  -9.3331542e-01   1.6890592e+01
  -9.2592582e-01   1.6875813e+01
  -9.1853622e-01   1.6861034e+01
  -9.1114662e-01   1.6846255e+01
  -9.0375701e-01   1.6831475e+01
  -8.9636741e-01   1.6816696e+01
  -8.8897781e-01   1.6801917e+01
  -8.8158821e-01   1.6787138e+01
  -8.7419861e-01   1.6772359e+01
  -8.6680901e-01   1.6757579e+01
  -8.5941941e-01   1.6742800e+01
  -8.5202980e-01   1.6728021e+01
  -8.4464020e-01   1.6713242e+01
  -8.3725060e-01   1.6698463e+01
  -8.2986100e-01   1.6683683e+01
  -8.2247140e-01   1.6668904e+01
  -8.1508180e-01   1.6654125e+01
  -8.0769220e-01   1.6639346e+01
  -8.0030259e-01   1.6624567e+01
  -7.9291299e-01   1.6609787e+01
  -7.8552339e-01   1.6595008e+01
  -7.7813379e-01   1.6580229e+01
  -7.7074419e-01   1.6565450e+01
  -7.6335459e-01   1.6550671e+01
  -7.5596499e-01   1.6535891e+01
  -7.4857538e-01   1.6521112e+01
  -7.4118578e-01   1.6506333e+01
  -7.3379618e-01   1.6491554e+01
  -7.2640658e-01   1.6476775e+01
  -7.1901698e-01   1.6461995e+01
  -7.1162738e-01   1.6447216e+01
  -7.0423778e-01   1.6432437e+01
  -6.9684817e-01   1.6417658e+01
  -6.8945857e-01   1.6402879e+01
  -6.8206897e-01   1.6388099e+01
  -6.7467937e-01   1.6373320e+01
  -6.6728977e-01   1.6358541e+01
  -6.5990017e-01   1.6343762e+01
  -6.5251057e-01   1.6328983e+01
  -6.4512096e-01   1.6314203e+01
  -6.3773136e-01   1.6299424e+01
  -6.3034176e-01   1.6284645e+01
  -6.2295216e-01   1.6269866e+01
  -6.1556256e-01   1.6255087e+01
  -6.0817296e-01   1.6240307e+01
  -6.0078336e-01   1.6225528e+01
  -5.9339376e-01   1.6210749e+01
  -5.8600415e-01   1.6195970e+01
  -5.7861455e-01   1.6181191e+01
  -5.7122495e-01   1.6166411e+01
  -5.6383535e-01   1.6151632e+01
  -5.5644575e-01   1.6136853e+01
  -5.4905615e-01   1.6122074e+01
  -5.4166655e-01   1.6107295e+01
  -5.3427694e-01   1.6092515e+01
  -5.2688734e-01   1.6077736e+01
  -5.1949774e-01   1.6062957e+01
  -5.1210814e-01   1.6048178e+01
  -5.0471854e-01   1.6033399e+01
  -4.9732894e-01   1.6018619e+01
  -4.8993934e-01   1.6003840e+01
  -4.8254973e-01   1.5989061e+01
  -4.7516013e-01   1.5974282e+01
  -4.6777053e-01   1.5959502e+01
  -4.6038093e-01   1.5944723e+01
  -4.5299133e-01   1.5929944e+01
  -4.4560173e-01   1.5915165e+01
  -4.3821213e-01   1.5900386e+01
  -4.3082252e-01   1.5885606e+01
  -4.2343292e-01   1.5870827e+01
  -4.1604332e-01   1.5856048e+01
  -4.0865372e-01   1.5841269e+01
  -4.0126412e-01   1.5826490e+01
  -3.9387452e-01   1.5811710e+01
  -3.8648492e-01   1.5796931e+01
  -3.7909531e-01   1.5782152e+01
  -3.7170571e-01   1.5767373e+01
  -3.6431611e-01   1.5752594e+01
  -3.5692651e-01   1.5737814e+01
  -3.4953691e-01   1.5723035e+01
  -3.4214731e-01   1.5708256e+01
  -3.3475771e-01   1.5693477e+01
  -3.2736810e-01   1.5678698e+01
  -3.1997850e-01   1.5663918e+01
  -3.1258890e-01   1.5649139e+01
  -3.0519930e-01   1.5634360e+01
  -2.9780970e-01   1.5619581e+01
  -2.9042010e-01   1.5604802e+01
  -2.8303050e-01   1.5590022e+01
  -2.7564089e-01   1.5575243e+01
  -2.6825129e-01   1.5560464e+01
  -2.6086169e-01   1.5545685e+01
  -2.5347209e-01   1.5530906e+01
  -2.4608249e-01   1.5516126e+01
  -2.3869289e-01   1.5501347e+01
  -2.3130329e-01   1.5486568e+01
  -2.2391369e-01   1.5471789e+01
  -2.1652408e-01   1.5457010e+01
  -2.0913448e-01   1.5442230e+01
  -2.0174488e-01   1.5427451e+01
  -1.9435528e-01   1.5412672e+01
  -1.8696568e-01   1.5397893e+01
  -1.7957608e-01   1.5383114e+01
  -1.7218648e-01   1.5368334e+01
  -1.6479687e-01   1.5353555e+01
  -1.5740727e-01   1.5338776e+01
  -1.5001767e-01   1.5323997e+01
  -1.4262807e-01   1.5309218e+01
  -1.3523847e-01   1.5294438e+01
  -1.2784887e-01   1.5279659e+01
  -1.2045927e-01   1.5264880e+01
  -1.1306966e-01   1.5250101e+01
  -1.0568006e-01   1.5235322e+01
  -9.8290461e-02   1.5220542e+01
  -9.0900860e-02   1.5205763e+01
  -8.3511258e-02   1.5190984e+01
  -7.6121657e-02   1.5176205e+01
  -6.8732056e-02   1.5161426e+01
  -6.1342454e-02   1.5146646e+01
  -5.3952853e-02   1.5131867e+01
  -4.6563251e-02   1.5117088e+01
  -3.9173650e-02   1.5102309e+01
  -3.1784049e-02   1.5087530e+01
  -2.4394447e-02   1.5072750e+01
  -1.7004846e-02   1.5057971e+01
  -9.6152445e-03   1.5043192e+01
  -2.2256431e-03   1.5028413e+01
   5.1639583e-03   1.5013634e+01
   1.2553560e-02   1.4998854e+01
   1.9943161e-02   1.4984075e+01
   2.7332762e-02   1.4969296e+01
   3.4722364e-02   1.4954517e+01
   4.2111965e-02   1.4939738e+01
   4.9501567e-02   1.4924958e+01
   5.6891168e-02   1.4910179e+01
   6.4280769e-02   1.4895400e+01
   7.1670371e-02   1.4880621e+01
   7.9059972e-02   1.4865841e+01
   8.6449574e-02   1.4851062e+01
   9.3839175e-02   1.4836283e+01
   1.0122878e-01   1.4821504e+01
   1.0861838e-01   1.4806725e+01
   1.1600798e-01   1.4791945e+01
   1.2339758e-01   1.4777166e+01
   1.3078718e-01   1.4762387e+01
   1.3817678e-01   1.4747608e+01
   1.4556638e-01   1.4732829e+01
   1.5295599e-01   1.4718049e+01
   1.6034559e-01   1.4703270e+01
   1.6773519e-01   1.4688491e+01
   1.7512479e-01   1.4673712e+01
   1.8251439e-01   1.4658933e+01
   1.8990399e-01   1.4644153e+01
   1.9729359e-01   1.4629374e+01
   2.0468320e-01   1.4614595e+01
   2.1207280e-01   1.4599816e+01
   2.1946240e-01   1.4585037e+01
   2.2685200e-01   1.4570257e+01
   2.3424160e-01   1.4555478e+01
   2.4163120e-01   1.4540699e+01
   2.4902080e-01   1.4525920e+01
   2.5641041e-01   1.4511141e+01
   2.6380001e-01   1.4496361e+01
   2.7118961e-01   1.4481582e+01
   2.7857921e-01   1.4466803e+01
   2.8596881e-01   1.4452024e+01
   2.9335841e-01   1.4437245e+01
   3.0074801e-01   1.4422465e+01
   3.0813762e-01   1.4407686e+01
   3.1552722e-01   1.4392907e+01
   3.2291682e-01   1.4378128e+01
   3.3030642e-01   1.4363349e+01
   3.3769602e-01   1.4348569e+01
   3.4508562e-01   1.4333790e+01
   3.5247522e-01   1.4319011e+01
   3.5986483e-01   1.4304232e+01
   3.6725443e-01   1.4289453e+01
   3.7464403e-01   1.4274673e+01
   3.8203363e-01   1.4259894e+01
   3.8942323e-01   1.4245115e+01
   3.9681283e-01   1.4230336e+01
   4.0420243e-01   1.4215557e+01
   4.1159204e-01   1.4200777e+01
   4.1898164e-01   1.4185998e+01
   4.2637124e-01   1.4171219e+01
   4.3376084e-01   1.4156440e+01
   4.4115044e-01   1.4141661e+01
   4.4854004e-01   1.4126881e+01
   4.5592964e-01   1.4112102e+01
   4.6331925e-01   1.4097323e+01
   4.7070885e-01   1.4082544e+01
   4.7809845e-01   1.4067765e+01
   4.8548805e-01   1.4052985e+01
   4.9287765e-01   1.4038206e+01
   5.0026725e-01   1.4023427e+01
   5.0765685e-01   1.4008648e+01
   5.1504645e-01   1.3993869e+01
   5.2243606e-01   1.3979089e+01
   5.2982566e-01   1.3964310e+01
   5.3721526e-01   1.3949531e+01
   5.4460486e-01   1.3934752e+01
   5.5199446e-01   1.3919973e+01
   5.5938406e-01   1.3905193e+01
   5.6677366e-01   1.3890414e+01
   5.7416327e-01   1.3875635e+01
   5.8155287e-01   1.3860856e+01
   5.8894247e-01   1.3846076e+01
   5.9633207e-01   1.3831297e+01
   6.0372167e-01   1.3816518e+01
   6.1111127e-01   1.3801739e+01
   6.1850087e-01   1.3786960e+01
   6.2589048e-01   1.3772180e+01
   6.3328008e-01   1.3757401e+01
   6.4066968e-01   1.3742622e+01
   6.4805928e-01   1.3727843e+01
   6.5544888e-01   1.3713064e+01
   6.6283848e-01   1.3698284e+01
   6.7022808e-01   1.3683505e+01
   6.7761769e-01   1.3668726e+01
   6.8500729e-01   1.3653947e+01
   6.9239689e-01   1.3639168e+01
   6.9978649e-01   1.3624388e+01
   7.0717609e-01   1.3609609e+01
   7.1456569e-01   1.3594830e+01
   7.2195529e-01   1.3580051e+01
   7.2934490e-01   1.3565272e+01
   7.3673450e-01   1.3550492e+01
   7.4412410e-01   1.3535713e+01
   7.5151370e-01   1.3520934e+01
   7.5890330e-01   1.3506155e+01
   7.6629290e-01   1.3491376e+01
   7.7368250e-01   1.3476596e+01
   7.8107211e-01   1.3461817e+01
   7.8846171e-01   1.3447038e+01
   7.9585131e-01   1.3432259e+01
   8.0324091e-01   1.3417480e+01
   8.1063051e-01   1.3402700e+01
   8.1802011e-01   1.3387921e+01
   8.2540971e-01   1.3373142e+01
   8.3279931e-01   1.3358363e+01
   8.4018892e-01   1.3343584e+01
   8.4757852e-01   1.3328804e+01
   8.5496812e-01   1.3314025e+01
   8.6235772e-01   1.3299246e+01
   8.6974732e-01   1.3284467e+01
   8.7713692e-01   1.3269688e+01
   8.8452652e-01   1.3254908e+01
   8.9191613e-01   1.3240129e+01
   8.9930573e-01   1.3225350e+01
   9.0669533e-01   1.3210571e+01
   9.1408493e-01   1.3195792e+01
   9.2147453e-01   1.3181012e+01
   9.2886413e-01   1.3166233e+01
   9.3625373e-01   1.3151454e+01
   9.4364334e-01   1.3136675e+01
   9.5103294e-01   1.3121896e+01
   9.5842254e-01   1.3107116e+01
   9.6581214e-01   1.3092337e+01
   9.7320174e-01   1.3077558e+01
   9.8059134e-01   1.3062779e+01
   9.8798094e-01   1.3048000e+01
   9.9537055e-01   1.3033220e+01
   1.0027601e+00   1.3018441e+01
   1.0101497e+00   1.3003662e+01
   1.0175393e+00   1.2988883e+01
   1.0249290e+00   1.2974104e+01
   1.0323186e+00   1.2959324e+01
   1.0397082e+00   1.2944545e+01
   1.0470978e+00   1.2929766e+01
   1.0544874e+00   1.2914987e+01
   1.0618770e+00   1.2900208e+01
   1.0692666e+00   1.2885428e+01
   1.0766562e+00   1.2870649e+01
   1.0840458e+00   1.2855870e+01
   1.0914354e+00   1.2841091e+01
   1.0988250e+00   1.2826312e+01
   1.1062146e+00   1.2811532e+01
   1.1136042e+00   1.2796753e+01
   1.1209938e+00   1.2781974e+01
   1.1283834e+00   1.2767195e+01
   1.1357730e+00   1.2752415e+01
   1.1431626e+00   1.2737636e+01
   1.1505522e+00   1.2722857e+01
   1.1579418e+00   1.2708078e+01
   1.1653314e+00   1.2693299e+01
   1.1727210e+00   1.2678519e+01
   1.1801106e+00   1.2663740e+01
   1.1875002e+00   1.2648961e+01
   1.1948898e+00   1.2634182e+01
   1.2022794e+00   1.2619403e+01
   1.2096690e+00   1.2604623e+01
   1.2170586e+00   1.2589844e+01
   1.2244482e+00   1.2575065e+01
   1.2318378e+00   1.2560286e+01
   1.2392274e+00   1.2545507e+01
   1.2466170e+00   1.2530727e+01
   1.2540066e+00   1.2515948e+01
   1.2613962e+00   1.2501169e+01
   1.2687858e+00   1.2486390e+01
   1.2761754e+00   1.2471611e+01
   1.2835650e+00   1.2456831e+01
   1.2909546e+00   1.2442052e+01
   1.2983442e+00   1.2427273e+01
   1.3057338e+00   1.2412494e+01
   1.3131234e+00   1.2397715e+01
   1.3205130e+00   1.2382935e+01
   1.3279026e+00   1.2368156e+01
   1.3352922e+00   1.2353377e+01
   1.3426818e+00   1.2338598e+01
   1.3500714e+00   1.2323819e+01
   1.3574610e+00   1.2309039e+01
   1.3648506e+00   1.2294260e+01
   1.3722402e+00   1.2279481e+01
   1.3796298e+00   1.2264702e+01
   1.3870194e+00   1.2249923e+01
   1.3944090e+00   1.2235143e+01
   1.4017986e+00   1.2220364e+01
   1.4091882e+00   1.2205585e+01
   1.4165778e+00   1.2190806e+01
   1.4239674e+00   1.2176027e+01
   1.4313570e+00   1.2161247e+01
   1.4387466e+00   1.2146468e+01
   1.4461362e+00   1.2131689e+01
   1.4535258e+00   1.2116910e+01
   1.4609154e+00   1.2102131e+01
   1.4683050e+00   1.2087351e+01
   1.4756946e+00   1.2072572e+01
   1.4830842e+00   1.2057793e+01
   1.4904738e+00   1.2043014e+01
   1.4978634e+00   1.2028235e+01
   1.5052530e+00   1.2013455e+01
   1.5126426e+00   1.1998676e+01
   1.5200322e+00   1.1983897e+01
   1.5274218e+00   1.1969118e+01
   1.5348114e+00   1.1954339e+01
   1.5422010e+00   1.1939559e+01
   1.5495907e+00   1.1924780e+01
   1.5569803e+00   1.1910001e+01
   1.5643699e+00   1.1895222e+01
   1.5717595e+00   1.1880443e+01
   1.5791491e+00   1.1865663e+01
   1.5865387e+00   1.1850884e+01
   1.5939283e+00   1.1836105e+01
   1.6013179e+00   1.1821326e+01
   1.6087075e+00   1.1806547e+01
   1.6160971e+00   1.1791767e+01
   1.6234867e+00   1.1776988e+01
   1.6308763e+00   1.1762209e+01
   1.6382659e+00   1.1747430e+01
   1.6456555e+00   1.1732650e+01
   1.6530451e+00   1.1717871e+01
   1.6604347e+00   1.1703092e+01
   1.6678243e+00   1.1688313e+01
   1.6752139e+00   1.1673534e+01
   1.6826035e+00   1.1658754e+01
   1.6899931e+00   1.1643975e+01
   1.6973827e+00   1.1629196e+01
   1.7047723e+00   1.1614417e+01
   1.7121619e+00   1.1599638e+01
   1.7195515e+00   1.1584858e+01
   1.7269411e+00   1.1570079e+01
   1.7343307e+00   1.1555300e+01
   1.7417203e+00   1.1540521e+01
   1.7491099e+00   1.1525742e+01
   1.7564995e+00   1.1510962e+01
   1.7638891e+00   1.1496183e+01
   1.7712787e+00   1.1481404e+01
   1.7786683e+00   1.1466625e+01
   1.7860579e+00   1.1451846e+01
   1.7934475e+00   1.1437066e+01
   1.8008371e+00   1.1422287e+01
   1.8082267e+00   1.1407508e+01
   1.8156163e+00   1.1392729e+01
   1.8230059e+00   1.1377950e+01
   1.8303955e+00   1.1363170e+01
   1.8377851e+00   1.1348391e+01
   1.8451747e+00   1.1333612e+01
   1.8525643e+00   1.1318833e+01
   1.8599539e+00   1.1304054e+01
   1.8673435e+00   1.1289274e+01
   1.8747331e+00   1.1274495e+01
   1.8821227e+00   1.1259716e+01
   1.8895123e+00   1.1244937e+01
   1.8969019e+00   1.1230158e+01
   1.9042915e+00   1.1215378e+01
   1.9116811e+00   1.1200599e+01
   1.9190707e+00   1.1185820e+01
   1.9264603e+00   1.1171041e+01
   1.9338499e+00   1.1156262e+01
   1.9412395e+00   1.1141482e+01
   1.9486291e+00   1.1126703e+01
   1.9560187e+00   1.1111924e+01
   1.9634083e+00   1.1097145e+01
   1.9707979e+00   1.1082366e+01
   1.9781875e+00   1.1067586e+01
   1.9855771e+00   1.1052807e+01
   1.9929667e+00   1.1038028e+01
   2.0003563e+00   1.1023249e+01
   2.0077459e+00   1.1008470e+01
   2.0151355e+00   1.0993690e+01
   2.0225251e+00   1.0978911e+01
   2.0299147e+00   1.0964132e+01
   2.0373043e+00   1.0949353e+01
   2.0446939e+00   1.0934574e+01
   2.0520835e+00   1.0919794e+01
   2.0594731e+00   1.0905015e+01
   2.0668627e+00   1.0890236e+01
   2.0742524e+00   1.0875457e+01
   2.0816420e+00   1.0860678e+01
   2.0890316e+00   1.0845898e+01
   2.0964212e+00   1.0831119e+01
   2.1038108e+00   1.0816340e+01
   2.1112004e+00   1.0801561e+01
   2.1185900e+00   1.0786782e+01
   2.1259796e+00   1.0772002e+01
   2.1333692e+00   1.0757223e+01
   2.1407588e+00   1.0742444e+01
   2.1481484e+00   1.0727665e+01
   2.1555380e+00   1.0712886e+01
   2.1629276e+00   1.0698106e+01
   2.1703172e+00   1.0683327e+01
   2.1777068e+00   1.0668548e+01
   2.1850964e+00   1.0653769e+01
   2.1924860e+00   1.0638989e+01
   2.1998756e+00   1.0624210e+01
   2.2072652e+00   1.0609431e+01
   2.2146548e+00   1.0594652e+01
   2.2220444e+00   1.0579873e+01
   2.2294340e+00   1.0565093e+01
   2.2368236e+00   1.0550314e+01
   2.2442132e+00   1.0535535e+01
   2.2516028e+00   1.0520756e+01
   2.2589924e+00   1.0505977e+01
   2.2663820e+00   1.0491197e+01
   2.2737716e+00   1.0476418e+01
   2.2811612e+00   1.0461639e+01
   2.2885508e+00   1.0446860e+01
   2.2959404e+00   1.0432081e+01
   2.3033300e+00   1.0417301e+01
   2.3107196e+00   1.0402522e+01
   2.3181092e+00   1.0387743e+01
   2.3254988e+00   1.0372964e+01
   2.3328884e+00   1.0358185e+01
   2.3402780e+00   1.0343405e+01
   2.3476676e+00   1.0328626e+01
   2.3550572e+00   1.0313847e+01
   2.3624468e+00   1.0299068e+01
   2.3698364e+00   1.0284289e+01
   2.3772260e+00   1.0269509e+01
   2.3846156e+00   1.0254730e+01
   2.3920052e+00   1.0239951e+01
   2.3993948e+00   1.0225172e+01
   2.4067844e+00   1.0210393e+01
   2.4141740e+00   1.0195613e+01
   2.4215636e+00   1.0180834e+01
   2.4289532e+00   1.0166055e+01
   2.4363428e+00   1.0151276e+01
   2.4437324e+00   1.0136497e+01
   2.4511220e+00   1.0121717e+01
   2.4585116e+00   1.0106938e+01
   2.4659012e+00   1.0092159e+01
   2.4732908e+00   1.0077380e+01
   2.4806804e+00   1.0062601e+01
   2.4880700e+00   1.0047821e+01
   2.4954596e+00   1.0033042e+01
   2.5028492e+00   1.0018263e+01
   2.5102388e+00   1.0003484e+01
   2.5176284e+00   9.9887046e+00
   2.5250180e+00   9.9739254e+00
   2.5324076e+00   9.9591462e+00
   2.5397972e+00   9.9443670e+00
   2.5471868e+00   9.9295878e+00
   2.5545764e+00   9.9148086e+00
   2.5619660e+00   9.9000294e+00
   2.5693556e+00   9.8852501e+00
   2.5767452e+00   9.8704709e+00
   2.5841348e+00   9.8556917e+00
   2.5915244e+00   9.8409125e+00
   2.5989140e+00   9.8261333e+00
   2.6063037e+00   9.8113541e+00
   2.6136933e+00   9.7965749e+00
   2.6210829e+00   9.7817957e+00
   2.6284725e+00   9.7670165e+00
   2.6358621e+00   9.7522373e+00
   2.6432517e+00   9.7374581e+00
   2.6506413e+00   9.7226789e+00
   2.6580309e+00   9.7078997e+00
   2.6654205e+00   9.6931205e+00
   2.6728101e+00   9.6783413e+00
   2.6801997e+00   9.6635621e+00
   2.6875893e+00   9.6487829e+00
   2.6949789e+00   9.6340037e+00
   2.7023685e+00   9.6192245e+00
   2.7097581e+00   9.6044453e+00
   2.7171477e+00   9.5896661e+00
   2.7245373e+00   9.5748869e+00
   2.7319269e+00   9.5601077e+00
   2.7393165e+00   9.5453285e+00
   2.7467061e+00   9.5305493e+00
   2.7540957e+00   9.5157701e+00
   2.7614853e+00   9.5009909e+00
   2.7688749e+00   9.4862117e+00
   2.7762645e+00   9.4714325e+00
   2.7836541e+00   9.4566533e+00
   2.7910437e+00   9.4418741e+00
   2.7984333e+00   9.4270949e+00
   2.8058229e+00   9.4123157e+00
   2.8132125e+00   9.3975365e+00
   2.8206021e+00   9.3827573e+00
   2.8279917e+00   9.3679781e+00
   2.8353813e+00   9.3531988e+00
   2.8427709e+00   9.3384196e+00
   2.8501605e+00   9.3236404e+00
   2.8575501e+00   9.3088612e+00
   2.8649397e+00   9.2940820e+00
   2.8723293e+00   9.2793028e+00
   2.8797189e+00   9.2645236e+00
   2.8871085e+00   9.2497444e+00
   2.8944981e+00   9.2349652e+00
   2.9018877e+00   9.2201860e+00
   2.9092773e+00   9.2054068e+00
   2.9166669e+00   9.1906276e+00
   2.9240565e+00   9.1758484e+00
   2.9314461e+00   9.1610692e+00
   2.9388357e+00   9.1462900e+00
   2.9462253e+00   9.1315108e+00
   2.9536149e+00   9.1167316e+00
   2.9610045e+00   9.1019524e+00
   2.9683941e+00   9.0871732e+00
   2.9757837e+00   9.0723940e+00
   2.9831733e+00   9.0576148e+00
   2.9905629e+00   9.0428356e+00
   2.9979525e+00   9.0280564e+00
   3.0053421e+00   9.0132772e+00
   3.0127317e+00   8.9984980e+00
   3.0201213e+00   8.9837188e+00
   3.0275109e+00   8.9689396e+00
   3.0349005e+00   8.9541604e+00
   3.0422901e+00   8.9393812e+00
   3.0496797e+00   8.9246020e+00
   3.0570693e+00   8.9098228e+00
   3.0644589e+00   8.8950436e+00
   3.0718485e+00   8.8802644e+00
   3.0792381e+00   8.8654852e+00
   3.0866277e+00   8.8507060e+00
   3.0940173e+00   8.8359267e+00
   3.1014069e+00   8.8211475e+00
   3.1087965e+00   8.8063683e+00
   3.1161861e+00   8.7915891e+00
   3.1235757e+00   8.7768099e+00
   3.1309654e+00   8.7620307e+00
   3.1383550e+00   8.7472515e+00
   3.1457446e+00   8.7324723e+00
   3.1531342e+00   8.7176931e+00
   3.1605238e+00   8.7029139e+00
   3.1679134e+00   8.6881347e+00
   3.1753030e+00   8.6733555e+00
   3.1826926e+00   8.6585763e+00
   3.1900822e+00   8.6437971e+00
   3.1974718e+00   8.6290179e+00
   3.2048614e+00   8.6142387e+00
   3.2122510e+00   8.5994595e+00
   3.2196406e+00   8.5846803e+00
   3.2270302e+00   8.5699011e+00
   3.2344198e+00   8.5551219e+00
   3.2418094e+00   8.5403427e+00
   3.2491990e+00   8.5255635e+00
   3.2565886e+00   8.5107843e+00
   3.2639782e+00   8.4960051e+00
   3.2713678e+00   8.4812259e+00
   3.2787574e+00   8.4664467e+00
   3.2861470e+00   8.4516675e+00
   3.2935366e+00   8.4368883e+00
   3.3009262e+00   8.4221091e+00
   3.3083158e+00   8.4073299e+00
   3.3157054e+00   8.3925507e+00
   3.3230950e+00   8.3777715e+00
   3.3304846e+00   8.3629923e+00
   3.3378742e+00   8.3482131e+00
   3.3452638e+00   8.3334339e+00
   3.3526534e+00   8.3186547e+00
   3.3600430e+00   8.3038754e+00
   3.3674326e+00   8.2890962e+00
   3.3748222e+00   8.2743170e+00
   3.3822118e+00   8.2595378e+00


==> Data/V22.dat <==
   2.0467853e+00   8.8938666e+00
   2.0535693e+00   8.8576170e+00
   2.0603532e+00   8.8214536e+00
   2.0671372e+00   8.7853762e+00
   2.0739212e+00   8.7493849e+00
   2.0807052e+00   8.7134797e+00
   2.0874892e+00   8.6776605e+00
   2.0942732e+00   8.6419274e+00
   2.1010571e+00   8.6062803e+00
   2.1078411e+00   8.5707194e+00
   2.1146251e+00   8.5352445e+00
   2.1214091e+00   8.4998556e+00
   2.1281931e+00   8.4645529e+00
   2.1349771e+00   8.4293362e+00
   2.1417610e+00   8.3942055e+00
   2.1485450e+00   8.3591610e+00
   2.1553290e+00   8.3242025e+00
   2.1621130e+00   8.2893300e+00
   2.1688970e+00   8.2545437e+00
   2.1756810e+00   8.2198434e+00
   2.1824650e+00   8.1852292e+00
   2.1892489e+00   8.1507010e+00
   2.1960329e+00   8.1162589e+00
   2.2028169e+00   8.0819029e+00
   2.2096009e+00   8.0476329e+00
   2.2163849e+00   8.0134491e+00
   2.2231689e+00   7.9793512e+00
   2.2299528e+00   7.9453395e+00
   2.2367368e+00   7.9114138e+00
   2.2435208e+00   7.8775742e+00
   2.2503048e+00   7.8438206e+00
   2.2570888e+00   7.8101532e+00
   2.2638728e+00   7.7765717e+00
   2.2706567e+00   7.7430764e+00
   2.2774407e+00   7.7096671e+00
   2.2842247e+00   7.6763439e+00
   2.2910087e+00   7.6431068e+00
   2.2977927e+00   7.6099557e+00
   2.3045767e+00   7.5768907e+00
   2.3113606e+00   7.5439117e+00
   2.3181446e+00   7.5110189e+00
   2.3249286e+00   7.4782121e+00
   2.3317126e+00   7.4454913e+00
   2.3384966e+00   7.4128567e+00
   2.3452806e+00   7.3803081e+00
   2.3520646e+00   7.3478455e+00
   2.3588485e+00   7.3154691e+00
   2.3656325e+00   7.2831787e+00
   2.3724165e+00   7.2509743e+00
   2.3792005e+00   7.2188561e+00
   2.3859845e+00   7.1868239e+00
   2.3927685e+00   7.1548778e+00
   2.3995524e+00   7.1230177e+00
   2.4063364e+00   7.0912437e+00
   2.4131204e+00   7.0595558e+00
   2.4199044e+00   7.0279539e+00
   2.4266884e+00   6.9964382e+00
   2.4334724e+00   6.9650084e+00
   2.4402563e+00   6.9336648e+00
   2.4470403e+00   6.9024072e+00
   2.4538243e+00   6.8712357e+00
   2.4606083e+00   6.8401502e+00
   2.4673923e+00   6.8091509e+00
   2.4741763e+00   6.7782375e+00
   2.4809603e+00   6.7474103e+00
   2.4877442e+00   6.7166691e+00
   2.4945282e+00   6.6860140e+00
   2.5013122e+00   6.6554450e+00
   2.5080962e+00   6.6249620e+00
   2.5148802e+00   6.5945651e+00
   2.5216642e+00   6.5642542e+00
   2.5284481e+00   6.5340295e+00
   2.5352321e+00   6.5038908e+00
   2.5420161e+00   6.4738381e+00
   2.5488001e+00   6.4438716e+00
   2.5555841e+00   6.4139911e+00
   2.5623681e+00   6.3841966e+00
   2.5691520e+00   6.3544883e+00
   2.5759360e+00   6.3248660e+00
   2.5827200e+00   6.2953297e+00
   2.5895040e+00   6.2658796e+00
   2.5962880e+00   6.2365155e+00
   2.6030720e+00   6.2072375e+00
   2.6098560e+00   6.1780455e+00
   2.6166399e+00   6.1489396e+00
   2.6234239e+00   6.1199198e+00
   2.6302079e+00   6.0909860e+00
   2.6369919e+00   6.0621384e+00
   2.6437759e+00   6.0333767e+00
   2.6505599e+00   6.0047012e+00
   2.6573438e+00   5.9761117e+00
   2.6641278e+00   5.9476083e+00
   2.6709118e+00   5.9191909e+00
   2.6776958e+00   5.8908597e+00
   2.6844798e+00   5.8626144e+00
   2.6912638e+00   5.8344553e+00
   2.6980477e+00   5.8063822e+00
   2.7048317e+00   5.7783952e+00
   2.7116157e+00   5.7504943e+00
   2.7183997e+00   5.7226794e+00
   2.7251837e+00   5.6949506e+00
   2.7319677e+00   5.6673078e+00
   2.7387517e+00   5.6397512e+00
   2.7455356e+00   5.6122806e+00
   2.7523196e+00   5.5848960e+00
   2.7591036e+00   5.5575976e+00
   2.7658876e+00   5.5303852e+00
   2.7726716e+00   5.5032588e+00
   2.7794556e+00   5.4762186e+00
   2.7862395e+00   5.4492644e+00
   2.7930235e+00   5.4223963e+00
   2.7998075e+00   5.3956142e+00
   2.8065915e+00   5.3689182e+00
   2.8133755e+00   5.3423083e+00
   2.8201595e+00   5.3157844e+00
   2.8269434e+00   5.2893466e+00
   2.8337274e+00   5.2629949e+00
   2.8405114e+00   5.2367292e+00
   2.8472954e+00   5.2105497e+00
   2.8540794e+00   5.1844561e+00
   2.8608634e+00   5.1584487e+00
   2.8676474e+00   5.1325273e+00
   2.8744313e+00   5.1066920e+00
   2.8812153e+00   5.0809427e+00
   2.8879993e+00   5.0552796e+00
   2.8947833e+00   5.0297024e+00
   2.9015673e+00   5.0042114e+00
   2.9083513e+00   4.9788064e+00
   2.9151352e+00   4.9534875e+00
   2.9219192e+00   4.9282547e+00
   2.9287032e+00   4.9031079e+00
   2.9354872e+00   4.8780472e+00
   2.9422712e+00   4.8530726e+00
   2.9490552e+00   4.8281840e+00
   2.9558391e+00   4.8033815e+00
   2.9626231e+00   4.7786650e+00
   2.9694071e+00   4.7540347e+00
   2.9761911e+00   4.7294904e+00
   2.9829751e+00   4.7050321e+00
   2.9897591e+00   4.6806600e+00
   2.9965431e+00   4.6563739e+00
   3.0033270e+00   4.6321739e+00
   3.0101110e+00   4.6080599e+00
   3.0168950e+00   4.5840320e+00
   3.0236790e+00   4.5600902e+00
   3.0304630e+00   4.5362344e+00
   3.0372470e+00   4.5124647e+00
   3.0440309e+00   4.4887811e+00
   3.0508149e+00   4.4651836e+00
   3.0575989e+00   4.4416721e+00
   3.0643829e+00   4.4182466e+00
   3.0711669e+00   4.3949073e+00
   3.0779509e+00   4.3716540e+00
   3.0847348e+00   4.3484868e+00
   3.0915188e+00   4.3254057e+00
   3.0983028e+00   4.3024106e+00
   3.1050868e+00   4.2795016e+00
   3.1118708e+00   4.2566786e+00
   3.1186548e+00   4.2339417e+00
   3.1254388e+00   4.2112909e+00
   3.1322227e+00   4.1887262e+00
   3.1390067e+00   4.1662475e+00
   3.1457907e+00   4.1438549e+00
   3.1525747e+00   4.1215484e+00
   3.1593587e+00   4.0993279e+00
   3.1661427e+00   4.0771935e+00
   3.1729266e+00   4.0551452e+00
   3.1797106e+00   4.0331829e+00
   3.1864946e+00   4.0113067e+00
   3.1932786e+00   3.9895166e+00
   3.2000626e+00   3.9678125e+00
   3.2068466e+00   3.9461945e+00
   3.2136305e+00   3.9246626e+00
   3.2204145e+00   3.9032167e+00
   3.2271985e+00   3.8818569e+00
   3.2339825e+00   3.8605832e+00
   3.2407665e+00   3.8393955e+00
   3.2475505e+00   3.8182939e+00
   3.2543344e+00   3.7972784e+00
   3.2611184e+00   3.7763490e+00
   3.2679024e+00   3.7555056e+00
   3.2746864e+00   3.7347483e+00
   3.2814704e+00   3.7140770e+00
   3.2882544e+00   3.6934918e+00
   3.2950384e+00   3.6729927e+00
   3.3018223e+00   3.6525797e+00
   3.3086063e+00   3.6322527e+00
   3.3153903e+00   3.6120118e+00
   3.3221743e+00   3.5918569e+00
   3.3289583e+00   3.5717881e+00
   3.3357423e+00   3.5518054e+00
   3.3425262e+00   3.5319088e+00
   3.3493102e+00   3.5120982e+00
   3.3560942e+00   3.4923737e+00
   3.3628782e+00   3.4727353e+00
   3.3696622e+00   3.4531829e+00
   3.3764462e+00   3.4337166e+00
   3.3832301e+00   3.4143364e+00
   3.3900141e+00   3.3950422e+00
   3.3967981e+00   3.3758341e+00
   3.4035821e+00   3.3567121e+00
   3.4103661e+00   3.3376761e+00
   3.4171501e+00   3.3187262e+00
   3.4239341e+00   3.2998624e+00
   3.4307180e+00   3.2810846e+00
   3.4375020e+00   3.2623929e+00
   3.4442860e+00   3.2437873e+00
   3.4510700e+00   3.2252677e+00
   3.4578540e+00   3.2068343e+00
   3.4646380e+00   3.1884868e+00
   3.4714219e+00   3.1702255e+00
   3.4782059e+00   3.1520502e+00
   3.4849899e+00   3.1339610e+00
   3.4917739e+00   3.1159578e+00
   3.4985579e+00   3.0980407e+00
   3.5053419e+00   3.0802097e+00
   3.5121258e+00   3.0624648e+00
   3.5189098e+00   3.0448059e+00
   3.5256938e+00   3.0272331e+00
   3.5324778e+00   3.0097463e+00
   3.5392618e+00   2.9923457e+00
   3.5460458e+00   2.9750311e+00
   3.5528298e+00   2.9578025e+00
   3.5596137e+00   2.9406600e+00
   3.5663977e+00   2.9236036e+00
   3.5731817e+00   2.9066333e+00
   3.5799657e+00   2.8897490e+00
   3.5867497e+00   2.8729508e+00
   3.5935337e+00   2.8562387e+00
   3.6003176e+00   2.8396126e+00
   3.6071016e+00   2.8230726e+00
   3.6138856e+00   2.8066187e+00
   3.6206696e+00   2.7902508e+00
   3.6274536e+00   2.7739690e+00
   3.6342376e+00   2.7577733e+00
   3.6410215e+00   2.7416636e+00
   3.6478055e+00   2.7256400e+00
   3.6545895e+00   2.7097025e+00
   3.6613735e+00   2.6938511e+00
   3.6681575e+00   2.6780857e+00
   3.6749415e+00   2.6624064e+00
   3.6817255e+00   2.6468131e+00
   3.6885094e+00   2.6313059e+00
   3.6952934e+00   2.6158848e+00
   3.7020774e+00   2.6005497e+00
   3.7088614e+00   2.5853008e+00
   3.7156454e+00   2.5701378e+00
   3.7224294e+00   2.5550610e+00
   3.7292133e+00   2.5400702e+00
   3.7359973e+00   2.5251655e+00
   3.7427813e+00   2.5103469e+00
   3.7495653e+00   2.4956143e+00
   3.7563493e+00   2.4809678e+00
   3.7631333e+00   2.4664073e+00
   3.7699172e+00   2.4519330e+00
   3.7767012e+00   2.4375447e+00
   3.7834852e+00   2.4232424e+00
   3.7902692e+00   2.4090262e+00
   3.7970532e+00   2.3948961e+00
   3.8038372e+00   2.3808521e+00
   3.8106212e+00   2.3668941e+00
   3.8174051e+00   2.3530222e+00
   3.8241891e+00   2.3392364e+00
   3.8309731e+00   2.3255366e+00
   3.8377571e+00   2.3119230e+00
   3.8445411e+00   2.2983953e+00
   3.8513251e+00   2.2849538e+00
   3.8581090e+00   2.2715983e+00
   3.8648930e+00   2.2583288e+00
   3.8716770e+00   2.2451455e+00
   3.8784610e+00   2.2320482e+00
   3.8852450e+00   2.2190370e+00
   3.8920290e+00   2.2061118e+00
   3.8988129e+00   2.1932727e+00
   3.9055969e+00   2.1805197e+00
   3.9123809e+00   2.1678528e+00
   3.9191649e+00   2.1552719e+00
   3.9259489e+00   2.1427771e+00
   3.9327329e+00   2.1303683e+00
   3.9395169e+00   2.1180456e+00
   3.9463008e+00   2.1058090e+00
   3.9530848e+00   2.0936585e+00
   3.9598688e+00   2.0815940e+00
   3.9666528e+00   2.0696156e+00
   3.9734368e+00   2.0577233e+00
   3.9802208e+00   2.0459170e+00
   3.9870047e+00   2.0341968e+00
   3.9937887e+00   2.0225626e+00
   4.0005727e+00   2.0110146e+00
   4.0073567e+00   1.9995526e+00
   4.0141407e+00   1.9881766e+00
   4.0209247e+00   1.9768868e+00
   4.0277086e+00   1.9656830e+00
   4.0344926e+00   1.9545652e+00
   4.0412766e+00   1.9435336e+00
   4.0480606e+00   1.9325880e+00
   4.0548446e+00   1.9217284e+00
   4.0616286e+00   1.9109550e+00
   4.0684126e+00   1.9002676e+00
   4.0751965e+00   1.8896663e+00
   4.0819805e+00   1.8791510e+00
   4.0887645e+00   1.8687218e+00
   4.0955485e+00   1.8583787e+00
   4.1023325e+00   1.8481216e+00
   4.1091165e+00   1.8379507e+00
   4.1159004e+00   1.8278657e+00
   4.1226844e+00   1.8178669e+00
   4.1294684e+00   1.8079541e+00
   4.1362524e+00   1.7981274e+00
   4.1430364e+00   1.7883867e+00
   4.1498204e+00   1.7787322e+00
   4.1566043e+00   1.7691637e+00
   4.1633883e+00   1.7596812e+00
   4.1701723e+00   1.7502848e+00
   4.1769563e+00   1.7409745e+00
   4.1837403e+00   1.7317503e+00
   4.1905243e+00   1.7226121e+00
   4.1973083e+00   1.7135600e+00
   4.2040922e+00   1.7045940e+00
   4.2108762e+00   1.6957140e+00
   4.2176602e+00   1.6869201e+00
   4.2244442e+00   1.6782123e+00
   4.2312282e+00   1.6695905e+00
   4.2380122e+00   1.6610548e+00
   4.2447961e+00   1.6526052e+00
   4.2515801e+00   1.6442416e+00
   4.2583641e+00   1.6359641e+00
   4.2651481e+00   1.6277727e+00
   4.2719321e+00   1.6196673e+00
   4.2787161e+00   1.6116480e+00
   4.2855000e+00   1.6037148e+00
   4.2922840e+00   1.5958676e+00
   4.2990680e+00   1.5881065e+00
   4.3058520e+00   1.5804315e+00
   4.3126360e+00   1.5728426e+00
   4.3194200e+00   1.5653397e+00
   4.3262039e+00   1.5579229e+00
   4.3329879e+00   1.5505921e+00
   4.3397719e+00   1.5433474e+00
   4.3465559e+00   1.5361888e+00
   4.3533399e+00   1.5291163e+00
   4.3601239e+00   1.5221298e+00
   4.3669079e+00   1.5152294e+00
   4.3736918e+00   1.5084150e+00
   4.3804758e+00   1.5016868e+00
   4.3872598e+00   1.4950445e+00
   4.3940438e+00   1.4884884e+00
   4.4008278e+00   1.4820183e+00
   4.4076118e+00   1.4756343e+00
   4.4143957e+00   1.4693364e+00
   4.4211797e+00   1.4631245e+00
   4.4279637e+00   1.4569987e+00
   4.4347477e+00   1.4509590e+00
   4.4415317e+00   1.4450053e+00
   4.4483157e+00   1.4391377e+00
   4.4550996e+00   1.4333562e+00
   4.4618836e+00   1.4276607e+00
   4.4686676e+00   1.4220513e+00
   4.4754516e+00   1.4165280e+00
   4.4822356e+00   1.4110907e+00
   4.4890196e+00   1.4057395e+00
   4.4958036e+00   1.4004744e+00
   4.5025875e+00   1.3952954e+00
   4.5093715e+00   1.3902024e+00
   4.5161555e+00   1.3851955e+00
   4.5229395e+00   1.3802746e+00
   4.5297235e+00   1.3754398e+00
   4.5365075e+00   1.3706911e+00
   4.5432914e+00   1.3660284e+00
   4.5500754e+00   1.3614519e+00
   4.5568594e+00   1.3569613e+00
   4.5636434e+00   1.3525569e+00
   4.5704274e+00   1.3482385e+00
   4.5772114e+00   1.3440062e+00
   4.5839953e+00   1.3398600e+00
   4.5907793e+00   1.3357998e+00
   4.5975633e+00   1.3318257e+00
   4.6043473e+00   1.3279376e+00
   4.6111313e+00   1.3241357e+00
   4.6179153e+00   1.3204198e+00
   4.6246993e+00   1.3167899e+00
   4.6314832e+00   1.3132462e+00
   4.6382672e+00   1.3097885e+00
   4.6450512e+00   1.3064168e+00
   4.6518352e+00   1.3031312e+00
   4.6586192e+00   1.2999318e+00
   4.6654032e+00   1.2968183e+00
   4.6721871e+00   1.2937910e+00
   4.6789711e+00   1.2908497e+00
   4.6857551e+00   1.2879944e+00
   4.6925391e+00   1.2852253e+00
   4.6993231e+00   1.2825422e+00
   4.7061071e+00   1.2799452e+00
   4.7128910e+00   1.2774342e+00
   4.7196750e+00   1.2750093e+00
   4.7264590e+00   1.2726705e+00
   4.7332430e+00   1.2704177e+00
   4.7400270e+00   1.2682510e+00
   4.7468110e+00   1.2661704e+00
   4.7535950e+00   1.2641759e+00
   4.7603789e+00   1.2622674e+00
   4.7671629e+00   1.2604450e+00
   4.7739469e+00   1.2587086e+00
   4.7807309e+00   1.2570584e+00
   4.7875149e+00   1.2554941e+00
   4.7942989e+00   1.2540160e+00
   4.8010828e+00   1.2526239e+00
   4.8078668e+00   1.2513179e+00
   4.8146508e+00   1.2500980e+00
   4.8214348e+00   1.2489641e+00
   4.8282188e+00   1.2479163e+00
   4.8350028e+00   1.2469546e+00
   4.8417867e+00   1.2460789e+00
   4.8485707e+00   1.2452893e+00
   4.8553547e+00   1.2445858e+00
   4.8621387e+00   1.2439683e+00
   4.8689227e+00   1.2434369e+00
   4.8757067e+00   1.2429916e+00
   4.8824907e+00   1.2426323e+00
   4.8892746e+00   1.2423591e+00
   4.8960586e+00   1.2421720e+00
   4.9028426e+00   1.2420709e+00
   4.9096266e+00   1.2420559e+00
   4.9164106e+00   1.2421270e+00
   4.9231946e+00   1.2422841e+00
   4.9299785e+00   1.2425273e+00
   4.9367625e+00   1.2428566e+00
   4.9435465e+00   1.2432720e+00
   4.9503305e+00   1.2437734e+00
   4.9571145e+00   1.2443609e+00
   4.9638985e+00   1.2450344e+00
   4.9706824e+00   1.2457940e+00
   4.9774664e+00   1.2466397e+00
   4.9842504e+00   1.2475715e+00
   4.9910344e+00   1.2485893e+00
   4.9978184e+00   1.2496932e+00
   5.0046024e+00   1.2508831e+00
   5.0113864e+00   1.2521592e+00
   5.0181703e+00   1.2535213e+00
   5.0249543e+00   1.2549694e+00
   5.0317383e+00   1.2565036e+00
   5.0385223e+00   1.2581239e+00
   5.0453063e+00   1.2598303e+00
   5.0520903e+00   1.2616227e+00
   5.0588742e+00   1.2635012e+00
   5.0656582e+00   1.2654658e+00
   5.0724422e+00   1.2675164e+00
   5.0792262e+00   1.2696531e+00
   5.0860102e+00   1.2718759e+00
   5.0927942e+00   1.2741847e+00
   5.0995781e+00   1.2765796e+00
   5.1063621e+00   1.2790606e+00
   5.1131461e+00   1.2816276e+00
   5.1199301e+00   1.2842808e+00
   5.1267141e+00   1.2870199e+00
   5.1334981e+00   1.2898452e+00
   5.1402821e+00   1.2927565e+00
   5.1470660e+00   1.2957539e+00
   5.1538500e+00   1.2988373e+00
   5.1606340e+00   1.3020068e+00
   5.1674180e+00   1.3052624e+00
   5.1742020e+00   1.3086041e+00
   5.1809860e+00   1.3120318e+00
   5.1877699e+00   1.3155456e+00
   5.1945539e+00   1.3191454e+00
   5.2013379e+00   1.3228313e+00
   5.2081219e+00   1.3266033e+00
   5.2149059e+00   1.3304614e+00
   5.2216899e+00   1.3344055e+00
   5.2284738e+00   1.3384357e+00
   5.2352578e+00   1.3425520e+00
   5.2420418e+00   1.3467543e+00
   5.2488258e+00   1.3510427e+00
   5.2556098e+00   1.3554171e+00
   5.2623938e+00   1.3598777e+00
   5.2691777e+00   1.3644243e+00
   5.2759617e+00   1.3690569e+00
   5.2827457e+00   1.3737757e+00
   5.2895297e+00   1.3785805e+00
   5.2963137e+00   1.3834713e+00
   5.3030977e+00   1.3884483e+00
   5.3098817e+00   1.3935113e+00
   5.3166656e+00   1.3986603e+00
   5.3234496e+00   1.4038955e+00
   5.3302336e+00   1.4092167e+00
   5.3370176e+00   1.4146240e+00
   5.3438016e+00   1.4201173e+00
   5.3505856e+00   1.4256967e+00
   5.3573695e+00   1.4313622e+00
   5.3641535e+00   1.4371138e+00
   5.3709375e+00   1.4429514e+00
   5.3777215e+00   1.4488750e+00
   5.3845055e+00   1.4548848e+00
   5.3912895e+00   1.4609806e+00
   5.3980734e+00   1.4671625e+00
   5.4048574e+00   1.4734305e+00
   5.4116414e+00   1.4797845e+00
   5.4184254e+00   1.4862246e+00
   5.4252094e+00   1.4927507e+00
   5.4319934e+00   1.4993629e+00
   5.4387774e+00   1.5060612e+00
   5.4455613e+00   1.5128456e+00
   5.4523453e+00   1.5197160e+00
   5.4591293e+00   1.5266725e+00
   5.4659133e+00   1.5337151e+00
   5.4726973e+00   1.5408437e+00
   5.4794813e+00   1.5480584e+00
   5.4862652e+00   1.5553592e+00
   5.4930492e+00   1.5627460e+00
   5.4998332e+00   1.5702189e+00
   5.5066172e+00   1.5777779e+00
   5.5134012e+00   1.5854229e+00
   5.5201852e+00   1.5931540e+00
   5.5269691e+00   1.6009712e+00
   5.5337531e+00   1.6088744e+00
   5.5405371e+00   1.6168637e+00
   5.5473211e+00   1.6249391e+00
   5.5541051e+00   1.6331006e+00
   5.5608891e+00   1.6413481e+00
   5.5676731e+00   1.6496816e+00
   5.5744570e+00   1.6581013e+00
   5.5812410e+00   1.6666070e+00
   5.5880250e+00   1.6751988e+00
   5.5948090e+00   1.6838766e+00
   5.6015930e+00   1.6926406e+00
   5.6083770e+00   1.7014905e+00
   5.6151609e+00   1.7104266e+00
   5.6219449e+00   1.7194487e+00
   5.6287289e+00   1.7285569e+00
   5.6355129e+00   1.7377512e+00
   5.6422969e+00   1.7470315e+00
   5.6490809e+00   1.7563979e+00
   5.6558648e+00   1.7658503e+00
   5.6626488e+00   1.7753889e+00
   5.6694328e+00   1.7850135e+00
   5.6762168e+00   1.7947241e+00
   5.6830008e+00   1.8045209e+00
   5.6897848e+00   1.8144037e+00
   5.6965688e+00   1.8243725e+00
   5.7033527e+00   1.8344275e+00
   5.7101367e+00   1.8445685e+00
   5.7169207e+00   1.8547955e+00
   5.7237047e+00   1.8651087e+00
   5.7304887e+00   1.8755079e+00
   5.7372727e+00   1.8859931e+00
   5.7440566e+00   1.8965645e+00
   5.7508406e+00   1.9072219e+00
   5.7576246e+00   1.9179654e+00
   5.7644086e+00   1.9287949e+00
   5.7711926e+00   1.9397105e+00
   5.7779766e+00   1.9507122e+00
   5.7847605e+00   1.9617999e+00
   5.7915445e+00   1.9729738e+00
   5.7983285e+00   1.9842336e+00
   5.8051125e+00   1.9955796e+00
   5.8118965e+00   2.0070116e+00
   5.8186805e+00   2.0185297e+00
   5.8254645e+00   2.0301338e+00
   5.8322484e+00   2.0418241e+00
   5.8390324e+00   2.0536004e+00
   5.8458164e+00   2.0654627e+00
   5.8526004e+00   2.0774111e+00
   5.8593844e+00   2.0894456e+00
   5.8661684e+00   2.1015662e+00
   5.8729523e+00   2.1137728e+00
   5.8797363e+00   2.1260655e+00
   5.8865203e+00   2.1384443e+00
   5.8933043e+00   2.1509091e+00
   5.9000883e+00   2.1634600e+00
   5.9068723e+00   2.1760970e+00
   5.9136562e+00   2.1888200e+00
   5.9204402e+00   2.2016291e+00
   5.9272242e+00   2.2145243e+00
   5.9340082e+00   2.2275055e+00
   5.9407922e+00   2.2405728e+00
   5.9475762e+00   2.2537262e+00
   5.9543602e+00   2.2669656e+00
   5.9611441e+00   2.2802911e+00
   5.9679281e+00   2.2937027e+00
   5.9747121e+00   2.3072004e+00
   5.9814961e+00   2.3207841e+00
   5.9882801e+00   2.3344538e+00
   5.9950641e+00   2.3482097e+00
   6.0018480e+00   2.3620516e+00
   6.0086320e+00   2.3759796e+00
   6.0154160e+00   2.3899936e+00
   6.0222000e+00   2.4040938e+00
   6.0289840e+00   2.4182799e+00
   6.0357680e+00   2.4325522e+00
   6.0425519e+00   2.4469105e+00
   6.0493359e+00   2.4613549e+00
   6.0561199e+00   2.4758854e+00
   6.0629039e+00   2.4905019e+00
   6.0696879e+00   2.5052045e+00
   6.0764719e+00   2.5199931e+00
   6.0832559e+00   2.5348679e+00
   6.0900398e+00   2.5498287e+00
   6.0968238e+00   2.5648755e+00
   6.1036078e+00   2.5800085e+00
   6.1103918e+00   2.5952275e+00
   6.1171758e+00   2.6105325e+00
   6.1239598e+00   2.6259237e+00
   6.1307437e+00   2.6414009e+00
   6.1375277e+00   2.6569641e+00
   6.1443117e+00   2.6726135e+00
   6.1510957e+00   2.6883489e+00
   6.1578797e+00   2.7041703e+00
   6.1646637e+00   2.7200779e+00
   6.1714476e+00   2.7360715e+00
   6.1782316e+00   2.7521512e+00
   6.1850156e+00   2.7683169e+00
   6.1917996e+00   2.7845687e+00
   6.1985836e+00   2.8009066e+00
   6.2053676e+00   2.8173305e+00
   6.2121516e+00   2.8338406e+00
   6.2189355e+00   2.8504366e+00
   6.2257195e+00   2.8671188e+00
   6.2325035e+00   2.8838870e+00
   6.2392875e+00   2.9007413e+00
   6.2460715e+00   2.9176817e+00
   6.2528555e+00   2.9347081e+00
   6.2596394e+00   2.9518206e+00
   6.2664234e+00   2.9690191e+00
   6.2732074e+00   2.9863037e+00
   6.2799914e+00   3.0036744e+00
   6.2867754e+00   3.0211312e+00
   6.2935594e+00   3.0386740e+00
   6.3003433e+00   3.0563029e+00
   6.3071273e+00   3.0740179e+00
   6.3139113e+00   3.0918189e+00
   6.3206953e+00   3.1097060e+00
   6.3274793e+00   3.1276792e+00
   6.3342633e+00   3.1457384e+00
   6.3410472e+00   3.1638837e+00
   6.3478312e+00   3.1821151e+00
   6.3546152e+00   3.2004325e+00
   6.3613992e+00   3.2188360e+00
   6.3681832e+00   3.2373256e+00
   6.3749672e+00   3.2559012e+00
   6.3817512e+00   3.2745629e+00
   6.3885351e+00   3.2933107e+00
   6.3953191e+00   3.3121446e+00
   6.4021031e+00   3.3310645e+00
   6.4088871e+00   3.3500705e+00
   6.4156711e+00   3.3691625e+00
   6.4224551e+00   3.3883406e+00
   6.4292390e+00   3.4076048e+00
   6.4360230e+00   3.4269551e+00
   6.4428070e+00   3.4463914e+00
   6.4495910e+00   3.4659138e+00
   6.4563750e+00   3.4855222e+00
   6.4631590e+00   3.5052167e+00
   6.4699429e+00   3.5249973e+00
   6.4767269e+00   3.5448640e+00
   6.4835109e+00   3.5648167e+00
   6.4902949e+00   3.5848555e+00
   6.4970789e+00   3.6049804e+00
   6.5038629e+00   3.6251913e+00
   6.5106469e+00   3.6454883e+00
   6.5174308e+00   3.6658713e+00
   6.5242148e+00   3.6863405e+00
   6.5309988e+00   3.7068957e+00
   6.5377828e+00   3.7275369e+00
   6.5445668e+00   3.7482643e+00
   6.5513508e+00   3.7690777e+00
   6.5581347e+00   3.7899771e+00
   6.5649187e+00   3.8109627e+00
   6.5717027e+00   3.8320343e+00
   6.5784867e+00   3.8531920e+00
   6.5852707e+00   3.8744357e+00
   6.5920547e+00   3.8957655e+00
   6.5988386e+00   3.9171814e+00
   6.6056226e+00   3.9386833e+00
   6.6124066e+00   3.9602713e+00
   6.6191906e+00   3.9819454e+00
   6.6259746e+00   4.0037056e+00
   6.6327586e+00   4.0255518e+00
   6.6395426e+00   4.0474841e+00
   6.6463265e+00   4.0695024e+00
   6.6531105e+00   4.0916068e+00
   6.6598945e+00   4.1137973e+00
   6.6666785e+00   4.1360739e+00
   6.6734625e+00   4.1584365e+00
   6.6802465e+00   4.1808852e+00
   6.6870304e+00   4.2034199e+00
   6.6938144e+00   4.2260408e+00
   6.7005984e+00   4.2487477e+00
   6.7073824e+00   4.2715406e+00
   6.7141664e+00   4.2944196e+00
   6.7209504e+00   4.3173847e+00
   6.7277343e+00   4.3404359e+00
   6.7345183e+00   4.3635731e+00
   6.7413023e+00   4.3867964e+00
   6.7480863e+00   4.4101058e+00
   6.7548703e+00   4.4335012e+00
   6.7616543e+00   4.4569827e+00
   6.7684383e+00   4.4805503e+00
   6.7752222e+00   4.5042039e+00
   6.7820062e+00   4.5279436e+00
   6.7887902e+00   4.5517694e+00
   6.7955742e+00   4.5756813e+00
   6.8023582e+00   4.5996792e+00
   6.8091422e+00   4.6237631e+00
   6.8159261e+00   4.6479332e+00
   6.8227101e+00   4.6721893e+00
   6.8294941e+00   4.6965315e+00
   6.8362781e+00   4.7209597e+00
   6.8430621e+00   4.7454740e+00
   6.8498461e+00   4.7700744e+00
   6.8566300e+00   4.7947609e+00
   6.8634140e+00   4.8195334e+00
   6.8701980e+00   4.8443920e+00
   6.8769820e+00   4.8693366e+00
   6.8837660e+00   4.8943674e+00
   6.8905500e+00   4.9194841e+00
   6.8973340e+00   4.9446870e+00
   6.9041179e+00   4.9699759e+00
   6.9109019e+00   4.9953509e+00
   6.9176859e+00   5.0208120e+00
   6.9244699e+00   5.0463591e+00
   6.9312539e+00   5.0719923e+00
   6.9380379e+00   5.0977116e+00
   6.9448218e+00   5.1235169e+00
   6.9516058e+00   5.1494083e+00
   6.9583898e+00   5.1753858e+00
   6.9651738e+00   5.2014493e+00
   6.9719578e+00   5.2275989e+00
   6.9787418e+00   5.2538346e+00
   6.9855257e+00   5.2801563e+00
   6.9923097e+00   5.3065641e+00
   6.9990937e+00   5.3330580e+00
   7.0058777e+00   5.3596379e+00
   7.0126617e+00   5.3863039e+00
   7.0194457e+00   5.4130560e+00
   7.0262297e+00   5.4398942e+00
   7.0330136e+00   5.4668184e+00
   7.0397976e+00   5.4938286e+00
   7.0465816e+00   5.5209250e+00
   7.0533656e+00   5.5481074e+00
   7.0601496e+00   5.5753759e+00
   7.0669336e+00   5.6027304e+00
   7.0737175e+00   5.6301711e+00
   7.0805015e+00   5.6576977e+00
   7.0872855e+00   5.6853105e+00
   7.0940695e+00   5.7130093e+00
   7.1008535e+00   5.7407942e+00
   7.1076375e+00   5.7686652e+00
   7.1144214e+00   5.7966222e+00
   7.1212054e+00   5.8246653e+00
   7.1279894e+00   5.8527944e+00
   7.1347734e+00   5.8810097e+00
   7.1415574e+00   5.9093110e+00
   7.1483414e+00   5.9376983e+00
   7.1551254e+00   5.9661718e+00
   7.1619093e+00   5.9947313e+00
   7.1686933e+00   6.0233768e+00
   7.1754773e+00   6.0521085e+00
   7.1822613e+00   6.0809262e+00
   7.1890453e+00   6.1098299e+00
   7.1958293e+00   6.1388198e+00
   7.2026132e+00   6.1678957e+00
   7.2093972e+00   6.1970577e+00
   7.2161812e+00   6.2263057e+00
   7.2229652e+00   6.2556398e+00
   7.2297492e+00   6.2850600e+00
   7.2365332e+00   6.3145662e+00
   7.2433171e+00   6.3441585e+00
   7.2501011e+00   6.3738369e+00
   7.2568851e+00   6.4036014e+00
   7.2636691e+00   6.4334519e+00
   7.2704531e+00   6.4633885e+00
   7.2772371e+00   6.4934111e+00
   7.2840210e+00   6.5235198e+00
   7.2908050e+00   6.5537146e+00
   7.2975890e+00   6.5839955e+00
   7.3043730e+00   6.6143624e+00
   7.3111570e+00   6.6448154e+00
   7.3179410e+00   6.6753544e+00
   7.3247250e+00   6.7059796e+00
   7.3315089e+00   6.7366908e+00
   7.3382929e+00   6.7674880e+00
   7.3450769e+00   6.7983713e+00
   7.3518609e+00   6.8293407e+00
   7.3586449e+00   6.8603962e+00
   7.3654289e+00   6.8915377e+00
   7.3722128e+00   6.9227653e+00
   7.3789968e+00   6.9540790e+00
   7.3857808e+00   6.9854787e+00
   7.3925648e+00   7.0169645e+00
   7.3993488e+00   7.0485364e+00
   7.4061328e+00   7.0801943e+00
   7.4129167e+00   7.1119384e+00
   7.4197007e+00   7.1437684e+00
   7.4264847e+00   7.1756846e+00
   7.4332687e+00   7.2076868e+00
   7.4400527e+00   7.2397751e+00
   7.4468367e+00   7.2719494e+00
   7.4536207e+00   7.3042098e+00
   7.4604046e+00   7.3365563e+00
   7.4671886e+00   7.3689888e+00
   7.4739726e+00   7.4015075e+00
   7.4807566e+00   7.4341121e+00
   7.4875406e+00   7.4668029e+00
   7.4943246e+00   7.4995797e+00
   7.5011085e+00   7.5324426e+00
   7.5078925e+00   7.5653915e+00
   7.5146765e+00   7.5984266e+00
   7.5214605e+00   7.6315477e+00
   7.5282445e+00   7.6647548e+00
   7.5350285e+00   7.6980480e+00
   7.5418124e+00   7.7314273e+00
   7.5485964e+00   7.7648927e+00
   7.5553804e+00   7.7984441e+00
   7.5621644e+00   7.8320816e+00
   7.5689484e+00   7.8658052e+00
   7.5757324e+00   7.8996148e+00
   7.5825164e+00   7.9335105e+00
   7.5893003e+00   7.9674923e+00
   7.5960843e+00   8.0015601e+00
   7.6028683e+00   8.0357140e+00
   7.6096523e+00   8.0699540e+00
   7.6164363e+00   8.1042800e+00
   7.6232203e+00   8.1386921e+00
   7.6300042e+00   8.1731903e+00
   7.6367882e+00   8.2077745e+00
   7.6435722e+00   8.2424449e+00
   7.6503562e+00   8.2772012e+00
   7.6571402e+00   8.3120437e+00
   7.6639242e+00   8.3469722e+00
   7.6707081e+00   8.3819868e+00
   7.6774921e+00   8.4170874e+00
   7.6842761e+00   8.4522741e+00
   7.6910601e+00   8.4875469e+00
   7.6978441e+00   8.5229058e+00
   7.7046281e+00   8.5583507e+00
   7.7114121e+00   8.5938817e+00
   7.7181960e+00   8.6294987e+00
   7.7249800e+00   8.6652018e+00
   7.7317640e+00   8.7009910e+00
   7.7385480e+00   8.7368663e+00
   7.7453320e+00   8.7728276e+00
   7.7521160e+00   8.8088750e+00
   7.7588999e+00   8.8450085e+00
   7.7656839e+00   8.8812280e+00
   7.7724679e+00   8.9175336e+00
   7.7792519e+00   8.9539253e+00
   7.7860359e+00   8.9904030e+00
   7.7928199e+00   9.0269668e+00
   7.7996038e+00   9.0636167e+00
   7.8063878e+00   9.1003526e+00
   7.8131718e+00   9.1371746e+00
   7.8199558e+00   9.1740827e+00
   7.8267398e+00   9.2110768e+00
   7.8335238e+00   9.2481570e+00
   7.8403078e+00   9.2853233e+00
   7.8470917e+00   9.3225756e+00
   7.8538757e+00   9.3599140e+00
   7.8606597e+00   9.3973385e+00
   7.8674437e+00   9.4348490e+00
   7.8742277e+00   9.4724457e+00
   7.8810117e+00   9.5101283e+00
   7.8877956e+00   9.5478971e+00
   7.8945796e+00   9.5857519e+00
   7.9013636e+00   9.6236928e+00
   7.9081476e+00   9.6617197e+00
   7.9149316e+00   9.6998328e+00
   7.9217156e+00   9.7380318e+00
   7.9284995e+00   9.7763170e+00
   7.9352835e+00   9.8146882e+00
   7.9420675e+00   9.8531455e+00
   7.9488515e+00   9.8916889e+00
   7.9556355e+00   9.9303183e+00
   7.9624195e+00   9.9690338e+00
   7.9692035e+00   1.0007835e+01
   7.9759874e+00   1.0046723e+01
   7.9827714e+00   1.0085697e+01
   7.9895554e+00   1.0124756e+01
   7.9963394e+00   1.0163902e+01
   8.0031234e+00   1.0203134e+01
   8.0099074e+00   1.0242452e+01
   8.0166913e+00   1.0281856e+01
   8.0234753e+00   1.0321346e+01
   8.0302593e+00   1.0360922e+01
   8.0370433e+00   1.0400585e+01
   8.0438273e+00   1.0440333e+01
   8.0506113e+00   1.0480167e+01
   8.0573952e+00   1.0520088e+01
   8.0641792e+00   1.0560094e+01
   8.0709632e+00   1.0600187e+01
   8.0777472e+00   1.0640366e+01
   8.0845312e+00   1.0680630e+01
   8.0913152e+00   1.0720981e+01
   8.0980992e+00   1.0761418e+01
   8.1048831e+00   1.0801941e+01
   8.1116671e+00   1.0842550e+01
   8.1184511e+00   1.0883245e+01
   8.1252351e+00   1.0924026e+01
   8.1320191e+00   1.0964893e+01
   8.1388031e+00   1.1005846e+01
   8.1455870e+00   1.1046886e+01
   8.1523710e+00   1.1088011e+01
   8.1591550e+00   1.1129223e+01
   8.1659390e+00   1.1170520e+01
   8.1727230e+00   1.1211904e+01
   8.1795070e+00   1.1253373e+01
   8.1862909e+00   1.1294929e+01
   8.1930749e+00   1.1336571e+01
   8.1998589e+00   1.1378299e+01
   8.2066429e+00   1.1420113e+01
   8.2134269e+00   1.1462013e+01
   8.2202109e+00   1.1503999e+01
   8.2269949e+00   1.1546071e+01
   8.2337788e+00   1.1588229e+01
   8.2405628e+00   1.1630473e+01
   8.2473468e+00   1.1672804e+01
   8.2541308e+00   1.1715220e+01
   8.2609148e+00   1.1757723e+01
   8.2676988e+00   1.1800311e+01
   8.2744827e+00   1.1842986e+01
   8.2812667e+00   1.1885746e+01
   8.2880507e+00   1.1928593e+01
   8.2948347e+00   1.1971526e+01
   8.3016187e+00   1.2014545e+01
   8.3084027e+00   1.2057650e+01
   8.3151866e+00   1.2100841e+01
   8.3219706e+00   1.2144118e+01
   8.3287546e+00   1.2187481e+01
   8.3355386e+00   1.2230930e+01
   8.3423226e+00   1.2274466e+01
   8.3491066e+00   1.2318087e+01
   8.3558905e+00   1.2361794e+01
   8.3626745e+00   1.2405588e+01
   8.3694585e+00   1.2449467e+01
   8.3762425e+00   1.2493433e+01
   8.3830265e+00   1.2537485e+01
   8.3898105e+00   1.2581622e+01
   8.3965945e+00   1.2625846e+01
   8.4033784e+00   1.2670156e+01
   8.4101624e+00   1.2714552e+01
   8.4169464e+00   1.2759034e+01
   8.4237304e+00   1.2803602e+01
   8.4305144e+00   1.2848256e+01
   8.4372984e+00   1.2892997e+01
   8.4440823e+00   1.2937823e+01
   8.4508663e+00   1.2982735e+01
   8.4576503e+00   1.3027734e+01
   8.4644343e+00   1.3072818e+01
   8.4712183e+00   1.3117989e+01
   8.4780023e+00   1.3163245e+01
   8.4847862e+00   1.3208588e+01
   8.4915702e+00   1.3254017e+01
   8.4983542e+00   1.3299532e+01
   8.5051382e+00   1.3345133e+01
   8.5119222e+00   1.3390820e+01
   8.5187062e+00   1.3436593e+01
   8.5254902e+00   1.3482452e+01
   8.5322741e+00   1.3528397e+01
   8.5390581e+00   1.3574428e+01
   8.5458421e+00   1.3620546e+01
   8.5526261e+00   1.3666749e+01
   8.5594101e+00   1.3713038e+01
   8.5661941e+00   1.3759414e+01
   8.5729780e+00   1.3805876e+01
   8.5797620e+00   1.3852423e+01
   8.5865460e+00   1.3899057e+01
   8.5933300e+00   1.3945777e+01
   8.6001140e+00   1.3992583e+01
   8.6068980e+00   1.4039475e+01
   8.6136819e+00   1.4086453e+01
   8.6204659e+00   1.4133517e+01
   8.6272499e+00   1.4180667e+01
   8.6340339e+00   1.4227903e+01
   8.6408179e+00   1.4275225e+01
   8.6476019e+00   1.4322634e+01
   8.6543859e+00   1.4370128e+01
   8.6611698e+00   1.4417708e+01
   8.6679538e+00   1.4465375e+01
   8.6747378e+00   1.4513128e+01
   8.6815218e+00   1.4560966e+01
   8.6883058e+00   1.4608891e+01
   8.6950898e+00   1.4656902e+01
   8.7018737e+00   1.4704999e+01
   8.7086577e+00   1.4753182e+01
   8.7154417e+00   1.4801451e+01
   8.7222257e+00   1.4849806e+01
   8.7290097e+00   1.4898247e+01
   8.7357937e+00   1.4946774e+01
   8.7425776e+00   1.4995387e+01
   8.7493616e+00   1.5044087e+01
   8.7561456e+00   1.5092872e+01
   8.7629296e+00   1.5141744e+01
   8.7697136e+00   1.5190701e+01
   8.7764976e+00   1.5239745e+01
   8.7832816e+00   1.5288874e+01
   8.7900655e+00   1.5338090e+01
   8.7968495e+00   1.5387392e+01
   8.8036335e+00   1.5436780e+01
   8.8104175e+00   1.5486254e+01
   8.8172015e+00   1.5535814e+01
   8.8239855e+00   1.5585460e+01


==> Data/V22_s2.dat <==
   3.3822218e+00   8.2595178e+00
   3.3858737e+00   8.2328357e+00
   3.3895256e+00   8.2062164e+00
   3.3931775e+00   8.1796598e+00
   3.3968294e+00   8.1531660e+00
   3.4004813e+00   8.1267350e+00
   3.4041332e+00   8.1003668e+00
   3.4077851e+00   8.0740614e+00
   3.4114370e+00   8.0478188e+00
   3.4150888e+00   8.0216390e+00
   3.4187407e+00   7.9955220e+00
   3.4223926e+00   7.9694677e+00
   3.4260445e+00   7.9434763e+00
   3.4296964e+00   7.9175476e+00
   3.4333483e+00   7.8916817e+00
   3.4370002e+00   7.8658787e+00
   3.4406521e+00   7.8401384e+00
   3.4443040e+00   7.8144609e+00
   3.4479559e+00   7.7888461e+00
   3.4516078e+00   7.7632942e+00
   3.4552597e+00   7.7378051e+00
   3.4589116e+00   7.7123787e+00
   3.4625635e+00   7.6870152e+00
   3.4662154e+00   7.6617144e+00
   3.4698673e+00   7.6364764e+00
   3.4735192e+00   7.6113013e+00
   3.4771710e+00   7.5861889e+00
   3.4808229e+00   7.5611392e+00
   3.4844748e+00   7.5361524e+00
   3.4881267e+00   7.5112284e+00
   3.4917786e+00   7.4863672e+00
   3.4954305e+00   7.4615687e+00
   3.4990824e+00   7.4368331e+00
   3.5027343e+00   7.4121602e+00
   3.5063862e+00   7.3875501e+00
   3.5100381e+00   7.3630028e+00
   3.5136900e+00   7.3385183e+00
   3.5173419e+00   7.3140966e+00
   3.5209938e+00   7.2897377e+00
   3.5246457e+00   7.2654416e+00
   3.5282976e+00   7.2412082e+00
   3.5319495e+00   7.2170377e+00
   3.5356014e+00   7.1929299e+00
   3.5392532e+00   7.1688849e+00
   3.5429051e+00   7.1449027e+00
   3.5465570e+00   7.1209833e+00
   3.5502089e+00   7.0971267e+00
   3.5538608e+00   7.0733329e+00
   3.5575127e+00   7.0496019e+00
   3.5611646e+00   7.0259337e+00
   3.5648165e+00   7.0023282e+00
   3.5684684e+00   6.9787856e+00
   3.5721203e+00   6.9553057e+00
   3.5757722e+00   6.9318886e+00
   3.5794241e+00   6.9085343e+00
   3.5830760e+00   6.8852429e+00
   3.5867279e+00   6.8620141e+00
   3.5903798e+00   6.8388482e+00
   3.5940317e+00   6.8157451e+00
   3.5976836e+00   6.7927048e+00
   3.6013354e+00   6.7697272e+00
   3.6049873e+00   6.7468125e+00
   3.6086392e+00   6.7239605e+00
   3.6122911e+00   6.7011713e+00
   3.6159430e+00   6.6784449e+00
   3.6195949e+00   6.6557813e+00
   3.6232468e+00   6.6331805e+00
   3.6268987e+00   6.6106425e+00
   3.6305506e+00   6.5881673e+00
   3.6342025e+00   6.5657548e+00
   3.6378544e+00   6.5434052e+00
   3.6415063e+00   6.5211183e+00
   3.6451582e+00   6.4988943e+00
   3.6488101e+00   6.4767330e+00
   3.6524620e+00   6.4546345e+00
   3.6561139e+00   6.4325988e+00
   3.6597658e+00   6.4106259e+00
   3.6634177e+00   6.3887157e+00
   3.6670695e+00   6.3668684e+00
   3.6707214e+00   6.3450839e+00
   3.6743733e+00   6.3233621e+00
   3.6780252e+00   6.3017032e+00
   3.6816771e+00   6.2801070e+00
   3.6853290e+00   6.2585736e+00
   3.6889809e+00   6.2371030e+00
   3.6926328e+00   6.2156952e+00
   3.6962847e+00   6.1943502e+00
   3.6999366e+00   6.1730680e+00
   3.7035885e+00   6.1518485e+00
   3.7072404e+00   6.1306919e+00
   3.7108923e+00   6.1095980e+00
   3.7145442e+00   6.0885670e+00
   3.7181961e+00   6.0675987e+00
   3.7218480e+00   6.0466932e+00
   3.7254999e+00   6.0258505e+00
   3.7291517e+00   6.0050706e+00
   3.7328036e+00   5.9843535e+00
   3.7364555e+00   5.9636991e+00
   3.7401074e+00   5.9431076e+00
   3.7437593e+00   5.9225789e+00
   3.7474112e+00   5.9021129e+00
   3.7510631e+00   5.8817097e+00
   3.7547150e+00   5.8613693e+00
   3.7583669e+00   5.8410918e+00
   3.7620188e+00   5.8208770e+00
   3.7656707e+00   5.8007249e+00
   3.7693226e+00   5.7806357e+00
   3.7729745e+00   5.7606093e+00
   3.7766264e+00   5.7406457e+00
   3.7802783e+00   5.7207448e+00
   3.7839302e+00   5.7009067e+00
   3.7875821e+00   5.6811315e+00
   3.7912339e+00   5.6614190e+00
   3.7948858e+00   5.6417693e+00
   3.7985377e+00   5.6221824e+00
   3.8021896e+00   5.6026583e+00
   3.8058415e+00   5.5831970e+00
   3.8094934e+00   5.5637984e+00
   3.8131453e+00   5.5444627e+00
   3.8167972e+00   5.5251897e+00
   3.8204491e+00   5.5059796e+00
   3.8241010e+00   5.4868322e+00
   3.8277529e+00   5.4677476e+00
   3.8314048e+00   5.4487258e+00
   3.8350567e+00   5.4297668e+00
   3.8387086e+00   5.4108706e+00
   3.8423605e+00   5.3920372e+00
   3.8460124e+00   5.3732665e+00
   3.8496643e+00   5.3545587e+00
   3.8533161e+00   5.3359136e+00
   3.8569680e+00   5.3173313e+00
   3.8606199e+00   5.2988119e+00
   3.8642718e+00   5.2803552e+00
   3.8679237e+00   5.2619613e+00
   3.8715756e+00   5.2436302e+00
   3.8752275e+00   5.2253619e+00
   3.8788794e+00   5.2071563e+00
   3.8825313e+00   5.1890136e+00
   3.8861832e+00   5.1709336e+00
   3.8898351e+00   5.1529165e+00
   3.8934870e+00   5.1349621e+00
   3.8971389e+00   5.1170705e+00
   3.9007908e+00   5.0992417e+00
   3.9044427e+00   5.0814757e+00
   3.9080946e+00   5.0637725e+00
   3.9117465e+00   5.0461321e+00
   3.9153984e+00   5.0285545e+00
   3.9190502e+00   5.0110396e+00
   3.9227021e+00   4.9935876e+00
   3.9263540e+00   4.9761983e+00
   3.9300059e+00   4.9588718e+00
   3.9336578e+00   4.9416082e+00
   3.9373097e+00   4.9244073e+00
   3.9409616e+00   4.9072692e+00
   3.9446135e+00   4.8901938e+00
   3.9482654e+00   4.8731813e+00
   3.9519173e+00   4.8562316e+00
   3.9555692e+00   4.8393446e+00
   3.9592211e+00   4.8225205e+00
   3.9628730e+00   4.8057591e+00
   3.9665249e+00   4.7890605e+00
   3.9701768e+00   4.7724248e+00
   3.9738287e+00   4.7558518e+00
   3.9774806e+00   4.7393415e+00
   3.9811324e+00   4.7228941e+00
   3.9847843e+00   4.7065095e+00
   3.9884362e+00   4.6901877e+00
   3.9920881e+00   4.6739286e+00
   3.9957400e+00   4.6577324e+00
   3.9993919e+00   4.6415989e+00
   4.0030438e+00   4.6255282e+00
   4.0066957e+00   4.6095203e+00
   4.0103476e+00   4.5935752e+00
   4.0139995e+00   4.5776929e+00
   4.0176514e+00   4.5618734e+00
   4.0213033e+00   4.5461167e+00
   4.0249552e+00   4.5304227e+00
   4.0286071e+00   4.5147916e+00
   4.0322590e+00   4.4992232e+00
   4.0359109e+00   4.4837176e+00
   4.0395628e+00   4.4682749e+00
   4.0432146e+00   4.4528949e+00
   4.0468665e+00   4.4375777e+00
   4.0505184e+00   4.4223232e+00
   4.0541703e+00   4.4071316e+00
   4.0578222e+00   4.3920028e+00
   4.0614741e+00   4.3769367e+00
   4.0651260e+00   4.3619335e+00
   4.0687779e+00   4.3469930e+00
   4.0724298e+00   4.3321154e+00
   4.0760817e+00   4.3173005e+00
   4.0797336e+00   4.3025484e+00
   4.0833855e+00   4.2878591e+00
   4.0870374e+00   4.2732326e+00
   4.0906893e+00   4.2586688e+00
   4.0943412e+00   4.2441679e+00
   4.0979931e+00   4.2297297e+00
   4.1016450e+00   4.2153544e+00
   4.1052968e+00   4.2010418e+00
   4.1089487e+00   4.1867920e+00
   4.1126006e+00   4.1726051e+00
   4.1162525e+00   4.1584809e+00
   4.1199044e+00   4.1444194e+00
   4.1235563e+00   4.1304208e+00
   4.1272082e+00   4.1164850e+00
   4.1308601e+00   4.1026120e+00
   4.1345120e+00   4.0888017e+00
   4.1381639e+00   4.0750543e+00
   4.1418158e+00   4.0613696e+00
   4.1454677e+00   4.0477477e+00
   4.1491196e+00   4.0341886e+00
   4.1527715e+00   4.0206923e+00
   4.1564234e+00   4.0072588e+00
   4.1600753e+00   3.9938881e+00
   4.1637272e+00   3.9805801e+00
   4.1673791e+00   3.9673350e+00
   4.1710309e+00   3.9541526e+00
   4.1746828e+00   3.9410331e+00
   4.1783347e+00   3.9279763e+00
   4.1819866e+00   3.9149823e+00
   4.1856385e+00   3.9020511e+00
   4.1892904e+00   3.8891827e+00
   4.1929423e+00   3.8763771e+00
   4.1965942e+00   3.8636343e+00
   4.2002461e+00   3.8509543e+00
   4.2038980e+00   3.8383370e+00
   4.2075499e+00   3.8257826e+00
   4.2112018e+00   3.8132909e+00
   4.2148537e+00   3.8008620e+00
   4.2185056e+00   3.7884959e+00
   4.2221575e+00   3.7761926e+00
   4.2258094e+00   3.7639521e+00
   4.2294613e+00   3.7517744e+00
   4.2331131e+00   3.7396595e+00
   4.2367650e+00   3.7276073e+00
   4.2404169e+00   3.7156180e+00
   4.2440688e+00   3.7036914e+00
   4.2477207e+00   3.6918277e+00
   4.2513726e+00   3.6800267e+00
   4.2550245e+00   3.6682885e+00
   4.2586764e+00   3.6566131e+00
   4.2623283e+00   3.6450005e+00
   4.2659802e+00   3.6334507e+00
   4.2696321e+00   3.6219636e+00
   4.2732840e+00   3.6105394e+00
   4.2769359e+00   3.5991780e+00
   4.2805878e+00   3.5878793e+00
   4.2842397e+00   3.5766434e+00
   4.2878916e+00   3.5654703e+00
   4.2915435e+00   3.5543600e+00
   4.2951953e+00   3.5433125e+00
   4.2988472e+00   3.5323278e+00
   4.3024991e+00   3.5214059e+00
   4.3061510e+00   3.5105468e+00
   4.3098029e+00   3.4997504e+00
   4.3134548e+00   3.4890169e+00
   4.3171067e+00   3.4783461e+00
   4.3207586e+00   3.4677381e+00
   4.3244105e+00   3.4571930e+00
   4.3280624e+00   3.4467106e+00
   4.3317143e+00   3.4362910e+00
   4.3353662e+00   3.4259341e+00
   4.3390181e+00   3.4156401e+00
   4.3426700e+00   3.4054089e+00
   4.3463219e+00   3.3952404e+00
   4.3499738e+00   3.3851348e+00
   4.3536257e+00   3.3750919e+00
   4.3572775e+00   3.3651118e+00
   4.3609294e+00   3.3551945e+00
   4.3645813e+00   3.3453400e+00
   4.3682332e+00   3.3355483e+00
   4.3718851e+00   3.3258194e+00
   4.3755370e+00   3.3161533e+00
   4.3791889e+00   3.3065500e+00
   4.3828408e+00   3.2970094e+00
   4.3864927e+00   3.2875316e+00
   4.3901446e+00   3.2781167e+00
   4.3937965e+00   3.2687645e+00
   4.3974484e+00   3.2594751e+00
   4.4011003e+00   3.2502485e+00
   4.4047522e+00   3.2410847e+00
   4.4084041e+00   3.2319837e+00
   4.4120560e+00   3.2229454e+00
   4.4157079e+00   3.2139700e+00
   4.4193597e+00   3.2050573e+00
   4.4230116e+00   3.1962075e+00
   4.4266635e+00   3.1874204e+00
   4.4303154e+00   3.1786961e+00
   4.4339673e+00   3.1700346e+00
   4.4376192e+00   3.1614359e+00
   4.4412711e+00   3.1529000e+00
   4.4449230e+00   3.1444269e+00
   4.4485749e+00   3.1360166e+00
   4.4522268e+00   3.1276690e+00
   4.4558787e+00   3.1193843e+00
   4.4595306e+00   3.1111623e+00
   4.4631825e+00   3.1030031e+00
   4.4668344e+00   3.0949067e+00
   4.4704863e+00   3.0868731e+00
   4.4741382e+00   3.0789023e+00
   4.4777901e+00   3.0709943e+00
   4.4814420e+00   3.0631491e+00
   4.4850938e+00   3.0553667e+00
   4.4887457e+00   3.0476470e+00
   4.4923976e+00   3.0399901e+00
   4.4960495e+00   3.0323961e+00
   4.4997014e+00   3.0248648e+00
   4.5033533e+00   3.0173963e+00
   4.5070052e+00   3.0099906e+00
   4.5106571e+00   3.0026477e+00
   4.5143090e+00   2.9953676e+00
   4.5179609e+00   2.9881503e+00
   4.5216128e+00   2.9809957e+00
   4.5252647e+00   2.9739040e+00
   4.5289166e+00   2.9668750e+00
   4.5325685e+00   2.9599088e+00
   4.5362204e+00   2.9530054e+00
   4.5398723e+00   2.9461649e+00
   4.5435242e+00   2.9393871e+00
   4.5471760e+00   2.9326720e+00
   4.5508279e+00   2.9260198e+00
   4.5544798e+00   2.9194304e+00
   4.5581317e+00   2.9129037e+00
   4.5617836e+00   2.9064399e+00
   4.5654355e+00   2.9000388e+00
   4.5690874e+00   2.8937006e+00
   4.5727393e+00   2.8874251e+00
   4.5763912e+00   2.8812124e+00
   4.5800431e+00   2.8750625e+00
   4.5836950e+00   2.8689754e+00
   4.5873469e+00   2.8629510e+00
   4.5909988e+00   2.8569895e+00
   4.5946507e+00   2.8510907e+00
   4.5983026e+00   2.8452548e+00
   4.6019545e+00   2.8394816e+00
   4.6056064e+00   2.8337712e+00
   4.6092582e+00   2.8281237e+00
   4.6129101e+00   2.8225389e+00
   4.6165620e+00   2.8170169e+00
   4.6202139e+00   2.8115576e+00
   4.6238658e+00   2.8061612e+00
   4.6275177e+00   2.8008276e+00
   4.6311696e+00   2.7955567e+00
   4.6348215e+00   2.7903487e+00
   4.6384734e+00   2.7852034e+00
   4.6421253e+00   2.7801209e+00
   4.6457772e+00   2.7751012e+00
   4.6494291e+00   2.7701443e+00
   4.6530810e+00   2.7652502e+00
   4.6567329e+00   2.7604189e+00
   4.6603848e+00   2.7556504e+00
   4.6640367e+00   2.7509446e+00
   4.6676886e+00   2.7463017e+00
   4.6713404e+00   2.7417215e+00
   4.6749923e+00   2.7372041e+00
   4.6786442e+00   2.7327496e+00
   4.6822961e+00   2.7283578e+00
   4.6859480e+00   2.7240288e+00
   4.6895999e+00   2.7197625e+00
   4.6932518e+00   2.7155591e+00
   4.6969037e+00   2.7114185e+00
   4.7005556e+00   2.7073406e+00
   4.7042075e+00   2.7033256e+00
   4.7078594e+00   2.6993733e+00
   4.7115113e+00   2.6954838e+00
   4.7151632e+00   2.6916572e+00
   4.7188151e+00   2.6878933e+00
   4.7224670e+00   2.6841922e+00
   4.7261189e+00   2.6805538e+00
   4.7297708e+00   2.6769783e+00
   4.7334227e+00   2.6734656e+00
   4.7370745e+00   2.6700156e+00
   4.7407264e+00   2.6666285e+00
   4.7443783e+00   2.6633041e+00
   4.7480302e+00   2.6600425e+00
   4.7516821e+00   2.6568437e+00
   4.7553340e+00   2.6537077e+00
   4.7589859e+00   2.6506345e+00
   4.7626378e+00   2.6476241e+00
   4.7662897e+00   2.6446765e+00
   4.7699416e+00   2.6417916e+00
   4.7735935e+00   2.6389696e+00
   4.7772454e+00   2.6362103e+00
   4.7808973e+00   2.6335139e+00
   4.7845492e+00   2.6308802e+00
   4.7882011e+00   2.6283093e+00
   4.7918530e+00   2.6258012e+00
   4.7955049e+00   2.6233559e+00
   4.7991567e+00   2.6209734e+00
   4.8028086e+00   2.6186536e+00
   4.8064605e+00   2.6163967e+00
   4.8101124e+00   2.6142025e+00
   4.8137643e+00   2.6120712e+00
   4.8174162e+00   2.6100026e+00
   4.8210681e+00   2.6079968e+00
   4.8247200e+00   2.6060538e+00
   4.8283719e+00   2.6041736e+00
   4.8320238e+00   2.6023562e+00
   4.8356757e+00   2.6006016e+00
   4.8393276e+00   2.5989097e+00
   4.8429795e+00   2.5972807e+00
   4.8466314e+00   2.5957144e+00
   4.8502833e+00   2.5942110e+00
   4.8539352e+00   2.5927703e+00
   4.8575871e+00   2.5913924e+00
   4.8612389e+00   2.5900773e+00
   4.8648908e+00   2.5888250e+00
   4.8685427e+00   2.5876355e+00
   4.8721946e+00   2.5865087e+00
   4.8758465e+00   2.5854448e+00
   4.8794984e+00   2.5844437e+00
   4.8831503e+00   2.5835053e+00
   4.8868022e+00   2.5826297e+00
   4.8904541e+00   2.5818170e+00
   4.8941060e+00   2.5810670e+00
   4.8977579e+00   2.5803798e+00
   4.9014098e+00   2.5797554e+00
   4.9050617e+00   2.5791937e+00
   4.9087136e+00   2.5786949e+00
   4.9123655e+00   2.5782589e+00
   4.9160174e+00   2.5778856e+00
   4.9196693e+00   2.5775751e+00
   4.9233211e+00   2.5773275e+00
   4.9269730e+00   2.5771426e+00
   4.9306249e+00   2.5770205e+00
   4.9342768e+00   2.5769612e+00
   4.9379287e+00   2.5769647e+00
   4.9415806e+00   2.5770310e+00
   4.9452325e+00   2.5771600e+00
   4.9488844e+00   2.5773519e+00
   4.9525363e+00   2.5776065e+00
   4.9561882e+00   2.5779240e+00
   4.9598401e+00   2.5783042e+00
   4.9634920e+00   2.5787472e+00
   4.9671439e+00   2.5792530e+00
   4.9707958e+00   2.5798216e+00
   4.9744477e+00   2.5804530e+00
   4.9780996e+00   2.5811472e+00
   4.9817515e+00   2.5819041e+00
   4.9854034e+00   2.5827239e+00
   4.9890552e+00   2.5836064e+00
   4.9927071e+00   2.5845518e+00
   4.9963590e+00   2.5855599e+00
   5.0000109e+00   2.5866308e+00
   5.0036628e+00   2.5877645e+00
   5.0073147e+00   2.5889610e+00
   5.0109666e+00   2.5902203e+00
   5.0146185e+00   2.5915423e+00
   5.0182704e+00   2.5929272e+00
   5.0219223e+00   2.5943748e+00
   5.0255742e+00   2.5958853e+00
   5.0292261e+00   2.5974585e+00
   5.0328780e+00   2.5990945e+00
   5.0365299e+00   2.6007933e+00
   5.0401818e+00   2.6025549e+00
   5.0438337e+00   2.6043793e+00
   5.0474856e+00   2.6062665e+00
   5.0511374e+00   2.6082165e+00
   5.0547893e+00   2.6102292e+00
   5.0584412e+00   2.6123048e+00
   5.0620931e+00   2.6144431e+00
   5.0657450e+00   2.6166442e+00
   5.0693969e+00   2.6189082e+00
   5.0730488e+00   2.6212349e+00
   5.0767007e+00   2.6236244e+00
   5.0803526e+00   2.6260766e+00
   5.0840045e+00   2.6285917e+00
   5.0876564e+00   2.6311696e+00
   5.0913083e+00   2.6338102e+00
   5.0949602e+00   2.6365137e+00
   5.0986121e+00   2.6392799e+00
   5.1022640e+00   2.6421089e+00
   5.1059159e+00   2.6450008e+00
   5.1095678e+00   2.6479554e+00
   5.1132196e+00   2.6509728e+00
   5.1168715e+00   2.6540529e+00
   5.1205234e+00   2.6571959e+00
   5.1241753e+00   2.6604017e+00
   5.1278272e+00   2.6636702e+00
   5.1314791e+00   2.6670016e+00
   5.1351310e+00   2.6703957e+00
   5.1387829e+00   2.6738526e+00
   5.1424348e+00   2.6773723e+00
   5.1460867e+00   2.6809548e+00
   5.1497386e+00   2.6846001e+00
   5.1533905e+00   2.6883082e+00
   5.1570424e+00   2.6920791e+00
   5.1606943e+00   2.6959127e+00
   5.1643462e+00   2.6998092e+00
   5.1679981e+00   2.7037684e+00
   5.1716500e+00   2.7077904e+00
   5.1753018e+00   2.7118753e+00
   5.1789537e+00   2.7160229e+00
   5.1826056e+00   2.7202333e+00
   5.1862575e+00   2.7245064e+00
   5.1899094e+00   2.7288424e+00
   5.1935613e+00   2.7332412e+00
   5.1972132e+00   2.7377027e+00
   5.2008651e+00   2.7422271e+00
   5.2045170e+00   2.7468142e+00
   5.2081689e+00   2.7514642e+00
   5.2118208e+00   2.7561769e+00
   5.2154727e+00   2.7609524e+00
   5.2191246e+00   2.7657907e+00
   5.2227765e+00   2.7706918e+00
   5.2264284e+00   2.7756556e+00
   5.2300803e+00   2.7806823e+00
   5.2337322e+00   2.7857717e+00
   5.2373840e+00   2.7909240e+00
   5.2410359e+00   2.7961390e+00
   5.2446878e+00   2.8014168e+00
   5.2483397e+00   2.8067575e+00
   5.2519916e+00   2.8121609e+00
   5.2556435e+00   2.8176270e+00
   5.2592954e+00   2.8231560e+00
   5.2629473e+00   2.8287478e+00
   5.2665992e+00   2.8344024e+00
   5.2702511e+00   2.8401197e+00
   5.2739030e+00   2.8458999e+00
   5.2775549e+00   2.8517428e+00
   5.2812068e+00   2.8576485e+00
   5.2848587e+00   2.8636170e+00
   5.2885106e+00   2.8696483e+00
   5.2921625e+00   2.8757424e+00
   5.2958144e+00   2.8818993e+00
   5.2994663e+00   2.8881189e+00
   5.3031181e+00   2.8944014e+00
   5.3067700e+00   2.9007467e+00
   5.3104219e+00   2.9071547e+00
   5.3140738e+00   2.9136255e+00
   5.3177257e+00   2.9201591e+00
   5.3213776e+00   2.9267555e+00
   5.3250295e+00   2.9334147e+00
   5.3286814e+00   2.9401367e+00
   5.3323333e+00   2.9469215e+00
   5.3359852e+00   2.9537691e+00
   5.3396371e+00   2.9606794e+00
   5.3432890e+00   2.9676526e+00
   5.3469409e+00   2.9746885e+00
   5.3505928e+00   2.9817872e+00
   5.3542447e+00   2.9889487e+00
   5.3578966e+00   2.9961730e+00
   5.3615485e+00   3.0034601e+00
   5.3652003e+00   3.0108100e+00
   5.3688522e+00   3.0182227e+00
   5.3725041e+00   3.0256981e+00
   5.3761560e+00   3.0332364e+00
   5.3798079e+00   3.0408374e+00
   5.3834598e+00   3.0485013e+00
   5.3871117e+00   3.0562279e+00
   5.3907636e+00   3.0640173e+00
   5.3944155e+00   3.0718695e+00
   5.3980674e+00   3.0797845e+00
   5.4017193e+00   3.0877623e+00
   5.4053712e+00   3.0958028e+00
   5.4090231e+00   3.1039062e+00
   5.4126750e+00   3.1120724e+00
   5.4163269e+00   3.1203013e+00
   5.4199788e+00   3.1285930e+00
   5.4236307e+00   3.1369475e+00
   5.4272825e+00   3.1453648e+00
   5.4309344e+00   3.1538449e+00
   5.4345863e+00   3.1623878e+00
   5.4382382e+00   3.1709935e+00
   5.4418901e+00   3.1796620e+00
   5.4455420e+00   3.1883932e+00
   5.4491939e+00   3.1971873e+00
   5.4528458e+00   3.2060441e+00
   5.4564977e+00   3.2149637e+00
   5.4601496e+00   3.2239462e+00
   5.4638015e+00   3.2329914e+00
   5.4674534e+00   3.2420994e+00
   5.4711053e+00   3.2512701e+00
   5.4747572e+00   3.2605037e+00
   5.4784091e+00   3.2698001e+00
   5.4820610e+00   3.2791592e+00
   5.4857129e+00   3.2885812e+00
   5.4893647e+00   3.2980659e+00
   5.4930166e+00   3.3076134e+00
   5.4966685e+00   3.3172237e+00
   5.5003204e+00   3.3268968e+00
   5.5039723e+00   3.3366327e+00
   5.5076242e+00   3.3464314e+00
   5.5112761e+00   3.3562929e+00
   5.5149280e+00   3.3662172e+00
   5.5185799e+00   3.3762042e+00
   5.5222318e+00   3.3862540e+00
   5.5258837e+00   3.3963667e+00
   5.5295356e+00   3.4065421e+00
   5.5331875e+00   3.4167803e+00
   5.5368394e+00   3.4270813e+00
   5.5404913e+00   3.4374451e+00
   5.5441432e+00   3.4478717e+00
   5.5477951e+00   3.4583610e+00
   5.5514470e+00   3.4689132e+00
   5.5550988e+00   3.4795281e+00
   5.5587507e+00   3.4902059e+00
   5.5624026e+00   3.5009464e+00
   5.5660545e+00   3.5117497e+00
   5.5697064e+00   3.5226158e+00
   5.5733583e+00   3.5335447e+00
   5.5770102e+00   3.5445364e+00
   5.5806621e+00   3.5555909e+00
   5.5843140e+00   3.5667082e+00
   5.5879659e+00   3.5778882e+00
   5.5916178e+00   3.5891311e+00
   5.5952697e+00   3.6004367e+00
   5.5989216e+00   3.6118051e+00
   5.6025735e+00   3.6232363e+00
   5.6062254e+00   3.6347303e+00
   5.6098773e+00   3.6462871e+00
   5.6135292e+00   3.6579067e+00
   5.6171810e+00   3.6695891e+00
   5.6208329e+00   3.6813342e+00
   5.6244848e+00   3.6931422e+00
   5.6281367e+00   3.7050129e+00
   5.6317886e+00   3.7169465e+00
   5.6354405e+00   3.7289428e+00
   5.6390924e+00   3.7410019e+00
   5.6427443e+00   3.7531238e+00
   5.6463962e+00   3.7653085e+00
   5.6500481e+00   3.7775560e+00
   5.6537000e+00   3.7898662e+00
   5.6573519e+00   3.8022393e+00
   5.6610038e+00   3.8146752e+00
   5.6646557e+00   3.8271738e+00
   5.6683076e+00   3.8397352e+00
   5.6719595e+00   3.8523594e+00
   5.6756114e+00   3.8650465e+00
   5.6792632e+00   3.8777963e+00
   5.6829151e+00   3.8906088e+00
   5.6865670e+00   3.9034842e+00
   5.6902189e+00   3.9164224e+00
   5.6938708e+00   3.9294233e+00
   5.6975227e+00   3.9424871e+00
   5.7011746e+00   3.9556136e+00
   5.7048265e+00   3.9688029e+00
   5.7084784e+00   3.9820551e+00
   5.7121303e+00   3.9953700e+00
   5.7157822e+00   4.0087477e+00
   5.7194341e+00   4.0221882e+00
   5.7230860e+00   4.0356914e+00
   5.7267379e+00   4.0492575e+00
   5.7303898e+00   4.0628863e+00
   5.7340417e+00   4.0765780e+00
   5.7376936e+00   4.0903324e+00
   5.7413454e+00   4.1041496e+00
   5.7449973e+00   4.1180297e+00
   5.7486492e+00   4.1319725e+00
   5.7523011e+00   4.1459781e+00
   5.7559530e+00   4.1600464e+00
   5.7596049e+00   4.1741776e+00
   5.7632568e+00   4.1883716e+00
   5.7669087e+00   4.2026283e+00
   5.7705606e+00   4.2169479e+00
   5.7742125e+00   4.2313302e+00
   5.7778644e+00   4.2457753e+00
   5.7815163e+00   4.2602832e+00
   5.7851682e+00   4.2748539e+00
   5.7888201e+00   4.2894874e+00
   5.7924720e+00   4.3041837e+00
   5.7961239e+00   4.3189428e+00
   5.7997758e+00   4.3337646e+00
   5.8034277e+00   4.3486493e+00
   5.8070795e+00   4.3635967e+00
   5.8107314e+00   4.3786069e+00
   5.8143833e+00   4.3936799e+00
   5.8180352e+00   4.4088158e+00
   5.8216871e+00   4.4240143e+00
   5.8253390e+00   4.4392757e+00
   5.8289909e+00   4.4545999e+00
   5.8326428e+00   4.4699869e+00
   5.8362947e+00   4.4854366e+00
   5.8399466e+00   4.5009492e+00
   5.8435985e+00   4.5165245e+00
   5.8472504e+00   4.5321626e+00
   5.8509023e+00   4.5478636e+00
   5.8545542e+00   4.5636273e+00
   5.8582061e+00   4.5794538e+00
   5.8618580e+00   4.5953430e+00
   5.8655099e+00   4.6112951e+00
   5.8691617e+00   4.6273100e+00
   5.8728136e+00   4.6433876e+00
   5.8764655e+00   4.6595281e+00
   5.8801174e+00   4.6757313e+00
   5.8837693e+00   4.6919973e+00
   5.8874212e+00   4.7083261e+00
   5.8910731e+00   4.7247177e+00
   5.8947250e+00   4.7411721e+00
   5.8983769e+00   4.7576893e+00
   5.9020288e+00   4.7742693e+00
   5.9056807e+00   4.7909120e+00
   5.9093326e+00   4.8076176e+00
   5.9129845e+00   4.8243859e+00
   5.9166364e+00   4.8412171e+00
   5.9202883e+00   4.8581110e+00
   5.9239402e+00   4.8750677e+00
   5.9275921e+00   4.8920872e+00
   5.9312439e+00   4.9091695e+00
   5.9348958e+00   4.9263145e+00
   5.9385477e+00   4.9435224e+00
   5.9421996e+00   4.9607931e+00
   5.9458515e+00   4.9781265e+00
   5.9495034e+00   4.9955228e+00
   5.9531553e+00   5.0129818e+00
   5.9568072e+00   5.0305036e+00
   5.9604591e+00   5.0480882e+00
   5.9641110e+00   5.0657356e+00
   5.9677629e+00   5.0834458e+00
   5.9714148e+00   5.1012188e+00
   5.9750667e+00   5.1190545e+00
   5.9787186e+00   5.1369531e+00
   5.9823705e+00   5.1549144e+00
   5.9860224e+00   5.1729386e+00
   5.9896743e+00   5.1910255e+00
   5.9933261e+00   5.2091752e+00
   5.9969780e+00   5.2273877e+00
   6.0006299e+00   5.2456630e+00
   6.0042818e+00   5.2640011e+00
   6.0079337e+00   5.2824019e+00
   6.0115856e+00   5.3008656e+00
   6.0152375e+00   5.3193921e+00
   6.0188894e+00   5.3379813e+00
   6.0225413e+00   5.3566333e+00
   6.0261932e+00   5.3753481e+00
   6.0298451e+00   5.3941258e+00
   6.0334970e+00   5.4129662e+00
   6.0371489e+00   5.4318693e+00
   6.0408008e+00   5.4508353e+00
   6.0444527e+00   5.4698641e+00
   6.0481046e+00   5.4889557e+00
   6.0517565e+00   5.5081100e+00
   6.0554083e+00   5.5273271e+00
   6.0590602e+00   5.5466071e+00
   6.0627121e+00   5.5659498e+00
   6.0663640e+00   5.5853553e+00
   6.0700159e+00   5.6048236e+00
   6.0736678e+00   5.6243547e+00
   6.0773197e+00   5.6439486e+00
   6.0809716e+00   5.6636052e+00
   6.0846235e+00   5.6833247e+00
   6.0882754e+00   5.7031069e+00
   6.0919273e+00   5.7229520e+00
   6.0955792e+00   5.7428598e+00
   6.0992311e+00   5.7628304e+00
   6.1028830e+00   5.7828638e+00
   6.1065349e+00   5.8029600e+00
   6.1101868e+00   5.8231190e+00
   6.1138387e+00   5.8433407e+00
   6.1174906e+00   5.8636253e+00
   6.1211424e+00   5.8839727e+00
   6.1247943e+00   5.9043828e+00
   6.1284462e+00   5.9248557e+00
   6.1320981e+00   5.9453915e+00
   6.1357500e+00   5.9659900e+00
   6.1394019e+00   5.9866513e+00
   6.1430538e+00   6.0073754e+00
   6.1467057e+00   6.0281622e+00
   6.1503576e+00   6.0490119e+00
   6.1540095e+00   6.0699244e+00
   6.1576614e+00   6.0908996e+00
   6.1613133e+00   6.1119377e+00
   6.1649652e+00   6.1330385e+00
   6.1686171e+00   6.1542021e+00
   6.1722690e+00   6.1754285e+00
   6.1759209e+00   6.1967177e+00
   6.1795728e+00   6.2180697e+00
   6.1832246e+00   6.2394845e+00
   6.1868765e+00   6.2609621e+00
   6.1905284e+00   6.2825024e+00
   6.1941803e+00   6.3041056e+00
   6.1978322e+00   6.3257715e+00
   6.2014841e+00   6.3475002e+00
   6.2051360e+00   6.3692917e+00
   6.2087879e+00   6.3911461e+00
   6.2124398e+00   6.4130631e+00
   6.2160917e+00   6.4350430e+00
   6.2197436e+00   6.4570857e+00
   6.2233955e+00   6.4791912e+00
   6.2270474e+00   6.5013594e+00
   6.2306993e+00   6.5235905e+00
   6.2343512e+00   6.5458843e+00
   6.2380031e+00   6.5682409e+00
   6.2416550e+00   6.5906603e+00
   6.2453068e+00   6.6131425e+00
   6.2489587e+00   6.6356875e+00
   6.2526106e+00   6.6582953e+00
   6.2562625e+00   6.6809659e+00
   6.2599144e+00   6.7036993e+00
   6.2635663e+00   6.7264954e+00
   6.2672182e+00   6.7493543e+00
   6.2708701e+00   6.7722761e+00
   6.2745220e+00   6.7952606e+00
   6.2781739e+00   6.8183079e+00
   6.2818258e+00   6.8414180e+00
   6.2854777e+00   6.8645909e+00
   6.2891296e+00   6.8878266e+00
   6.2927815e+00   6.9111251e+00
   6.2964334e+00   6.9344863e+00
   6.3000853e+00   6.9579104e+00
   6.3037372e+00   6.9813972e+00
   6.3073890e+00   7.0049468e+00
   6.3110409e+00   7.0285592e+00
   6.3146928e+00   7.0522345e+00
   6.3183447e+00   7.0759724e+00
   6.3219966e+00   7.0997732e+00
   6.3256485e+00   7.1236368e+00
   6.3293004e+00   7.1475632e+00
   6.3329523e+00   7.1715523e+00
   6.3366042e+00   7.1956043e+00
   6.3402561e+00   7.2197190e+00
   6.3439080e+00   7.2438965e+00
   6.3475599e+00   7.2681369e+00
   6.3512118e+00   7.2924400e+00
   6.3548637e+00   7.3168059e+00
   6.3585156e+00   7.3412345e+00
   6.3621675e+00   7.3657260e+00
   6.3658194e+00   7.3902803e+00
   6.3694713e+00   7.4148973e+00
   6.3731231e+00   7.4395772e+00
   6.3767750e+00   7.4643198e+00
   6.3804269e+00   7.4891252e+00
   6.3840788e+00   7.5139934e+00
   6.3877307e+00   7.5389244e+00
   6.3913826e+00   7.5639182e+00
   6.3950345e+00   7.5889748e+00
   6.3986864e+00   7.6140942e+00
   6.4023383e+00   7.6392763e+00
   6.4059902e+00   7.6645213e+00
   6.4096421e+00   7.6898290e+00
   6.4132940e+00   7.7151996e+00
   6.4169459e+00   7.7406329e+00
   6.4205978e+00   7.7661290e+00
   6.4242497e+00   7.7916879e+00
   6.4279016e+00   7.8173096e+00
   6.4315535e+00   7.8429941e+00
   6.4352053e+00   7.8687413e+00
   6.4388572e+00   7.8945514e+00
   6.4425091e+00   7.9204242e+00
   6.4461610e+00   7.9463599e+00
   6.4498129e+00   7.9723583e+00
   6.4534648e+00   7.9984195e+00
   6.4571167e+00   8.0245435e+00
   6.4607686e+00   8.0507303e+00
   6.4644205e+00   8.0769799e+00
   6.4680724e+00   8.1032923e+00
   6.4717243e+00   8.1296674e+00
   6.4753762e+00   8.1561054e+00
   6.4790281e+00   8.1826061e+00
   6.4826800e+00   8.2091697e+00
   6.4863319e+00   8.2357960e+00
   6.4899838e+00   8.2624851e+00
   6.4936357e+00   8.2892370e+00
   6.4972875e+00   8.3160517e+00
   6.5009394e+00   8.3429292e+00
   6.5045913e+00   8.3698695e+00
   6.5082432e+00   8.3968725e+00
   6.5118951e+00   8.4239384e+00
   6.5155470e+00   8.4510670e+00
   6.5191989e+00   8.4782585e+00
   6.5228508e+00   8.5055127e+00
   6.5265027e+00   8.5328297e+00
   6.5301546e+00   8.5602095e+00
   6.5338065e+00   8.5876521e+00
   6.5374584e+00   8.6151575e+00
   6.5411103e+00   8.6427256e+00
   6.5447622e+00   8.6703566e+00
   6.5484141e+00   8.6980503e+00
   6.5520660e+00   8.7258069e+00
   6.5557179e+00   8.7536262e+00
   6.5593697e+00   8.7815083e+00
   6.5630216e+00   8.8094532e+00
   6.5666735e+00   8.8374609e+00
   6.5703254e+00   8.8655314e+00
   6.5739773e+00   8.8936647e+00
   6.5776292e+00   8.9218608e+00
   6.5812811e+00   8.9501196e+00
   6.5849330e+00   8.9784413e+00
   6.5885849e+00   9.0068257e+00
   6.5922368e+00   9.0352729e+00
   6.5958887e+00   9.0637829e+00
   6.5995406e+00   9.0923557e+00
   6.6031925e+00   9.1209913e+00
   6.6068444e+00   9.1496897e+00
   6.6104963e+00   9.1784509e+00
   6.6141482e+00   9.2072749e+00
   6.6178001e+00   9.2361616e+00
   6.6214520e+00   9.2651112e+00
   6.6251038e+00   9.2941235e+00
   6.6287557e+00   9.3231986e+00
   6.6324076e+00   9.3523365e+00
   6.6360595e+00   9.3815372e+00
   6.6397114e+00   9.4108007e+00
   6.6433633e+00   9.4401270e+00
   6.6470152e+00   9.4695161e+00
   6.6506671e+00   9.4989679e+00
   6.6543190e+00   9.5284826e+00
   6.6579709e+00   9.5580600e+00
   6.6616228e+00   9.5877003e+00
   6.6652747e+00   9.6174033e+00
   6.6689266e+00   9.6471691e+00
   6.6725785e+00   9.6769977e+00
   6.6762304e+00   9.7068891e+00
   6.6798823e+00   9.7368433e+00
   6.6835342e+00   9.7668602e+00
   6.6871860e+00   9.7969400e+00
   6.6908379e+00   9.8270825e+00
   6.6944898e+00   9.8572879e+00
   6.6981417e+00   9.8875560e+00
   6.7017936e+00   9.9178869e+00
   6.7054455e+00   9.9482806e+00
   6.7090974e+00   9.9787371e+00
   6.7127493e+00   1.0009256e+01
   6.7164012e+00   1.0039838e+01
   6.7200531e+00   1.0070483e+01
   6.7237050e+00   1.0101191e+01
   6.7273569e+00   1.0131961e+01
   6.7310088e+00   1.0162795e+01
   6.7346607e+00   1.0193691e+01
   6.7383126e+00   1.0224650e+01
   6.7419645e+00   1.0255671e+01
   6.7456164e+00   1.0286756e+01
   6.7492682e+00   1.0317903e+01
   6.7529201e+00   1.0349113e+01
   6.7565720e+00   1.0380385e+01
   6.7602239e+00   1.0411721e+01
   6.7638758e+00   1.0443119e+01
   6.7675277e+00   1.0474580e+01
   6.7711796e+00   1.0506104e+01
   6.7748315e+00   1.0537691e+01
   6.7784834e+00   1.0569341e+01
   6.7821353e+00   1.0601053e+01
   6.7857872e+00   1.0632828e+01
   6.7894391e+00   1.0664666e+01
   6.7930910e+00   1.0696566e+01
   6.7967429e+00   1.0728530e+01
   6.8003948e+00   1.0760556e+01
   6.8040467e+00   1.0792645e+01
   6.8076986e+00   1.0824797e+01
   6.8113504e+00   1.0857012e+01
   6.8150023e+00   1.0889289e+01
   6.8186542e+00   1.0921629e+01
   6.8223061e+00   1.0954032e+01
   6.8259580e+00   1.0986498e+01
   6.8296099e+00   1.1019027e+01
   6.8332618e+00   1.1051618e+01
   6.8369137e+00   1.1084272e+01
   6.8405656e+00   1.1116989e+01
   6.8442175e+00   1.1149769e+01
   6.8478694e+00   1.1182611e+01
   6.8515213e+00   1.1215516e+01
   6.8551732e+00   1.1248485e+01
   6.8588251e+00   1.1281515e+01
   6.8624770e+00   1.1314609e+01
   6.8661289e+00   1.1347766e+01
   6.8697808e+00   1.1380985e+01
   6.8734327e+00   1.1414267e+01
   6.8770845e+00   1.1447612e+01
   6.8807364e+00   1.1481019e+01
   6.8843883e+00   1.1514490e+01
   6.8880402e+00   1.1548023e+01
   6.8916921e+00   1.1581619e+01
   6.8953440e+00   1.1615278e+01
   6.8989959e+00   1.1648999e+01
   6.9026478e+00   1.1682783e+01
   6.9062997e+00   1.1716631e+01
   6.9099516e+00   1.1750541e+01
   6.9136035e+00   1.1784513e+01
   6.9172554e+00   1.1818549e+01
   6.9209073e+00   1.1852647e+01
   6.9245592e+00   1.1886808e+01
   6.9282111e+00   1.1921032e+01
   6.9318630e+00   1.1955319e+01
   6.9355149e+00   1.1989668e+01
   6.9391667e+00   1.2024080e+01
   6.9428186e+00   1.2058555e+01
   6.9464705e+00   1.2093093e+01
   6.9501224e+00   1.2127694e+01
   6.9537743e+00   1.2162357e+01
   6.9574262e+00   1.2197084e+01
   6.9610781e+00   1.2231873e+01
   6.9647300e+00   1.2266724e+01
   6.9683819e+00   1.2301639e+01
   6.9720338e+00   1.2336616e+01
   6.9756857e+00   1.2371656e+01
   6.9793376e+00   1.2406759e+01
   6.9829895e+00   1.2441925e+01
   6.9866414e+00   1.2477154e+01
   6.9902933e+00   1.2512445e+01
   6.9939452e+00   1.2547799e+01
   6.9975971e+00   1.2583216e+01
   7.0012489e+00   1.2618695e+01
   7.0049008e+00   1.2654238e+01
   7.0085527e+00   1.2689843e+01
   7.0122046e+00   1.2725511e+01
   7.0158565e+00   1.2761242e+01
   7.0195084e+00   1.2797036e+01
   7.0231603e+00   1.2832892e+01
   7.0268122e+00   1.2868811e+01
   7.0304641e+00   1.2904793e+01


==> Data/V23.dat <==
   8.8239955e+00   1.5585533e+01
   8.8269985e+00   1.5594542e+01
   8.8300015e+00   1.5603551e+01
   8.8330045e+00   1.5612560e+01
   8.8360075e+00   1.5621569e+01
   8.8390105e+00   1.5630578e+01
   8.8420135e+00   1.5639587e+01
   8.8450165e+00   1.5648596e+01
   8.8480195e+00   1.5657605e+01
   8.8510225e+00   1.5666614e+01
   8.8540255e+00   1.5675623e+01
   8.8570285e+00   1.5684632e+01
   8.8600315e+00   1.5693641e+01
   8.8630345e+00   1.5702650e+01
   8.8660375e+00   1.5711659e+01
   8.8690405e+00   1.5720668e+01
   8.8720435e+00   1.5729677e+01
   8.8750465e+00   1.5738686e+01
   8.8780495e+00   1.5747695e+01
   8.8810525e+00   1.5756704e+01
   8.8840555e+00   1.5765713e+01
   8.8870585e+00   1.5774722e+01
   8.8900615e+00   1.5783731e+01
   8.8930645e+00   1.5792740e+01
   8.8960675e+00   1.5801749e+01
   8.8990705e+00   1.5810758e+01
   8.9020735e+00   1.5819767e+01
   8.9050765e+00   1.5828777e+01
   8.9080795e+00   1.5837786e+01
   8.9110825e+00   1.5846795e+01
   8.9140855e+00   1.5855804e+01
   8.9170886e+00   1.5864813e+01
   8.9200916e+00   1.5873822e+01
   8.9230946e+00   1.5882831e+01
   8.9260976e+00   1.5891840e+01
   8.9291006e+00   1.5900849e+01
   8.9321036e+00   1.5909858e+01
   8.9351066e+00   1.5918867e+01
   8.9381096e+00   1.5927876e+01
   8.9411126e+00   1.5936885e+01
   8.9441156e+00   1.5945894e+01
   8.9471186e+00   1.5954903e+01
   8.9501216e+00   1.5963912e+01
   8.9531246e+00   1.5972921e+01
   8.9561276e+00   1.5981930e+01
   8.9591306e+00   1.5990939e+01
   8.9621336e+00   1.5999948e+01
   8.9651366e+00   1.6008957e+01
   8.9681396e+00   1.6017966e+01
   8.9711426e+00   1.6026975e+01
   8.9741456e+00   1.6035984e+01
   8.9771486e+00   1.6044993e+01
   8.9801516e+00   1.6054002e+01
   8.9831546e+00   1.6063011e+01
   8.9861576e+00   1.6072020e+01
   8.9891606e+00   1.6081029e+01
   8.9921636e+00   1.6090038e+01
   8.9951666e+00   1.6099047e+01
   8.9981696e+00   1.6108056e+01
   9.0011726e+00   1.6117065e+01
   9.0041756e+00   1.6126074e+01
   9.0071786e+00   1.6135083e+01
   9.0101816e+00   1.6144092e+01
   9.0131846e+00   1.6153101e+01
   9.0161876e+00   1.6162110e+01
   9.0191907e+00   1.6171119e+01
   9.0221937e+00   1.6180128e+01
   9.0251967e+00   1.6189137e+01
   9.0281997e+00   1.6198146e+01
   9.0312027e+00   1.6207155e+01
   9.0342057e+00   1.6216164e+01
   9.0372087e+00   1.6225173e+01
   9.0402117e+00   1.6234182e+01
   9.0432147e+00   1.6243191e+01
   9.0462177e+00   1.6252200e+01
   9.0492207e+00   1.6261209e+01
   9.0522237e+00   1.6270218e+01
   9.0552267e+00   1.6279227e+01
   9.0582297e+00   1.6288236e+01
   9.0612327e+00   1.6297245e+01
   9.0642357e+00   1.6306254e+01
   9.0672387e+00   1.6315263e+01
   9.0702417e+00   1.6324272e+01
   9.0732447e+00   1.6333281e+01
   9.0762477e+00   1.6342290e+01
   9.0792507e+00   1.6351299e+01
   9.0822537e+00   1.6360308e+01
   9.0852567e+00   1.6369317e+01
   9.0882597e+00   1.6378326e+01
   9.0912627e+00   1.6387335e+01
   9.0942657e+00   1.6396344e+01
   9.0972687e+00   1.6405353e+01
   9.1002717e+00   1.6414362e+01
   9.1032747e+00   1.6423371e+01
   9.1062777e+00   1.6432380e+01
   9.1092807e+00   1.6441389e+01
   9.1122837e+00   1.6450398e+01
   9.1152867e+00   1.6459407e+01
   9.1182898e+00   1.6468416e+01
   9.1212928e+00   1.6477425e+01
   9.1242958e+00   1.6486434e+01
   9.1272988e+00   1.6495443e+01
   9.1303018e+00   1.6504452e+01
   9.1333048e+00   1.6513461e+01
   9.1363078e+00   1.6522470e+01
   9.1393108e+00   1.6531479e+01
   9.1423138e+00   1.6540488e+01
   9.1453168e+00   1.6549497e+01
   9.1483198e+00   1.6558506e+01
   9.1513228e+00   1.6567515e+01
   9.1543258e+00   1.6576524e+01
   9.1573288e+00   1.6585533e+01
   9.1603318e+00   1.6594542e+01
   9.1633348e+00   1.6603551e+01
   9.1663378e+00   1.6612560e+01
   9.1693408e+00   1.6621569e+01
   9.1723438e+00   1.6630578e+01
   9.1753468e+00   1.6639587e+01
   9.1783498e+00   1.6648596e+01
   9.1813528e+00   1.6657605e+01
   9.1843558e+00   1.6666614e+01
   9.1873588e+00   1.6675623e+01
   9.1903618e+00   1.6684632e+01
   9.1933648e+00   1.6693641e+01
   9.1963678e+00   1.6702650e+01
   9.1993708e+00   1.6711659e+01
   9.2023738e+00   1.6720668e+01
   9.2053768e+00   1.6729677e+01
   9.2083798e+00   1.6738686e+01
   9.2113828e+00   1.6747695e+01
   9.2143858e+00   1.6756704e+01
   9.2173889e+00   1.6765713e+01
   9.2203919e+00   1.6774722e+01
   9.2233949e+00   1.6783731e+01
   9.2263979e+00   1.6792740e+01
   9.2294009e+00   1.6801749e+01
   9.2324039e+00   1.6810758e+01
   9.2354069e+00   1.6819767e+01
   9.2384099e+00   1.6828777e+01
   9.2414129e+00   1.6837786e+01
   9.2444159e+00   1.6846795e+01
   9.2474189e+00   1.6855804e+01
   9.2504219e+00   1.6864813e+01
   9.2534249e+00   1.6873822e+01
   9.2564279e+00   1.6882831e+01
   9.2594309e+00   1.6891840e+01
   9.2624339e+00   1.6900849e+01
   9.2654369e+00   1.6909858e+01
   9.2684399e+00   1.6918867e+01
   9.2714429e+00   1.6927876e+01
   9.2744459e+00   1.6936885e+01
   9.2774489e+00   1.6945894e+01
   9.2804519e+00   1.6954903e+01
   9.2834549e+00   1.6963912e+01
   9.2864579e+00   1.6972921e+01
   9.2894609e+00   1.6981930e+01
   9.2924639e+00   1.6990939e+01
   9.2954669e+00   1.6999948e+01
   9.2984699e+00   1.7008957e+01
   9.3014729e+00   1.7017966e+01
   9.3044759e+00   1.7026975e+01
   9.3074789e+00   1.7035984e+01
   9.3104819e+00   1.7044993e+01
   9.3134849e+00   1.7054002e+01
   9.3164880e+00   1.7063011e+01
   9.3194910e+00   1.7072020e+01
   9.3224940e+00   1.7081029e+01
   9.3254970e+00   1.7090038e+01
   9.3285000e+00   1.7099047e+01
   9.3315030e+00   1.7108056e+01
   9.3345060e+00   1.7117065e+01
   9.3375090e+00   1.7126074e+01
   9.3405120e+00   1.7135083e+01
   9.3435150e+00   1.7144092e+01
   9.3465180e+00   1.7153101e+01
   9.3495210e+00   1.7162110e+01
   9.3525240e+00   1.7171119e+01
   9.3555270e+00   1.7180128e+01
   9.3585300e+00   1.7189137e+01
   9.3615330e+00   1.7198146e+01
   9.3645360e+00   1.7207155e+01
   9.3675390e+00   1.7216164e+01
   9.3705420e+00   1.7225173e+01
   9.3735450e+00   1.7234182e+01
   9.3765480e+00   1.7243191e+01
   9.3795510e+00   1.7252200e+01
   9.3825540e+00   1.7261209e+01
   9.3855570e+00   1.7270218e+01
   9.3885600e+00   1.7279227e+01
   9.3915630e+00   1.7288236e+01
   9.3945660e+00   1.7297245e+01
   9.3975690e+00   1.7306254e+01
   9.4005720e+00   1.7315263e+01
   9.4035750e+00   1.7324272e+01
   9.4065780e+00   1.7333281e+01
   9.4095810e+00   1.7342290e+01
   9.4125840e+00   1.7351299e+01
   9.4155870e+00   1.7360308e+01
   9.4185901e+00   1.7369317e+01
   9.4215931e+00   1.7378326e+01
   9.4245961e+00   1.7387335e+01
   9.4275991e+00   1.7396344e+01
   9.4306021e+00   1.7405353e+01
   9.4336051e+00   1.7414362e+01
   9.4366081e+00   1.7423371e+01
   9.4396111e+00   1.7432380e+01
   9.4426141e+00   1.7441389e+01
   9.4456171e+00   1.7450398e+01
   9.4486201e+00   1.7459407e+01
   9.4516231e+00   1.7468416e+01
   9.4546261e+00   1.7477425e+01
   9.4576291e+00   1.7486434e+01
   9.4606321e+00   1.7495443e+01
   9.4636351e+00   1.7504452e+01
   9.4666381e+00   1.7513461e+01
   9.4696411e+00   1.7522470e+01
   9.4726441e+00   1.7531479e+01
   9.4756471e+00   1.7540488e+01
   9.4786501e+00   1.7549497e+01
   9.4816531e+00   1.7558506e+01
   9.4846561e+00   1.7567515e+01
   9.4876591e+00   1.7576524e+01
   9.4906621e+00   1.7585533e+01
   9.4936651e+00   1.7594542e+01
   9.4966681e+00   1.7603551e+01
   9.4996711e+00   1.7612560e+01
   9.5026741e+00   1.7621569e+01
   9.5056771e+00   1.7630578e+01
   9.5086801e+00   1.7639587e+01
   9.5116831e+00   1.7648596e+01
   9.5146861e+00   1.7657605e+01
   9.5176892e+00   1.7666614e+01
   9.5206922e+00   1.7675623e+01
   9.5236952e+00   1.7684632e+01
   9.5266982e+00   1.7693641e+01
   9.5297012e+00   1.7702650e+01
   9.5327042e+00   1.7711659e+01
   9.5357072e+00   1.7720668e+01
   9.5387102e+00   1.7729677e+01
   9.5417132e+00   1.7738686e+01
   9.5447162e+00   1.7747695e+01
   9.5477192e+00   1.7756704e+01
   9.5507222e+00   1.7765713e+01
   9.5537252e+00   1.7774722e+01
   9.5567282e+00   1.7783731e+01
   9.5597312e+00   1.7792740e+01
   9.5627342e+00   1.7801749e+01
   9.5657372e+00   1.7810758e+01
   9.5687402e+00   1.7819767e+01
   9.5717432e+00   1.7828777e+01
   9.5747462e+00   1.7837786e+01
   9.5777492e+00   1.7846795e+01
   9.5807522e+00   1.7855804e+01
   9.5837552e+00   1.7864813e+01
   9.5867582e+00   1.7873822e+01
   9.5897612e+00   1.7882831e+01
   9.5927642e+00   1.7891840e+01
   9.5957672e+00   1.7900849e+01
   9.5987702e+00   1.7909858e+01
   9.6017732e+00   1.7918867e+01
   9.6047762e+00   1.7927876e+01
   9.6077792e+00   1.7936885e+01
   9.6107822e+00   1.7945894e+01
   9.6137852e+00   1.7954903e+01
   9.6167883e+00   1.7963912e+01
   9.6197913e+00   1.7972921e+01
   9.6227943e+00   1.7981930e+01
   9.6257973e+00   1.7990939e+01
   9.6288003e+00   1.7999948e+01
   9.6318033e+00   1.8008957e+01
   9.6348063e+00   1.8017966e+01
   9.6378093e+00   1.8026975e+01
   9.6408123e+00   1.8035984e+01
   9.6438153e+00   1.8044993e+01
   9.6468183e+00   1.8054002e+01
   9.6498213e+00   1.8063011e+01
   9.6528243e+00   1.8072020e+01
   9.6558273e+00   1.8081029e+01
   9.6588303e+00   1.8090038e+01
   9.6618333e+00   1.8099047e+01
   9.6648363e+00   1.8108056e+01
   9.6678393e+00   1.8117065e+01
   9.6708423e+00   1.8126074e+01
   9.6738453e+00   1.8135083e+01
   9.6768483e+00   1.8144092e+01
   9.6798513e+00   1.8153101e+01
   9.6828543e+00   1.8162110e+01
   9.6858573e+00   1.8171119e+01
   9.6888603e+00   1.8180128e+01
   9.6918633e+00   1.8189137e+01
   9.6948663e+00   1.8198146e+01
   9.6978693e+00   1.8207155e+01
   9.7008723e+00   1.8216164e+01
   9.7038753e+00   1.8225173e+01
   9.7068783e+00   1.8234182e+01
   9.7098813e+00   1.8243191e+01
   9.7128843e+00   1.8252200e+01
   9.7158873e+00   1.8261209e+01
   9.7188904e+00   1.8270218e+01
   9.7218934e+00   1.8279227e+01
   9.7248964e+00   1.8288236e+01
   9.7278994e+00   1.8297245e+01
   9.7309024e+00   1.8306254e+01
   9.7339054e+00   1.8315263e+01
   9.7369084e+00   1.8324272e+01
   9.7399114e+00   1.8333281e+01
   9.7429144e+00   1.8342290e+01
   9.7459174e+00   1.8351299e+01
   9.7489204e+00   1.8360308e+01
   9.7519234e+00   1.8369317e+01
   9.7549264e+00   1.8378326e+01
   9.7579294e+00   1.8387335e+01
   9.7609324e+00   1.8396344e+01
   9.7639354e+00   1.8405353e+01
   9.7669384e+00   1.8414362e+01
   9.7699414e+00   1.8423371e+01
   9.7729444e+00   1.8432380e+01
   9.7759474e+00   1.8441389e+01
   9.7789504e+00   1.8450398e+01
   9.7819534e+00   1.8459407e+01
   9.7849564e+00   1.8468416e+01
   9.7879594e+00   1.8477425e+01
   9.7909624e+00   1.8486434e+01
   9.7939654e+00   1.8495443e+01
   9.7969684e+00   1.8504452e+01
   9.7999714e+00   1.8513461e+01
   9.8029744e+00   1.8522470e+01
   9.8059774e+00   1.8531479e+01
   9.8089804e+00   1.8540488e+01
   9.8119834e+00   1.8549497e+01
   9.8149864e+00   1.8558506e+01
   9.8179895e+00   1.8567515e+01
   9.8209925e+00   1.8576524e+01
   9.8239955e+00   1.8585533e+01
   9.8269985e+00   1.8594542e+01
   9.8300015e+00   1.8603551e+01
   9.8330045e+00   1.8612560e+01
   9.8360075e+00   1.8621569e+01
   9.8390105e+00   1.8630578e+01
   9.8420135e+00   1.8639587e+01
   9.8450165e+00   1.8648596e+01
   9.8480195e+00   1.8657605e+01
   9.8510225e+00   1.8666614e+01
   9.8540255e+00   1.8675623e+01
   9.8570285e+00   1.8684632e+01
   9.8600315e+00   1.8693641e+01
   9.8630345e+00   1.8702650e+01
   9.8660375e+00   1.8711659e+01
   9.8690405e+00   1.8720668e+01
   9.8720435e+00   1.8729677e+01
   9.8750465e+00   1.8738686e+01
   9.8780495e+00   1.8747695e+01
   9.8810525e+00   1.8756704e+01
   9.8840555e+00   1.8765713e+01
   9.8870585e+00   1.8774722e+01
   9.8900615e+00   1.8783731e+01
   9.8930645e+00   1.8792740e+01
   9.8960675e+00   1.8801749e+01
   9.8990705e+00   1.8810758e+01
   9.9020735e+00   1.8819767e+01
   9.9050765e+00   1.8828777e+01
   9.9080795e+00   1.8837786e+01
   9.9110825e+00   1.8846795e+01
   9.9140855e+00   1.8855804e+01
   9.9170886e+00   1.8864813e+01
   9.9200916e+00   1.8873822e+01
   9.9230946e+00   1.8882831e+01
   9.9260976e+00   1.8891840e+01
   9.9291006e+00   1.8900849e+01
   9.9321036e+00   1.8909858e+01
   9.9351066e+00   1.8918867e+01
   9.9381096e+00   1.8927876e+01
   9.9411126e+00   1.8936885e+01
   9.9441156e+00   1.8945894e+01
   9.9471186e+00   1.8954903e+01
   9.9501216e+00   1.8963912e+01
   9.9531246e+00   1.8972921e+01
   9.9561276e+00   1.8981930e+01
   9.9591306e+00   1.8990939e+01
   9.9621336e+00   1.8999948e+01
   9.9651366e+00   1.9008957e+01
   9.9681396e+00   1.9017966e+01
   9.9711426e+00   1.9026975e+01
   9.9741456e+00   1.9035984e+01
   9.9771486e+00   1.9044993e+01
   9.9801516e+00   1.9054002e+01
   9.9831546e+00   1.9063011e+01
   9.9861576e+00   1.9072020e+01
   9.9891606e+00   1.9081029e+01
   9.9921636e+00   1.9090038e+01
   9.9951666e+00   1.9099047e+01
   9.9981696e+00   1.9108056e+01
   1.0001173e+01   1.9117065e+01
   1.0004176e+01   1.9126074e+01
   1.0007179e+01   1.9135083e+01
   1.0010182e+01   1.9144092e+01
   1.0013185e+01   1.9153101e+01
   1.0016188e+01   1.9162110e+01
   1.0019191e+01   1.9171119e+01
   1.0022194e+01   1.9180128e+01
   1.0025197e+01   1.9189137e+01
   1.0028200e+01   1.9198146e+01
   1.0031203e+01   1.9207155e+01
   1.0034206e+01   1.9216164e+01
   1.0037209e+01   1.9225173e+01
   1.0040212e+01   1.9234182e+01
   1.0043215e+01   1.9243191e+01
   1.0046218e+01   1.9252200e+01
   1.0049221e+01   1.9261209e+01
   1.0052224e+01   1.9270218e+01
   1.0055227e+01   1.9279227e+01
   1.0058230e+01   1.9288236e+01
   1.0061233e+01   1.9297245e+01
   1.0064236e+01   1.9306254e+01
   1.0067239e+01   1.9315263e+01
   1.0070242e+01   1.9324272e+01
   1.0073245e+01   1.9333281e+01
   1.0076248e+01   1.9342290e+01
   1.0079251e+01   1.9351299e+01
   1.0082254e+01   1.9360308e+01
   1.0085257e+01   1.9369317e+01
   1.0088260e+01   1.9378326e+01
   1.0091263e+01   1.9387335e+01
   1.0094266e+01   1.9396344e+01
   1.0097269e+01   1.9405353e+01
   1.0100272e+01   1.9414362e+01
   1.0103275e+01   1.9423371e+01
   1.0106278e+01   1.9432380e+01
   1.0109281e+01   1.9441389e+01
   1.0112284e+01   1.9450398e+01
   1.0115287e+01   1.9459407e+01
   1.0118290e+01   1.9468416e+01
   1.0121293e+01   1.9477425e+01
   1.0124296e+01   1.9486434e+01
   1.0127299e+01   1.9495443e+01
   1.0130302e+01   1.9504452e+01
   1.0133305e+01   1.9513461e+01
   1.0136308e+01   1.9522470e+01
   1.0139311e+01   1.9531479e+01
   1.0142314e+01   1.9540488e+01
   1.0145317e+01   1.9549497e+01
   1.0148320e+01   1.9558506e+01
   1.0151323e+01   1.9567515e+01
   1.0154326e+01   1.9576524e+01
   1.0157329e+01   1.9585533e+01
   1.0160332e+01   1.9594542e+01
   1.0163335e+01   1.9603551e+01
   1.0166338e+01   1.9612560e+01
   1.0169341e+01   1.9621569e+01
   1.0172344e+01   1.9630578e+01
   1.0175347e+01   1.9639587e+01
   1.0178350e+01   1.9648596e+01
   1.0181353e+01   1.9657605e+01
   1.0184356e+01   1.9666614e+01
   1.0187359e+01   1.9675623e+01
   1.0190362e+01   1.9684632e+01
   1.0193365e+01   1.9693641e+01
   1.0196368e+01   1.9702650e+01
   1.0199371e+01   1.9711659e+01
   1.0202374e+01   1.9720668e+01
   1.0205377e+01   1.9729677e+01
   1.0208380e+01   1.9738686e+01
   1.0211383e+01   1.9747695e+01
   1.0214386e+01   1.9756704e+01
   1.0217389e+01   1.9765713e+01
   1.0220392e+01   1.9774722e+01
   1.0223395e+01   1.9783731e+01
   1.0226398e+01   1.9792740e+01
   1.0229401e+01   1.9801749e+01
   1.0232404e+01   1.9810758e+01
   1.0235407e+01   1.9819767e+01
   1.0238410e+01   1.9828777e+01
   1.0241413e+01   1.9837786e+01
   1.0244416e+01   1.9846795e+01
   1.0247419e+01   1.9855804e+01
   1.0250422e+01   1.9864813e+01
   1.0253425e+01   1.9873822e+01
   1.0256428e+01   1.9882831e+01
   1.0259431e+01   1.9891840e+01
   1.0262434e+01   1.9900849e+01
   1.0265437e+01   1.9909858e+01
   1.0268440e+01   1.9918867e+01
   1.0271443e+01   1.9927876e+01
   1.0274446e+01   1.9936885e+01
   1.0277449e+01   1.9945894e+01
   1.0280452e+01   1.9954903e+01
   1.0283455e+01   1.9963912e+01
   1.0286458e+01   1.9972921e+01
   1.0289461e+01   1.9981930e+01
   1.0292464e+01   1.9990939e+01
   1.0295467e+01   1.9999948e+01
   1.0298470e+01   2.0008957e+01
   1.0301473e+01   2.0017966e+01
   1.0304476e+01   2.0026975e+01
   1.0307479e+01   2.0035984e+01
   1.0310482e+01   2.0044993e+01
   1.0313485e+01   2.0054002e+01
   1.0316488e+01   2.0063011e+01
   1.0319491e+01   2.0072020e+01
   1.0322494e+01   2.0081029e+01
   1.0325497e+01   2.0090038e+01
   1.0328500e+01   2.0099047e+01
   1.0331503e+01   2.0108056e+01
   1.0334506e+01   2.0117065e+01
   1.0337509e+01   2.0126074e+01
   1.0340512e+01   2.0135083e+01
   1.0343515e+01   2.0144092e+01
   1.0346518e+01   2.0153101e+01
   1.0349521e+01   2.0162110e+01
   1.0352524e+01   2.0171119e+01
   1.0355527e+01   2.0180128e+01
   1.0358530e+01   2.0189137e+01
   1.0361533e+01   2.0198146e+01
   1.0364536e+01   2.0207155e+01
   1.0367539e+01   2.0216164e+01
   1.0370542e+01   2.0225173e+01
   1.0373545e+01   2.0234182e+01
   1.0376548e+01   2.0243191e+01
   1.0379551e+01   2.0252200e+01
   1.0382554e+01   2.0261209e+01
   1.0385557e+01   2.0270218e+01
   1.0388560e+01   2.0279227e+01
   1.0391563e+01   2.0288236e+01
   1.0394566e+01   2.0297245e+01
   1.0397569e+01   2.0306254e+01
   1.0400572e+01   2.0315263e+01
   1.0403575e+01   2.0324272e+01
   1.0406578e+01   2.0333281e+01
   1.0409581e+01   2.0342290e+01
   1.0412584e+01   2.0351299e+01
   1.0415587e+01   2.0360308e+01
   1.0418590e+01   2.0369317e+01
   1.0421593e+01   2.0378326e+01
   1.0424596e+01   2.0387335e+01
   1.0427599e+01   2.0396344e+01
   1.0430602e+01   2.0405353e+01
   1.0433605e+01   2.0414362e+01
   1.0436608e+01   2.0423371e+01
   1.0439611e+01   2.0432380e+01
   1.0442614e+01   2.0441389e+01
   1.0445617e+01   2.0450398e+01
   1.0448620e+01   2.0459407e+01
   1.0451623e+01   2.0468416e+01
   1.0454626e+01   2.0477425e+01
   1.0457629e+01   2.0486434e+01
   1.0460632e+01   2.0495443e+01
   1.0463635e+01   2.0504452e+01
   1.0466638e+01   2.0513461e+01
   1.0469641e+01   2.0522470e+01
   1.0472644e+01   2.0531479e+01
   1.0475647e+01   2.0540488e+01
   1.0478650e+01   2.0549497e+01
   1.0481653e+01   2.0558506e+01
   1.0484656e+01   2.0567515e+01
   1.0487659e+01   2.0576524e+01
   1.0490662e+01   2.0585533e+01
   1.0493665e+01   2.0594542e+01
   1.0496668e+01   2.0603551e+01
   1.0499671e+01   2.0612560e+01
   1.0502674e+01   2.0621569e+01
   1.0505677e+01   2.0630578e+01
   1.0508680e+01   2.0639587e+01
   1.0511683e+01   2.0648596e+01
   1.0514686e+01   2.0657605e+01
   1.0517689e+01   2.0666614e+01
   1.0520692e+01   2.0675623e+01
   1.0523695e+01   2.0684632e+01
   1.0526698e+01   2.0693641e+01
   1.0529701e+01   2.0702650e+01
   1.0532704e+01   2.0711659e+01
   1.0535707e+01   2.0720668e+01
   1.0538710e+01   2.0729677e+01
   1.0541713e+01   2.0738686e+01
   1.0544716e+01   2.0747695e+01
   1.0547719e+01   2.0756704e+01
   1.0550722e+01   2.0765713e+01
   1.0553725e+01   2.0774722e+01
   1.0556728e+01   2.0783731e+01
   1.0559731e+01   2.0792740e+01
   1.0562734e+01   2.0801749e+01
   1.0565737e+01   2.0810758e+01
   1.0568740e+01   2.0819767e+01
   1.0571743e+01   2.0828777e+01
   1.0574746e+01   2.0837786e+01
   1.0577749e+01   2.0846795e+01
   1.0580752e+01   2.0855804e+01
   1.0583755e+01   2.0864813e+01
   1.0586758e+01   2.0873822e+01
   1.0589761e+01   2.0882831e+01
   1.0592764e+01   2.0891840e+01
   1.0595767e+01   2.0900849e+01
   1.0598770e+01   2.0909858e+01
   1.0601773e+01   2.0918867e+01
   1.0604776e+01   2.0927876e+01
   1.0607779e+01   2.0936885e+01
   1.0610782e+01   2.0945894e+01
   1.0613785e+01   2.0954903e+01
   1.0616788e+01   2.0963912e+01
   1.0619791e+01   2.0972921e+01
   1.0622794e+01   2.0981930e+01
   1.0625797e+01   2.0990939e+01
   1.0628800e+01   2.0999948e+01
   1.0631803e+01   2.1008957e+01
   1.0634806e+01   2.1017966e+01
   1.0637809e+01   2.1026975e+01
   1.0640812e+01   2.1035984e+01
   1.0643815e+01   2.1044993e+01
   1.0646818e+01   2.1054002e+01
   1.0649821e+01   2.1063011e+01
   1.0652824e+01   2.1072020e+01
   1.0655827e+01   2.1081029e+01
   1.0658830e+01   2.1090038e+01
   1.0661833e+01   2.1099047e+01
   1.0664836e+01   2.1108056e+01
   1.0667839e+01   2.1117065e+01
   1.0670842e+01   2.1126074e+01
   1.0673845e+01   2.1135083e+01
   1.0676848e+01   2.1144092e+01
   1.0679851e+01   2.1153101e+01
   1.0682854e+01   2.1162110e+01
   1.0685857e+01   2.1171119e+01
   1.0688860e+01   2.1180128e+01
   1.0691863e+01   2.1189137e+01
   1.0694866e+01   2.1198146e+01
   1.0697869e+01   2.1207155e+01
   1.0700872e+01   2.1216164e+01
   1.0703875e+01   2.1225173e+01
   1.0706878e+01   2.1234182e+01
   1.0709881e+01   2.1243191e+01
   1.0712884e+01   2.1252200e+01
   1.0715887e+01   2.1261209e+01
   1.0718890e+01   2.1270218e+01
   1.0721893e+01   2.1279227e+01
   1.0724896e+01   2.1288236e+01
   1.0727899e+01   2.1297245e+01
   1.0730902e+01   2.1306254e+01
   1.0733905e+01   2.1315263e+01
   1.0736908e+01   2.1324272e+01
   1.0739911e+01   2.1333281e+01
   1.0742914e+01   2.1342290e+01
   1.0745917e+01   2.1351299e+01
   1.0748920e+01   2.1360308e+01
   1.0751923e+01   2.1369317e+01
   1.0754926e+01   2.1378326e+01
   1.0757929e+01   2.1387335e+01
   1.0760932e+01   2.1396344e+01
   1.0763935e+01   2.1405353e+01
   1.0766938e+01   2.1414362e+01
   1.0769941e+01   2.1423371e+01
   1.0772944e+01   2.1432380e+01
   1.0775947e+01   2.1441389e+01
   1.0778950e+01   2.1450398e+01
   1.0781953e+01   2.1459407e+01
   1.0784956e+01   2.1468416e+01
   1.0787959e+01   2.1477425e+01
   1.0790962e+01   2.1486434e+01
   1.0793965e+01   2.1495443e+01
   1.0796968e+01   2.1504452e+01
   1.0799971e+01   2.1513461e+01
   1.0802974e+01   2.1522470e+01
   1.0805977e+01   2.1531479e+01
   1.0808980e+01   2.1540488e+01
   1.0811983e+01   2.1549497e+01
   1.0814986e+01   2.1558506e+01
   1.0817989e+01   2.1567515e+01
   1.0820992e+01   2.1576524e+01
   1.0823995e+01   2.1585533e+01
   1.0826998e+01   2.1594542e+01
   1.0830001e+01   2.1603551e+01
   1.0833004e+01   2.1612560e+01
   1.0836007e+01   2.1621569e+01
   1.0839010e+01   2.1630578e+01
   1.0842013e+01   2.1639587e+01
   1.0845016e+01   2.1648596e+01
   1.0848019e+01   2.1657605e+01
   1.0851022e+01   2.1666614e+01
   1.0854025e+01   2.1675623e+01
   1.0857028e+01   2.1684632e+01
   1.0860031e+01   2.1693641e+01
   1.0863034e+01   2.1702650e+01
   1.0866037e+01   2.1711659e+01
   1.0869041e+01   2.1720668e+01
   1.0872044e+01   2.1729677e+01
   1.0875047e+01   2.1738686e+01
   1.0878050e+01   2.1747695e+01
   1.0881053e+01   2.1756704e+01
   1.0884056e+01   2.1765713e+01
   1.0887059e+01   2.1774722e+01
   1.0890062e+01   2.1783731e+01
   1.0893065e+01   2.1792740e+01
   1.0896068e+01   2.1801749e+01
   1.0899071e+01   2.1810758e+01
   1.0902074e+01   2.1819767e+01
   1.0905077e+01   2.1828777e+01
   1.0908080e+01   2.1837786e+01
   1.0911083e+01   2.1846795e+01
   1.0914086e+01   2.1855804e+01
   1.0917089e+01   2.1864813e+01
   1.0920092e+01   2.1873822e+01
   1.0923095e+01   2.1882831e+01
   1.0926098e+01   2.1891840e+01
   1.0929101e+01   2.1900849e+01
   1.0932104e+01   2.1909858e+01
   1.0935107e+01   2.1918867e+01
   1.0938110e+01   2.1927876e+01
   1.0941113e+01   2.1936885e+01
   1.0944116e+01   2.1945894e+01
   1.0947119e+01   2.1954903e+01
   1.0950122e+01   2.1963912e+01
   1.0953125e+01   2.1972921e+01
   1.0956128e+01   2.1981930e+01
   1.0959131e+01   2.1990939e+01
   1.0962134e+01   2.1999948e+01
   1.0965137e+01   2.2008957e+01
   1.0968140e+01   2.2017966e+01
   1.0971143e+01   2.2026975e+01
   1.0974146e+01   2.2035984e+01
   1.0977149e+01   2.2044993e+01
   1.0980152e+01   2.2054002e+01
   1.0983155e+01   2.2063011e+01
   1.0986158e+01   2.2072020e+01
   1.0989161e+01   2.2081029e+01
   1.0992164e+01   2.2090038e+01
   1.0995167e+01   2.2099047e+01
   1.0998170e+01   2.2108056e+01
   1.1001173e+01   2.2117065e+01
   1.1004176e+01   2.2126074e+01
   1.1007179e+01   2.2135083e+01
   1.1010182e+01   2.2144092e+01
   1.1013185e+01   2.2153101e+01
   1.1016188e+01   2.2162110e+01
   1.1019191e+01   2.2171119e+01
   1.1022194e+01   2.2180128e+01
   1.1025197e+01   2.2189137e+01
   1.1028200e+01   2.2198146e+01
   1.1031203e+01   2.2207155e+01
   1.1034206e+01   2.2216164e+01
   1.1037209e+01   2.2225173e+01
   1.1040212e+01   2.2234182e+01
   1.1043215e+01   2.2243191e+01
   1.1046218e+01   2.2252200e+01
   1.1049221e+01   2.2261209e+01
   1.1052224e+01   2.2270218e+01
   1.1055227e+01   2.2279227e+01
   1.1058230e+01   2.2288236e+01
   1.1061233e+01   2.2297245e+01
   1.1064236e+01   2.2306254e+01
   1.1067239e+01   2.2315263e+01
   1.1070242e+01   2.2324272e+01
   1.1073245e+01   2.2333281e+01
   1.1076248e+01   2.2342290e+01
   1.1079251e+01   2.2351299e+01
   1.1082254e+01   2.2360308e+01
   1.1085257e+01   2.2369317e+01
   1.1088260e+01   2.2378326e+01
   1.1091263e+01   2.2387335e+01
   1.1094266e+01   2.2396344e+01
   1.1097269e+01   2.2405353e+01
   1.1100272e+01   2.2414362e+01
   1.1103275e+01   2.2423371e+01
   1.1106278e+01   2.2432380e+01
   1.1109281e+01   2.2441389e+01
   1.1112284e+01   2.2450398e+01
   1.1115287e+01   2.2459407e+01
   1.1118290e+01   2.2468416e+01
   1.1121293e+01   2.2477425e+01
   1.1124296e+01   2.2486434e+01
   1.1127299e+01   2.2495443e+01
   1.1130302e+01   2.2504452e+01
   1.1133305e+01   2.2513461e+01
   1.1136308e+01   2.2522470e+01
   1.1139311e+01   2.2531479e+01
   1.1142314e+01   2.2540488e+01
   1.1145317e+01   2.2549497e+01
   1.1148320e+01   2.2558506e+01
   1.1151323e+01   2.2567515e+01
   1.1154326e+01   2.2576524e+01
   1.1157329e+01   2.2585533e+01
   1.1160332e+01   2.2594542e+01
   1.1163335e+01   2.2603551e+01
   1.1166338e+01   2.2612560e+01
   1.1169341e+01   2.2621569e+01
   1.1172344e+01   2.2630578e+01
   1.1175347e+01   2.2639587e+01
   1.1178350e+01   2.2648596e+01
   1.1181353e+01   2.2657605e+01
   1.1184356e+01   2.2666614e+01
   1.1187359e+01   2.2675623e+01
   1.1190362e+01   2.2684632e+01
   1.1193365e+01   2.2693641e+01
   1.1196368e+01   2.2702650e+01
   1.1199371e+01   2.2711659e+01
   1.1202374e+01   2.2720668e+01
   1.1205377e+01   2.2729677e+01
   1.1208380e+01   2.2738686e+01
   1.1211383e+01   2.2747695e+01
   1.1214386e+01   2.2756704e+01
   1.1217389e+01   2.2765713e+01
   1.1220392e+01   2.2774722e+01
   1.1223395e+01   2.2783731e+01
   1.1226398e+01   2.2792740e+01
   1.1229401e+01   2.2801749e+01
   1.1232404e+01   2.2810758e+01
   1.1235407e+01   2.2819767e+01
   1.1238410e+01   2.2828777e+01
   1.1241413e+01   2.2837786e+01
   1.1244416e+01   2.2846795e+01
   1.1247419e+01   2.2855804e+01
   1.1250422e+01   2.2864813e+01
   1.1253425e+01   2.2873822e+01
   1.1256428e+01   2.2882831e+01
   1.1259431e+01   2.2891840e+01
   1.1262434e+01   2.2900849e+01
   1.1265437e+01   2.2909858e+01
   1.1268440e+01   2.2918867e+01
   1.1271443e+01   2.2927876e+01
   1.1274446e+01   2.2936885e+01
   1.1277449e+01   2.2945894e+01
   1.1280452e+01   2.2954903e+01
   1.1283455e+01   2.2963912e+01
   1.1286458e+01   2.2972921e+01
   1.1289461e+01   2.2981930e+01
   1.1292464e+01   2.2990939e+01
   1.1295467e+01   2.2999948e+01
   1.1298470e+01   2.3008957e+01
   1.1301473e+01   2.3017966e+01
   1.1304476e+01   2.3026975e+01
   1.1307479e+01   2.3035984e+01
   1.1310482e+01   2.3044993e+01
   1.1313485e+01   2.3054002e+01
   1.1316488e+01   2.3063011e+01
   1.1319491e+01   2.3072020e+01
   1.1322494e+01   2.3081029e+01
   1.1325497e+01   2.3090038e+01
   1.1328500e+01   2.3099047e+01
   1.1331503e+01   2.3108056e+01
   1.1334506e+01   2.3117065e+01
   1.1337509e+01   2.3126074e+01
   1.1340512e+01   2.3135083e+01
   1.1343515e+01   2.3144092e+01
   1.1346518e+01   2.3153101e+01
   1.1349521e+01   2.3162110e+01
   1.1352524e+01   2.3171119e+01
   1.1355527e+01   2.3180128e+01
   1.1358530e+01   2.3189137e+01
   1.1361533e+01   2.3198146e+01
   1.1364536e+01   2.3207155e+01
   1.1367539e+01   2.3216164e+01
   1.1370542e+01   2.3225173e+01
   1.1373545e+01   2.3234182e+01
   1.1376548e+01   2.3243191e+01
   1.1379551e+01   2.3252200e+01
   1.1382554e+01   2.3261209e+01
   1.1385557e+01   2.3270218e+01
   1.1388560e+01   2.3279227e+01
   1.1391563e+01   2.3288236e+01
   1.1394566e+01   2.3297245e+01
   1.1397569e+01   2.3306254e+01
   1.1400572e+01   2.3315263e+01
   1.1403575e+01   2.3324272e+01
   1.1406578e+01   2.3333281e+01
   1.1409581e+01   2.3342290e+01
   1.1412584e+01   2.3351299e+01
   1.1415587e+01   2.3360308e+01
   1.1418590e+01   2.3369317e+01
   1.1421593e+01   2.3378326e+01
   1.1424596e+01   2.3387335e+01
   1.1427599e+01   2.3396344e+01
   1.1430602e+01   2.3405353e+01
   1.1433605e+01   2.3414362e+01
   1.1436608e+01   2.3423371e+01
   1.1439611e+01   2.3432380e+01
   1.1442614e+01   2.3441389e+01
   1.1445617e+01   2.3450398e+01
   1.1448620e+01   2.3459407e+01
   1.1451623e+01   2.3468416e+01
   1.1454626e+01   2.3477425e+01
   1.1457629e+01   2.3486434e+01
   1.1460632e+01   2.3495443e+01
   1.1463635e+01   2.3504452e+01
   1.1466638e+01   2.3513461e+01
   1.1469641e+01   2.3522470e+01
   1.1472644e+01   2.3531479e+01
   1.1475647e+01   2.3540488e+01
   1.1478650e+01   2.3549497e+01
   1.1481653e+01   2.3558506e+01
   1.1484656e+01   2.3567515e+01
   1.1487659e+01   2.3576524e+01
   1.1490662e+01   2.3585533e+01
   1.1493665e+01   2.3594542e+01
   1.1496668e+01   2.3603551e+01
   1.1499671e+01   2.3612560e+01
   1.1502674e+01   2.3621569e+01
   1.1505677e+01   2.3630578e+01
   1.1508680e+01   2.3639587e+01
   1.1511683e+01   2.3648596e+01
   1.1514686e+01   2.3657605e+01
   1.1517689e+01   2.3666614e+01
   1.1520692e+01   2.3675623e+01
   1.1523695e+01   2.3684632e+01
   1.1526698e+01   2.3693641e+01
   1.1529701e+01   2.3702650e+01
   1.1532704e+01   2.3711659e+01
   1.1535707e+01   2.3720668e+01
   1.1538710e+01   2.3729677e+01
   1.1541713e+01   2.3738686e+01
   1.1544716e+01   2.3747695e+01
   1.1547719e+01   2.3756704e+01
   1.1550722e+01   2.3765713e+01
   1.1553725e+01   2.3774722e+01
   1.1556728e+01   2.3783731e+01
   1.1559731e+01   2.3792740e+01
   1.1562734e+01   2.3801749e+01
   1.1565737e+01   2.3810758e+01
   1.1568740e+01   2.3819767e+01
   1.1571743e+01   2.3828777e+01
   1.1574746e+01   2.3837786e+01
   1.1577749e+01   2.3846795e+01
   1.1580752e+01   2.3855804e+01
   1.1583755e+01   2.3864813e+01
   1.1586758e+01   2.3873822e+01
   1.1589761e+01   2.3882831e+01
   1.1592764e+01   2.3891840e+01
   1.1595767e+01   2.3900849e+01
   1.1598770e+01   2.3909858e+01
   1.1601773e+01   2.3918867e+01
   1.1604776e+01   2.3927876e+01
   1.1607779e+01   2.3936885e+01
   1.1610782e+01   2.3945894e+01
   1.1613785e+01   2.3954903e+01
   1.1616788e+01   2.3963912e+01
   1.1619791e+01   2.3972921e+01
   1.1622794e+01   2.3981930e+01
   1.1625797e+01   2.3990939e+01
   1.1628800e+01   2.3999948e+01
   1.1631803e+01   2.4008957e+01
   1.1634806e+01   2.4017966e+01
   1.1637809e+01   2.4026975e+01
   1.1640812e+01   2.4035984e+01
   1.1643815e+01   2.4044993e+01
   1.1646818e+01   2.4054002e+01
   1.1649821e+01   2.4063011e+01
   1.1652824e+01   2.4072020e+01
   1.1655827e+01   2.4081029e+01
   1.1658830e+01   2.4090038e+01
   1.1661833e+01   2.4099047e+01
   1.1664836e+01   2.4108056e+01
   1.1667839e+01   2.4117065e+01
   1.1670842e+01   2.4126074e+01
   1.1673845e+01   2.4135083e+01
   1.1676848e+01   2.4144092e+01
   1.1679851e+01   2.4153101e+01
   1.1682854e+01   2.4162110e+01
   1.1685857e+01   2.4171119e+01
   1.1688860e+01   2.4180128e+01
   1.1691863e+01   2.4189137e+01
   1.1694866e+01   2.4198146e+01
   1.1697869e+01   2.4207155e+01
   1.1700872e+01   2.4216164e+01
   1.1703875e+01   2.4225173e+01
   1.1706878e+01   2.4234182e+01
   1.1709881e+01   2.4243191e+01
   1.1712884e+01   2.4252200e+01
   1.1715887e+01   2.4261209e+01
   1.1718890e+01   2.4270218e+01
   1.1721893e+01   2.4279227e+01
   1.1724896e+01   2.4288236e+01
   1.1727899e+01   2.4297245e+01
   1.1730902e+01   2.4306254e+01
   1.1733905e+01   2.4315263e+01
   1.1736908e+01   2.4324272e+01
   1.1739911e+01   2.4333281e+01
   1.1742914e+01   2.4342290e+01
   1.1745917e+01   2.4351299e+01
   1.1748920e+01   2.4360308e+01
   1.1751923e+01   2.4369317e+01
   1.1754926e+01   2.4378326e+01
   1.1757929e+01   2.4387335e+01
   1.1760932e+01   2.4396344e+01
   1.1763935e+01   2.4405353e+01
   1.1766938e+01   2.4414362e+01
   1.1769941e+01   2.4423371e+01
   1.1772944e+01   2.4432380e+01
   1.1775947e+01   2.4441389e+01
   1.1778950e+01   2.4450398e+01
   1.1781953e+01   2.4459407e+01
   1.1784956e+01   2.4468416e+01
   1.1787959e+01   2.4477425e+01
   1.1790962e+01   2.4486434e+01
   1.1793965e+01   2.4495443e+01
   1.1796968e+01   2.4504452e+01
   1.1799971e+01   2.4513461e+01
   1.1802974e+01   2.4522470e+01
   1.1805977e+01   2.4531479e+01
   1.1808980e+01   2.4540488e+01
   1.1811983e+01   2.4549497e+01
   1.1814986e+01   2.4558506e+01
   1.1817989e+01   2.4567515e+01
   1.1820992e+01   2.4576524e+01
   1.1823995e+01   2.4585533e+01


==> Data/V23_s2.dat <==
   7.0304741e+00   1.2904892e+01
   7.0334771e+00   1.2913901e+01
   7.0364801e+00   1.2922910e+01
   7.0394831e+00   1.2931919e+01
   7.0424861e+00   1.2940928e+01
   7.0454891e+00   1.2949937e+01
   7.0484921e+00   1.2958946e+01
   7.0514951e+00   1.2967955e+01
   7.0544981e+00   1.2976964e+01
   7.0575011e+00   1.2985973e+01
   7.0605041e+00   1.2994982e+01
   7.0635071e+00   1.3003991e+01
   7.0665101e+00   1.3013000e+01
   7.0695131e+00   1.3022009e+01
   7.0725161e+00   1.3031018e+01
   7.0755191e+00   1.3040027e+01
   7.0785221e+00   1.3049036e+01
   7.0815252e+00   1.3058045e+01
   7.0845282e+00   1.3067054e+01
   7.0875312e+00   1.3076063e+01
   7.0905342e+00   1.3085072e+01
   7.0935372e+00   1.3094081e+01
   7.0965402e+00   1.3103090e+01
   7.0995432e+00   1.3112099e+01
   7.1025462e+00   1.3121108e+01
   7.1055492e+00   1.3130117e+01
   7.1085522e+00   1.3139126e+01
   7.1115552e+00   1.3148135e+01
   7.1145582e+00   1.3157144e+01
   7.1175612e+00   1.3166153e+01
   7.1205642e+00   1.3175162e+01
   7.1235672e+00   1.3184171e+01
   7.1265702e+00   1.3193180e+01
   7.1295732e+00   1.3202189e+01
   7.1325762e+00   1.3211198e+01
   7.1355792e+00   1.3220207e+01
   7.1385822e+00   1.3229216e+01
   7.1415852e+00   1.3238225e+01
   7.1445882e+00   1.3247234e+01
   7.1475912e+00   1.3256243e+01
   7.1505942e+00   1.3265252e+01
   7.1535972e+00   1.3274261e+01
   7.1566002e+00   1.3283270e+01
   7.1596032e+00   1.3292279e+01
   7.1626062e+00   1.3301288e+01
   7.1656092e+00   1.3310297e+01
   7.1686122e+00   1.3319306e+01
   7.1716152e+00   1.3328315e+01
   7.1746182e+00   1.3337324e+01
   7.1776212e+00   1.3346333e+01
   7.1806243e+00   1.3355342e+01
   7.1836273e+00   1.3364351e+01
   7.1866303e+00   1.3373360e+01
   7.1896333e+00   1.3382369e+01
   7.1926363e+00   1.3391378e+01
   7.1956393e+00   1.3400387e+01
   7.1986423e+00   1.3409396e+01
   7.2016453e+00   1.3418405e+01
   7.2046483e+00   1.3427414e+01
   7.2076513e+00   1.3436423e+01
   7.2106543e+00   1.3445432e+01
   7.2136573e+00   1.3454441e+01
   7.2166603e+00   1.3463450e+01
   7.2196633e+00   1.3472459e+01
   7.2226663e+00   1.3481468e+01
   7.2256693e+00   1.3490478e+01
   7.2286723e+00   1.3499487e+01
   7.2316753e+00   1.3508496e+01
   7.2346783e+00   1.3517505e+01
   7.2376813e+00   1.3526514e+01
   7.2406843e+00   1.3535523e+01
   7.2436873e+00   1.3544532e+01
   7.2466903e+00   1.3553541e+01
   7.2496933e+00   1.3562550e+01
   7.2526963e+00   1.3571559e+01
   7.2556993e+00   1.3580568e+01
   7.2587023e+00   1.3589577e+01
   7.2617053e+00   1.3598586e+01
   7.2647083e+00   1.3607595e+01
   7.2677113e+00   1.3616604e+01
   7.2707143e+00   1.3625613e+01
   7.2737173e+00   1.3634622e+01
   7.2767203e+00   1.3643631e+01
   7.2797233e+00   1.3652640e+01
   7.2827264e+00   1.3661649e+01
   7.2857294e+00   1.3670658e+01
   7.2887324e+00   1.3679667e+01
   7.2917354e+00   1.3688676e+01
   7.2947384e+00   1.3697685e+01
   7.2977414e+00   1.3706694e+01
   7.3007444e+00   1.3715703e+01
   7.3037474e+00   1.3724712e+01
   7.3067504e+00   1.3733721e+01
   7.3097534e+00   1.3742730e+01
   7.3127564e+00   1.3751739e+01
   7.3157594e+00   1.3760748e+01
   7.3187624e+00   1.3769757e+01
   7.3217654e+00   1.3778766e+01
   7.3247684e+00   1.3787775e+01
   7.3277714e+00   1.3796784e+01
   7.3307744e+00   1.3805793e+01
   7.3337774e+00   1.3814802e+01
   7.3367804e+00   1.3823811e+01
   7.3397834e+00   1.3832820e+01
   7.3427864e+00   1.3841829e+01
   7.3457894e+00   1.3850838e+01
   7.3487924e+00   1.3859847e+01
   7.3517954e+00   1.3868856e+01
   7.3547984e+00   1.3877865e+01
   7.3578014e+00   1.3886874e+01
   7.3608044e+00   1.3895883e+01
   7.3638074e+00   1.3904892e+01
   7.3668104e+00   1.3913901e+01
   7.3698134e+00   1.3922910e+01
   7.3728164e+00   1.3931919e+01
   7.3758194e+00   1.3940928e+01
   7.3788224e+00   1.3949937e+01
   7.3818255e+00   1.3958946e+01
   7.3848285e+00   1.3967955e+01
   7.3878315e+00   1.3976964e+01
   7.3908345e+00   1.3985973e+01
   7.3938375e+00   1.3994982e+01
   7.3968405e+00   1.4003991e+01
   7.3998435e+00   1.4013000e+01
   7.4028465e+00   1.4022009e+01
   7.4058495e+00   1.4031018e+01
   7.4088525e+00   1.4040027e+01
   7.4118555e+00   1.4049036e+01
   7.4148585e+00   1.4058045e+01
   7.4178615e+00   1.4067054e+01
   7.4208645e+00   1.4076063e+01
   7.4238675e+00   1.4085072e+01
   7.4268705e+00   1.4094081e+01
   7.4298735e+00   1.4103090e+01
   7.4328765e+00   1.4112099e+01
   7.4358795e+00   1.4121108e+01
   7.4388825e+00   1.4130117e+01
   7.4418855e+00   1.4139126e+01
   7.4448885e+00   1.4148135e+01
   7.4478915e+00   1.4157144e+01
   7.4508945e+00   1.4166153e+01
   7.4538975e+00   1.4175162e+01
   7.4569005e+00   1.4184171e+01
   7.4599035e+00   1.4193180e+01
   7.4629065e+00   1.4202189e+01
   7.4659095e+00   1.4211198e+01
   7.4689125e+00   1.4220207e+01
   7.4719155e+00   1.4229216e+01
   7.4749185e+00   1.4238225e+01
   7.4779215e+00   1.4247234e+01
   7.4809246e+00   1.4256243e+01
   7.4839276e+00   1.4265252e+01
   7.4869306e+00   1.4274261e+01
   7.4899336e+00   1.4283270e+01
   7.4929366e+00   1.4292279e+01
   7.4959396e+00   1.4301288e+01
   7.4989426e+00   1.4310297e+01
   7.5019456e+00   1.4319306e+01
   7.5049486e+00   1.4328315e+01
   7.5079516e+00   1.4337324e+01
   7.5109546e+00   1.4346333e+01
   7.5139576e+00   1.4355342e+01
   7.5169606e+00   1.4364351e+01
   7.5199636e+00   1.4373360e+01
   7.5229666e+00   1.4382369e+01
   7.5259696e+00   1.4391378e+01
   7.5289726e+00   1.4400387e+01
   7.5319756e+00   1.4409396e+01
   7.5349786e+00   1.4418405e+01
   7.5379816e+00   1.4427414e+01
   7.5409846e+00   1.4436423e+01
   7.5439876e+00   1.4445432e+01
   7.5469906e+00   1.4454441e+01
   7.5499936e+00   1.4463450e+01
   7.5529966e+00   1.4472459e+01
   7.5559996e+00   1.4481468e+01
   7.5590026e+00   1.4490478e+01
   7.5620056e+00   1.4499487e+01
   7.5650086e+00   1.4508496e+01
   7.5680116e+00   1.4517505e+01
   7.5710146e+00   1.4526514e+01
   7.5740176e+00   1.4535523e+01
   7.5770206e+00   1.4544532e+01
   7.5800237e+00   1.4553541e+01
   7.5830267e+00   1.4562550e+01
   7.5860297e+00   1.4571559e+01
   7.5890327e+00   1.4580568e+01
   7.5920357e+00   1.4589577e+01
   7.5950387e+00   1.4598586e+01
   7.5980417e+00   1.4607595e+01
   7.6010447e+00   1.4616604e+01
   7.6040477e+00   1.4625613e+01
   7.6070507e+00   1.4634622e+01
   7.6100537e+00   1.4643631e+01
   7.6130567e+00   1.4652640e+01
   7.6160597e+00   1.4661649e+01
   7.6190627e+00   1.4670658e+01
   7.6220657e+00   1.4679667e+01
   7.6250687e+00   1.4688676e+01
   7.6280717e+00   1.4697685e+01
   7.6310747e+00   1.4706694e+01
   7.6340777e+00   1.4715703e+01
   7.6370807e+00   1.4724712e+01
   7.6400837e+00   1.4733721e+01
   7.6430867e+00   1.4742730e+01
   7.6460897e+00   1.4751739e+01
   7.6490927e+00   1.4760748e+01
   7.6520957e+00   1.4769757e+01
   7.6550987e+00   1.4778766e+01
   7.6581017e+00   1.4787775e+01
   7.6611047e+00   1.4796784e+01
   7.6641077e+00   1.4805793e+01
   7.6671107e+00   1.4814802e+01
   7.6701137e+00   1.4823811e+01
   7.6731167e+00   1.4832820e+01
   7.6761197e+00   1.4841829e+01
   7.6791227e+00   1.4850838e+01
   7.6821258e+00   1.4859847e+01
   7.6851288e+00   1.4868856e+01
   7.6881318e+00   1.4877865e+01
   7.6911348e+00   1.4886874e+01
   7.6941378e+00   1.4895883e+01
   7.6971408e+00   1.4904892e+01
   7.7001438e+00   1.4913901e+01
   7.7031468e+00   1.4922910e+01
   7.7061498e+00   1.4931919e+01
   7.7091528e+00   1.4940928e+01
   7.7121558e+00   1.4949937e+01
   7.7151588e+00   1.4958946e+01
   7.7181618e+00   1.4967955e+01
   7.7211648e+00   1.4976964e+01
   7.7241678e+00   1.4985973e+01
   7.7271708e+00   1.4994982e+01
   7.7301738e+00   1.5003991e+01
   7.7331768e+00   1.5013000e+01
   7.7361798e+00   1.5022009e+01
   7.7391828e+00   1.5031018e+01
   7.7421858e+00   1.5040027e+01
   7.7451888e+00   1.5049036e+01
   7.7481918e+00   1.5058045e+01
   7.7511948e+00   1.5067054e+01
   7.7541978e+00   1.5076063e+01
   7.7572008e+00   1.5085072e+01
   7.7602038e+00   1.5094081e+01
   7.7632068e+00   1.5103090e+01
   7.7662098e+00   1.5112099e+01
   7.7692128e+00   1.5121108e+01
   7.7722158e+00   1.5130117e+01
   7.7752188e+00   1.5139126e+01
   7.7782218e+00   1.5148135e+01
   7.7812249e+00   1.5157144e+01
   7.7842279e+00   1.5166153e+01
   7.7872309e+00   1.5175162e+01
   7.7902339e+00   1.5184171e+01
   7.7932369e+00   1.5193180e+01
   7.7962399e+00   1.5202189e+01
   7.7992429e+00   1.5211198e+01
   7.8022459e+00   1.5220207e+01
   7.8052489e+00   1.5229216e+01
   7.8082519e+00   1.5238225e+01
   7.8112549e+00   1.5247234e+01
   7.8142579e+00   1.5256243e+01
   7.8172609e+00   1.5265252e+01
   7.8202639e+00   1.5274261e+01
   7.8232669e+00   1.5283270e+01
   7.8262699e+00   1.5292279e+01
   7.8292729e+00   1.5301288e+01
   7.8322759e+00   1.5310297e+01
   7.8352789e+00   1.5319306e+01
   7.8382819e+00   1.5328315e+01
   7.8412849e+00   1.5337324e+01
   7.8442879e+00   1.5346333e+01
   7.8472909e+00   1.5355342e+01
   7.8502939e+00   1.5364351e+01
   7.8532969e+00   1.5373360e+01
   7.8562999e+00   1.5382369e+01
   7.8593029e+00   1.5391378e+01
   7.8623059e+00   1.5400387e+01
   7.8653089e+00   1.5409396e+01
   7.8683119e+00   1.5418405e+01
   7.8713149e+00   1.5427414e+01
   7.8743179e+00   1.5436423e+01
   7.8773209e+00   1.5445432e+01
   7.8803240e+00   1.5454441e+01
   7.8833270e+00   1.5463450e+01
   7.8863300e+00   1.5472459e+01
   7.8893330e+00   1.5481468e+01
   7.8923360e+00   1.5490478e+01
   7.8953390e+00   1.5499487e+01
   7.8983420e+00   1.5508496e+01
   7.9013450e+00   1.5517505e+01
   7.9043480e+00   1.5526514e+01
   7.9073510e+00   1.5535523e+01
   7.9103540e+00   1.5544532e+01
   7.9133570e+00   1.5553541e+01
   7.9163600e+00   1.5562550e+01
   7.9193630e+00   1.5571559e+01
   7.9223660e+00   1.5580568e+01
   7.9253690e+00   1.5589577e+01
   7.9283720e+00   1.5598586e+01
   7.9313750e+00   1.5607595e+01
   7.9343780e+00   1.5616604e+01
   7.9373810e+00   1.5625613e+01
   7.9403840e+00   1.5634622e+01
   7.9433870e+00   1.5643631e+01
   7.9463900e+00   1.5652640e+01
   7.9493930e+00   1.5661649e+01
   7.9523960e+00   1.5670658e+01
   7.9553990e+00   1.5679667e+01
   7.9584020e+00   1.5688676e+01
   7.9614050e+00   1.5697685e+01
   7.9644080e+00   1.5706694e+01
   7.9674110e+00   1.5715703e+01
   7.9704140e+00   1.5724712e+01
   7.9734170e+00   1.5733721e+01
   7.9764200e+00   1.5742730e+01
   7.9794230e+00   1.5751739e+01
   7.9824261e+00   1.5760748e+01
   7.9854291e+00   1.5769757e+01
   7.9884321e+00   1.5778766e+01
   7.9914351e+00   1.5787775e+01
   7.9944381e+00   1.5796784e+01
   7.9974411e+00   1.5805793e+01
   8.0004441e+00   1.5814802e+01
   8.0034471e+00   1.5823811e+01
   8.0064501e+00   1.5832820e+01
   8.0094531e+00   1.5841829e+01
   8.0124561e+00   1.5850838e+01
   8.0154591e+00   1.5859847e+01
   8.0184621e+00   1.5868856e+01
   8.0214651e+00   1.5877865e+01
   8.0244681e+00   1.5886874e+01
   8.0274711e+00   1.5895883e+01
   8.0304741e+00   1.5904892e+01
   8.0334771e+00   1.5913901e+01
   8.0364801e+00   1.5922910e+01
   8.0394831e+00   1.5931919e+01
   8.0424861e+00   1.5940928e+01
   8.0454891e+00   1.5949937e+01
   8.0484921e+00   1.5958946e+01
   8.0514951e+00   1.5967955e+01
   8.0544981e+00   1.5976964e+01
   8.0575011e+00   1.5985973e+01
   8.0605041e+00   1.5994982e+01
   8.0635071e+00   1.6003991e+01
   8.0665101e+00   1.6013000e+01
   8.0695131e+00   1.6022009e+01
   8.0725161e+00   1.6031018e+01
   8.0755191e+00   1.6040027e+01
   8.0785221e+00   1.6049036e+01
   8.0815252e+00   1.6058045e+01
   8.0845282e+00   1.6067054e+01
   8.0875312e+00   1.6076063e+01
   8.0905342e+00   1.6085072e+01
   8.0935372e+00   1.6094081e+01
   8.0965402e+00   1.6103090e+01
   8.0995432e+00   1.6112099e+01
   8.1025462e+00   1.6121108e+01
   8.1055492e+00   1.6130117e+01
   8.1085522e+00   1.6139126e+01
   8.1115552e+00   1.6148135e+01
   8.1145582e+00   1.6157144e+01
   8.1175612e+00   1.6166153e+01
   8.1205642e+00   1.6175162e+01
   8.1235672e+00   1.6184171e+01
   8.1265702e+00   1.6193180e+01
   8.1295732e+00   1.6202189e+01
   8.1325762e+00   1.6211198e+01
   8.1355792e+00   1.6220207e+01
   8.1385822e+00   1.6229216e+01
   8.1415852e+00   1.6238225e+01
   8.1445882e+00   1.6247234e+01
   8.1475912e+00   1.6256243e+01
   8.1505942e+00   1.6265252e+01
   8.1535972e+00   1.6274261e+01
   8.1566002e+00   1.6283270e+01
   8.1596032e+00   1.6292279e+01
   8.1626062e+00   1.6301288e+01
   8.1656092e+00   1.6310297e+01
   8.1686122e+00   1.6319306e+01
   8.1716152e+00   1.6328315e+01
   8.1746182e+00   1.6337324e+01
   8.1776212e+00   1.6346333e+01
   8.1806243e+00   1.6355342e+01
   8.1836273e+00   1.6364351e+01
   8.1866303e+00   1.6373360e+01
   8.1896333e+00   1.6382369e+01
   8.1926363e+00   1.6391378e+01
   8.1956393e+00   1.6400387e+01
   8.1986423e+00   1.6409396e+01
   8.2016453e+00   1.6418405e+01
   8.2046483e+00   1.6427414e+01
   8.2076513e+00   1.6436423e+01
   8.2106543e+00   1.6445432e+01
   8.2136573e+00   1.6454441e+01
   8.2166603e+00   1.6463450e+01
   8.2196633e+00   1.6472459e+01
   8.2226663e+00   1.6481468e+01
   8.2256693e+00   1.6490478e+01
   8.2286723e+00   1.6499487e+01
   8.2316753e+00   1.6508496e+01
   8.2346783e+00   1.6517505e+01
   8.2376813e+00   1.6526514e+01
   8.2406843e+00   1.6535523e+01
   8.2436873e+00   1.6544532e+01
   8.2466903e+00   1.6553541e+01
   8.2496933e+00   1.6562550e+01
   8.2526963e+00   1.6571559e+01
   8.2556993e+00   1.6580568e+01
   8.2587023e+00   1.6589577e+01
   8.2617053e+00   1.6598586e+01
   8.2647083e+00   1.6607595e+01
   8.2677113e+00   1.6616604e+01
   8.2707143e+00   1.6625613e+01
   8.2737173e+00   1.6634622e+01
   8.2767203e+00   1.6643631e+01
   8.2797233e+00   1.6652640e+01
   8.2827264e+00   1.6661649e+01
   8.2857294e+00   1.6670658e+01
   8.2887324e+00   1.6679667e+01
   8.2917354e+00   1.6688676e+01
   8.2947384e+00   1.6697685e+01
   8.2977414e+00   1.6706694e+01
   8.3007444e+00   1.6715703e+01
   8.3037474e+00   1.6724712e+01
   8.3067504e+00   1.6733721e+01
   8.3097534e+00   1.6742730e+01
   8.3127564e+00   1.6751739e+01
   8.3157594e+00   1.6760748e+01
   8.3187624e+00   1.6769757e+01
   8.3217654e+00   1.6778766e+01
   8.3247684e+00   1.6787775e+01
   8.3277714e+00   1.6796784e+01
   8.3307744e+00   1.6805793e+01
   8.3337774e+00   1.6814802e+01
   8.3367804e+00   1.6823811e+01
   8.3397834e+00   1.6832820e+01
   8.3427864e+00   1.6841829e+01
   8.3457894e+00   1.6850838e+01
   8.3487924e+00   1.6859847e+01
   8.3517954e+00   1.6868856e+01
   8.3547984e+00   1.6877865e+01
   8.3578014e+00   1.6886874e+01
   8.3608044e+00   1.6895883e+01
   8.3638074e+00   1.6904892e+01
   8.3668104e+00   1.6913901e+01
   8.3698134e+00   1.6922910e+01
   8.3728164e+00   1.6931919e+01
   8.3758194e+00   1.6940928e+01
   8.3788224e+00   1.6949937e+01
   8.3818255e+00   1.6958946e+01
   8.3848285e+00   1.6967955e+01
   8.3878315e+00   1.6976964e+01
   8.3908345e+00   1.6985973e+01
   8.3938375e+00   1.6994982e+01
   8.3968405e+00   1.7003991e+01
   8.3998435e+00   1.7013000e+01
   8.4028465e+00   1.7022009e+01
   8.4058495e+00   1.7031018e+01
   8.4088525e+00   1.7040027e+01
   8.4118555e+00   1.7049036e+01
   8.4148585e+00   1.7058045e+01
   8.4178615e+00   1.7067054e+01
   8.4208645e+00   1.7076063e+01
   8.4238675e+00   1.7085072e+01
   8.4268705e+00   1.7094081e+01
   8.4298735e+00   1.7103090e+01
   8.4328765e+00   1.7112099e+01
   8.4358795e+00   1.7121108e+01
   8.4388825e+00   1.7130117e+01
   8.4418855e+00   1.7139126e+01
   8.4448885e+00   1.7148135e+01
   8.4478915e+00   1.7157144e+01
   8.4508945e+00   1.7166153e+01
   8.4538975e+00   1.7175162e+01
   8.4569005e+00   1.7184171e+01
   8.4599035e+00   1.7193180e+01
   8.4629065e+00   1.7202189e+01
   8.4659095e+00   1.7211198e+01
   8.4689125e+00   1.7220207e+01
   8.4719155e+00   1.7229216e+01
   8.4749185e+00   1.7238225e+01
   8.4779215e+00   1.7247234e+01
   8.4809246e+00   1.7256243e+01
   8.4839276e+00   1.7265252e+01
   8.4869306e+00   1.7274261e+01
   8.4899336e+00   1.7283270e+01
   8.4929366e+00   1.7292279e+01
   8.4959396e+00   1.7301288e+01
   8.4989426e+00   1.7310297e+01
   8.5019456e+00   1.7319306e+01
   8.5049486e+00   1.7328315e+01
   8.5079516e+00   1.7337324e+01
   8.5109546e+00   1.7346333e+01
   8.5139576e+00   1.7355342e+01
   8.5169606e+00   1.7364351e+01
   8.5199636e+00   1.7373360e+01
   8.5229666e+00   1.7382369e+01
   8.5259696e+00   1.7391378e+01
   8.5289726e+00   1.7400387e+01
   8.5319756e+00   1.7409396e+01
   8.5349786e+00   1.7418405e+01
   8.5379816e+00   1.7427414e+01
   8.5409846e+00   1.7436423e+01
   8.5439876e+00   1.7445432e+01
   8.5469906e+00   1.7454441e+01
   8.5499936e+00   1.7463450e+01
   8.5529966e+00   1.7472459e+01
   8.5559996e+00   1.7481468e+01
   8.5590026e+00   1.7490478e+01
   8.5620056e+00   1.7499487e+01
   8.5650086e+00   1.7508496e+01
   8.5680116e+00   1.7517505e+01
   8.5710146e+00   1.7526514e+01
   8.5740176e+00   1.7535523e+01
   8.5770206e+00   1.7544532e+01
   8.5800237e+00   1.7553541e+01
   8.5830267e+00   1.7562550e+01
   8.5860297e+00   1.7571559e+01
   8.5890327e+00   1.7580568e+01
   8.5920357e+00   1.7589577e+01
   8.5950387e+00   1.7598586e+01
   8.5980417e+00   1.7607595e+01
   8.6010447e+00   1.7616604e+01
   8.6040477e+00   1.7625613e+01
   8.6070507e+00   1.7634622e+01
   8.6100537e+00   1.7643631e+01
   8.6130567e+00   1.7652640e+01
   8.6160597e+00   1.7661649e+01
   8.6190627e+00   1.7670658e+01
   8.6220657e+00   1.7679667e+01
   8.6250687e+00   1.7688676e+01
   8.6280717e+00   1.7697685e+01
   8.6310747e+00   1.7706694e+01
   8.6340777e+00   1.7715703e+01
   8.6370807e+00   1.7724712e+01
   8.6400837e+00   1.7733721e+01
   8.6430867e+00   1.7742730e+01
   8.6460897e+00   1.7751739e+01
   8.6490927e+00   1.7760748e+01
   8.6520957e+00   1.7769757e+01
   8.6550987e+00   1.7778766e+01
   8.6581017e+00   1.7787775e+01
   8.6611047e+00   1.7796784e+01
   8.6641077e+00   1.7805793e+01
   8.6671107e+00   1.7814802e+01
   8.6701137e+00   1.7823811e+01
   8.6731167e+00   1.7832820e+01
   8.6761197e+00   1.7841829e+01
   8.6791227e+00   1.7850838e+01
   8.6821258e+00   1.7859847e+01
   8.6851288e+00   1.7868856e+01
   8.6881318e+00   1.7877865e+01
   8.6911348e+00   1.7886874e+01
   8.6941378e+00   1.7895883e+01
   8.6971408e+00   1.7904892e+01
   8.7001438e+00   1.7913901e+01
   8.7031468e+00   1.7922910e+01
   8.7061498e+00   1.7931919e+01
   8.7091528e+00   1.7940928e+01
   8.7121558e+00   1.7949937e+01
   8.7151588e+00   1.7958946e+01
   8.7181618e+00   1.7967955e+01
   8.7211648e+00   1.7976964e+01
   8.7241678e+00   1.7985973e+01
   8.7271708e+00   1.7994982e+01
   8.7301738e+00   1.8003991e+01
   8.7331768e+00   1.8013000e+01
   8.7361798e+00   1.8022009e+01
   8.7391828e+00   1.8031018e+01
   8.7421858e+00   1.8040027e+01
   8.7451888e+00   1.8049036e+01
   8.7481918e+00   1.8058045e+01
   8.7511948e+00   1.8067054e+01
   8.7541978e+00   1.8076063e+01
   8.7572008e+00   1.8085072e+01
   8.7602038e+00   1.8094081e+01
   8.7632068e+00   1.8103090e+01
   8.7662098e+00   1.8112099e+01
   8.7692128e+00   1.8121108e+01
   8.7722158e+00   1.8130117e+01
   8.7752188e+00   1.8139126e+01
   8.7782218e+00   1.8148135e+01
   8.7812249e+00   1.8157144e+01
   8.7842279e+00   1.8166153e+01
   8.7872309e+00   1.8175162e+01
   8.7902339e+00   1.8184171e+01
   8.7932369e+00   1.8193180e+01
   8.7962399e+00   1.8202189e+01
   8.7992429e+00   1.8211198e+01
   8.8022459e+00   1.8220207e+01
   8.8052489e+00   1.8229216e+01
   8.8082519e+00   1.8238225e+01
   8.8112549e+00   1.8247234e+01
   8.8142579e+00   1.8256243e+01
   8.8172609e+00   1.8265252e+01
   8.8202639e+00   1.8274261e+01
   8.8232669e+00   1.8283270e+01
   8.8262699e+00   1.8292279e+01
   8.8292729e+00   1.8301288e+01
   8.8322759e+00   1.8310297e+01
   8.8352789e+00   1.8319306e+01
   8.8382819e+00   1.8328315e+01
   8.8412849e+00   1.8337324e+01
   8.8442879e+00   1.8346333e+01
   8.8472909e+00   1.8355342e+01
   8.8502939e+00   1.8364351e+01
   8.8532969e+00   1.8373360e+01
   8.8562999e+00   1.8382369e+01
   8.8593029e+00   1.8391378e+01
   8.8623059e+00   1.8400387e+01
   8.8653089e+00   1.8409396e+01
   8.8683119e+00   1.8418405e+01
   8.8713149e+00   1.8427414e+01
   8.8743179e+00   1.8436423e+01
   8.8773209e+00   1.8445432e+01
   8.8803240e+00   1.8454441e+01
   8.8833270e+00   1.8463450e+01
   8.8863300e+00   1.8472459e+01
   8.8893330e+00   1.8481468e+01
   8.8923360e+00   1.8490478e+01
   8.8953390e+00   1.8499487e+01
   8.8983420e+00   1.8508496e+01
   8.9013450e+00   1.8517505e+01
   8.9043480e+00   1.8526514e+01
   8.9073510e+00   1.8535523e+01
   8.9103540e+00   1.8544532e+01
   8.9133570e+00   1.8553541e+01
   8.9163600e+00   1.8562550e+01
   8.9193630e+00   1.8571559e+01
   8.9223660e+00   1.8580568e+01
   8.9253690e+00   1.8589577e+01
   8.9283720e+00   1.8598586e+01
   8.9313750e+00   1.8607595e+01
   8.9343780e+00   1.8616604e+01
   8.9373810e+00   1.8625613e+01
   8.9403840e+00   1.8634622e+01
   8.9433870e+00   1.8643631e+01
   8.9463900e+00   1.8652640e+01
   8.9493930e+00   1.8661649e+01
   8.9523960e+00   1.8670658e+01
   8.9553990e+00   1.8679667e+01
   8.9584020e+00   1.8688676e+01
   8.9614050e+00   1.8697685e+01
   8.9644080e+00   1.8706694e+01
   8.9674110e+00   1.8715703e+01
   8.9704140e+00   1.8724712e+01
   8.9734170e+00   1.8733721e+01
   8.9764200e+00   1.8742730e+01
   8.9794230e+00   1.8751739e+01
   8.9824261e+00   1.8760748e+01
   8.9854291e+00   1.8769757e+01
   8.9884321e+00   1.8778766e+01
   8.9914351e+00   1.8787775e+01
   8.9944381e+00   1.8796784e+01
   8.9974411e+00   1.8805793e+01
   9.0004441e+00   1.8814802e+01
   9.0034471e+00   1.8823811e+01
   9.0064501e+00   1.8832820e+01
   9.0094531e+00   1.8841829e+01
   9.0124561e+00   1.8850838e+01
   9.0154591e+00   1.8859847e+01
   9.0184621e+00   1.8868856e+01
   9.0214651e+00   1.8877865e+01
   9.0244681e+00   1.8886874e+01
   9.0274711e+00   1.8895883e+01
   9.0304741e+00   1.8904892e+01
   9.0334771e+00   1.8913901e+01
   9.0364801e+00   1.8922910e+01
   9.0394831e+00   1.8931919e+01
   9.0424861e+00   1.8940928e+01
   9.0454891e+00   1.8949937e+01
   9.0484921e+00   1.8958946e+01
   9.0514951e+00   1.8967955e+01
   9.0544981e+00   1.8976964e+01
   9.0575011e+00   1.8985973e+01
   9.0605041e+00   1.8994982e+01
   9.0635071e+00   1.9003991e+01
   9.0665101e+00   1.9013000e+01
   9.0695131e+00   1.9022009e+01
   9.0725161e+00   1.9031018e+01
   9.0755191e+00   1.9040027e+01
   9.0785221e+00   1.9049036e+01
   9.0815252e+00   1.9058045e+01
   9.0845282e+00   1.9067054e+01
   9.0875312e+00   1.9076063e+01
   9.0905342e+00   1.9085072e+01
   9.0935372e+00   1.9094081e+01
   9.0965402e+00   1.9103090e+01
   9.0995432e+00   1.9112099e+01
   9.1025462e+00   1.9121108e+01
   9.1055492e+00   1.9130117e+01
   9.1085522e+00   1.9139126e+01
   9.1115552e+00   1.9148135e+01
   9.1145582e+00   1.9157144e+01
   9.1175612e+00   1.9166153e+01
   9.1205642e+00   1.9175162e+01
   9.1235672e+00   1.9184171e+01
   9.1265702e+00   1.9193180e+01
   9.1295732e+00   1.9202189e+01
   9.1325762e+00   1.9211198e+01
   9.1355792e+00   1.9220207e+01
   9.1385822e+00   1.9229216e+01
   9.1415852e+00   1.9238225e+01
   9.1445882e+00   1.9247234e+01
   9.1475912e+00   1.9256243e+01
   9.1505942e+00   1.9265252e+01
   9.1535972e+00   1.9274261e+01
   9.1566002e+00   1.9283270e+01
   9.1596032e+00   1.9292279e+01
   9.1626062e+00   1.9301288e+01
   9.1656092e+00   1.9310297e+01
   9.1686122e+00   1.9319306e+01
   9.1716152e+00   1.9328315e+01
   9.1746182e+00   1.9337324e+01
   9.1776212e+00   1.9346333e+01
   9.1806243e+00   1.9355342e+01
   9.1836273e+00   1.9364351e+01
   9.1866303e+00   1.9373360e+01
   9.1896333e+00   1.9382369e+01
   9.1926363e+00   1.9391378e+01
   9.1956393e+00   1.9400387e+01
   9.1986423e+00   1.9409396e+01
   9.2016453e+00   1.9418405e+01
   9.2046483e+00   1.9427414e+01
   9.2076513e+00   1.9436423e+01
   9.2106543e+00   1.9445432e+01
   9.2136573e+00   1.9454441e+01
   9.2166603e+00   1.9463450e+01
   9.2196633e+00   1.9472459e+01
   9.2226663e+00   1.9481468e+01
   9.2256693e+00   1.9490478e+01
   9.2286723e+00   1.9499487e+01
   9.2316753e+00   1.9508496e+01
   9.2346783e+00   1.9517505e+01
   9.2376813e+00   1.9526514e+01
   9.2406843e+00   1.9535523e+01
   9.2436873e+00   1.9544532e+01
   9.2466903e+00   1.9553541e+01
   9.2496933e+00   1.9562550e+01
   9.2526963e+00   1.9571559e+01
   9.2556993e+00   1.9580568e+01
   9.2587023e+00   1.9589577e+01
   9.2617053e+00   1.9598586e+01
   9.2647083e+00   1.9607595e+01
   9.2677113e+00   1.9616604e+01
   9.2707143e+00   1.9625613e+01
   9.2737173e+00   1.9634622e+01
   9.2767203e+00   1.9643631e+01
   9.2797233e+00   1.9652640e+01
   9.2827264e+00   1.9661649e+01
   9.2857294e+00   1.9670658e+01
   9.2887324e+00   1.9679667e+01
   9.2917354e+00   1.9688676e+01
   9.2947384e+00   1.9697685e+01
   9.2977414e+00   1.9706694e+01
   9.3007444e+00   1.9715703e+01
   9.3037474e+00   1.9724712e+01
   9.3067504e+00   1.9733721e+01
   9.3097534e+00   1.9742730e+01
   9.3127564e+00   1.9751739e+01
   9.3157594e+00   1.9760748e+01
   9.3187624e+00   1.9769757e+01
   9.3217654e+00   1.9778766e+01
   9.3247684e+00   1.9787775e+01
   9.3277714e+00   1.9796784e+01
   9.3307744e+00   1.9805793e+01
   9.3337774e+00   1.9814802e+01
   9.3367804e+00   1.9823811e+01
   9.3397834e+00   1.9832820e+01
   9.3427864e+00   1.9841829e+01
   9.3457894e+00   1.9850838e+01
   9.3487924e+00   1.9859847e+01
   9.3517954e+00   1.9868856e+01
   9.3547984e+00   1.9877865e+01
   9.3578014e+00   1.9886874e+01
   9.3608044e+00   1.9895883e+01
   9.3638074e+00   1.9904892e+01
   9.3668104e+00   1.9913901e+01
   9.3698134e+00   1.9922910e+01
   9.3728164e+00   1.9931919e+01
   9.3758194e+00   1.9940928e+01
   9.3788224e+00   1.9949937e+01
   9.3818255e+00   1.9958946e+01
   9.3848285e+00   1.9967955e+01
   9.3878315e+00   1.9976964e+01
   9.3908345e+00   1.9985973e+01
   9.3938375e+00   1.9994982e+01
   9.3968405e+00   2.0003991e+01
   9.3998435e+00   2.0013000e+01
   9.4028465e+00   2.0022009e+01
   9.4058495e+00   2.0031018e+01
   9.4088525e+00   2.0040027e+01
   9.4118555e+00   2.0049036e+01
   9.4148585e+00   2.0058045e+01
   9.4178615e+00   2.0067054e+01
   9.4208645e+00   2.0076063e+01
   9.4238675e+00   2.0085072e+01
   9.4268705e+00   2.0094081e+01
   9.4298735e+00   2.0103090e+01
   9.4328765e+00   2.0112099e+01
   9.4358795e+00   2.0121108e+01
   9.4388825e+00   2.0130117e+01
   9.4418855e+00   2.0139126e+01
   9.4448885e+00   2.0148135e+01
   9.4478915e+00   2.0157144e+01
   9.4508945e+00   2.0166153e+01
   9.4538975e+00   2.0175162e+01
   9.4569005e+00   2.0184171e+01
   9.4599035e+00   2.0193180e+01
   9.4629065e+00   2.0202189e+01
   9.4659095e+00   2.0211198e+01
   9.4689125e+00   2.0220207e+01
   9.4719155e+00   2.0229216e+01
   9.4749185e+00   2.0238225e+01
   9.4779215e+00   2.0247234e+01
   9.4809246e+00   2.0256243e+01
   9.4839276e+00   2.0265252e+01
   9.4869306e+00   2.0274261e+01
   9.4899336e+00   2.0283270e+01
   9.4929366e+00   2.0292279e+01
   9.4959396e+00   2.0301288e+01
   9.4989426e+00   2.0310297e+01
   9.5019456e+00   2.0319306e+01
   9.5049486e+00   2.0328315e+01
   9.5079516e+00   2.0337324e+01
   9.5109546e+00   2.0346333e+01
   9.5139576e+00   2.0355342e+01
   9.5169606e+00   2.0364351e+01
   9.5199636e+00   2.0373360e+01
   9.5229666e+00   2.0382369e+01
   9.5259696e+00   2.0391378e+01
   9.5289726e+00   2.0400387e+01
   9.5319756e+00   2.0409396e+01
   9.5349786e+00   2.0418405e+01
   9.5379816e+00   2.0427414e+01
   9.5409846e+00   2.0436423e+01
   9.5439876e+00   2.0445432e+01
   9.5469906e+00   2.0454441e+01
   9.5499936e+00   2.0463450e+01
   9.5529966e+00   2.0472459e+01
   9.5559996e+00   2.0481468e+01
   9.5590026e+00   2.0490478e+01
   9.5620056e+00   2.0499487e+01
   9.5650086e+00   2.0508496e+01
   9.5680116e+00   2.0517505e+01
   9.5710146e+00   2.0526514e+01
   9.5740176e+00   2.0535523e+01
   9.5770206e+00   2.0544532e+01
   9.5800237e+00   2.0553541e+01
   9.5830267e+00   2.0562550e+01
   9.5860297e+00   2.0571559e+01
   9.5890327e+00   2.0580568e+01
   9.5920357e+00   2.0589577e+01
   9.5950387e+00   2.0598586e+01
   9.5980417e+00   2.0607595e+01
   9.6010447e+00   2.0616604e+01
   9.6040477e+00   2.0625613e+01
   9.6070507e+00   2.0634622e+01
   9.6100537e+00   2.0643631e+01
   9.6130567e+00   2.0652640e+01
   9.6160597e+00   2.0661649e+01
   9.6190627e+00   2.0670658e+01
   9.6220657e+00   2.0679667e+01
   9.6250687e+00   2.0688676e+01
   9.6280717e+00   2.0697685e+01
   9.6310747e+00   2.0706694e+01
   9.6340777e+00   2.0715703e+01
   9.6370807e+00   2.0724712e+01
   9.6400837e+00   2.0733721e+01
   9.6430867e+00   2.0742730e+01
   9.6460897e+00   2.0751739e+01
   9.6490927e+00   2.0760748e+01
   9.6520957e+00   2.0769757e+01
   9.6550987e+00   2.0778766e+01
   9.6581017e+00   2.0787775e+01
   9.6611047e+00   2.0796784e+01
   9.6641077e+00   2.0805793e+01
   9.6671107e+00   2.0814802e+01
   9.6701137e+00   2.0823811e+01
   9.6731167e+00   2.0832820e+01
   9.6761197e+00   2.0841829e+01
   9.6791227e+00   2.0850838e+01
   9.6821258e+00   2.0859847e+01
   9.6851288e+00   2.0868856e+01
   9.6881318e+00   2.0877865e+01
   9.6911348e+00   2.0886874e+01
   9.6941378e+00   2.0895883e+01
   9.6971408e+00   2.0904892e+01
   9.7001438e+00   2.0913901e+01
   9.7031468e+00   2.0922910e+01
   9.7061498e+00   2.0931919e+01
   9.7091528e+00   2.0940928e+01
   9.7121558e+00   2.0949937e+01
   9.7151588e+00   2.0958946e+01
   9.7181618e+00   2.0967955e+01
   9.7211648e+00   2.0976964e+01
   9.7241678e+00   2.0985973e+01
   9.7271708e+00   2.0994982e+01
   9.7301738e+00   2.1003991e+01
   9.7331768e+00   2.1013000e+01
   9.7361798e+00   2.1022009e+01
   9.7391828e+00   2.1031018e+01
   9.7421858e+00   2.1040027e+01
   9.7451888e+00   2.1049036e+01
   9.7481918e+00   2.1058045e+01
   9.7511948e+00   2.1067054e+01
   9.7541978e+00   2.1076063e+01
   9.7572008e+00   2.1085072e+01
   9.7602038e+00   2.1094081e+01
   9.7632068e+00   2.1103090e+01
   9.7662098e+00   2.1112099e+01
   9.7692128e+00   2.1121108e+01
   9.7722158e+00   2.1130117e+01
   9.7752188e+00   2.1139126e+01
   9.7782218e+00   2.1148135e+01
   9.7812249e+00   2.1157144e+01
   9.7842279e+00   2.1166153e+01
   9.7872309e+00   2.1175162e+01
   9.7902339e+00   2.1184171e+01
   9.7932369e+00   2.1193180e+01
   9.7962399e+00   2.1202189e+01
   9.7992429e+00   2.1211198e+01
   9.8022459e+00   2.1220207e+01
   9.8052489e+00   2.1229216e+01
   9.8082519e+00   2.1238225e+01
   9.8112549e+00   2.1247234e+01
   9.8142579e+00   2.1256243e+01
   9.8172609e+00   2.1265252e+01
   9.8202639e+00   2.1274261e+01
   9.8232669e+00   2.1283270e+01
   9.8262699e+00   2.1292279e+01
   9.8292729e+00   2.1301288e+01
   9.8322759e+00   2.1310297e+01
   9.8352789e+00   2.1319306e+01
   9.8382819e+00   2.1328315e+01
   9.8412849e+00   2.1337324e+01
   9.8442879e+00   2.1346333e+01
   9.8472909e+00   2.1355342e+01
   9.8502939e+00   2.1364351e+01
   9.8532969e+00   2.1373360e+01
   9.8562999e+00   2.1382369e+01
   9.8593029e+00   2.1391378e+01
   9.8623059e+00   2.1400387e+01
   9.8653089e+00   2.1409396e+01
   9.8683119e+00   2.1418405e+01
   9.8713149e+00   2.1427414e+01
   9.8743179e+00   2.1436423e+01
   9.8773209e+00   2.1445432e+01
   9.8803240e+00   2.1454441e+01
   9.8833270e+00   2.1463450e+01
   9.8863300e+00   2.1472459e+01
   9.8893330e+00   2.1481468e+01
   9.8923360e+00   2.1490478e+01
   9.8953390e+00   2.1499487e+01
   9.8983420e+00   2.1508496e+01
   9.9013450e+00   2.1517505e+01
   9.9043480e+00   2.1526514e+01
   9.9073510e+00   2.1535523e+01
   9.9103540e+00   2.1544532e+01
   9.9133570e+00   2.1553541e+01
   9.9163600e+00   2.1562550e+01
   9.9193630e+00   2.1571559e+01
   9.9223660e+00   2.1580568e+01
   9.9253690e+00   2.1589577e+01
   9.9283720e+00   2.1598586e+01
   9.9313750e+00   2.1607595e+01
   9.9343780e+00   2.1616604e+01
   9.9373810e+00   2.1625613e+01
   9.9403840e+00   2.1634622e+01
   9.9433870e+00   2.1643631e+01
   9.9463900e+00   2.1652640e+01
   9.9493930e+00   2.1661649e+01
   9.9523960e+00   2.1670658e+01
   9.9553990e+00   2.1679667e+01
   9.9584020e+00   2.1688676e+01
   9.9614050e+00   2.1697685e+01
   9.9644080e+00   2.1706694e+01
   9.9674110e+00   2.1715703e+01
   9.9704140e+00   2.1724712e+01
   9.9734170e+00   2.1733721e+01
   9.9764200e+00   2.1742730e+01
   9.9794230e+00   2.1751739e+01
   9.9824261e+00   2.1760748e+01
   9.9854291e+00   2.1769757e+01
   9.9884321e+00   2.1778766e+01
   9.9914351e+00   2.1787775e+01
   9.9944381e+00   2.1796784e+01
   9.9974411e+00   2.1805793e+01
   1.0000444e+01   2.1814802e+01
   1.0003447e+01   2.1823811e+01
   1.0006450e+01   2.1832820e+01
   1.0009453e+01   2.1841829e+01
   1.0012456e+01   2.1850838e+01
   1.0015459e+01   2.1859847e+01
   1.0018462e+01   2.1868856e+01
   1.0021465e+01   2.1877865e+01
   1.0024468e+01   2.1886874e+01
   1.0027471e+01   2.1895883e+01
   1.0030474e+01   2.1904892e+01


==> Data/alpha_nofix.dat <==
   0.0000000e+00   3.8379694e+00
   1.0010010e-03   3.8375399e+00
   2.0020020e-03   3.8371102e+00
   3.0030030e-03   3.8366801e+00
   4.0040040e-03   3.8362496e+00
   5.0050050e-03   3.8358189e+00
   6.0060060e-03   3.8353879e+00
   7.0070070e-03   3.8349565e+00
   8.0080080e-03   3.8345248e+00
   9.0090090e-03   3.8340928e+00
   1.0010010e-02   3.8336605e+00
   1.1011011e-02   3.8332278e+00
   1.2012012e-02   3.8327949e+00
   1.3013013e-02   3.8323616e+00
   1.4014014e-02   3.8319280e+00
   1.5015015e-02   3.8314940e+00
   1.6016016e-02   3.8310598e+00
   1.7017017e-02   3.8306252e+00
   1.8018018e-02   3.8301903e+00
   1.9019019e-02   3.8297550e+00
   2.0020020e-02   3.8293195e+00
   2.1021021e-02   3.8288836e+00
   2.2022022e-02   3.8284473e+00
   2.3023023e-02   3.8280108e+00
   2.4024024e-02   3.8275739e+00
   2.5025025e-02   3.8271367e+00
   2.6026026e-02   3.8266991e+00
   2.7027027e-02   3.8262612e+00
   2.8028028e-02   3.8258230e+00
   2.9029029e-02   3.8253845e+00
   3.0030030e-02   3.8249456e+00
   3.1031031e-02   3.8245064e+00
   3.2032032e-02   3.8240668e+00
   3.3033033e-02   3.8236269e+00
   3.4034034e-02   3.8231867e+00
   3.5035035e-02   3.8227461e+00
   3.6036036e-02   3.8223052e+00
   3.7037037e-02   3.8218639e+00
   3.8038038e-02   3.8214224e+00
   3.9039039e-02   3.8209804e+00
   4.0040040e-02   3.8205381e+00
   4.1041041e-02   3.8200955e+00
   4.2042042e-02   3.8196525e+00
   4.3043043e-02   3.8192092e+00
   4.4044044e-02   3.8187656e+00
   4.5045045e-02   3.8183215e+00
   4.6046046e-02   3.8178772e+00
   4.7047047e-02   3.8174325e+00
   4.8048048e-02   3.8169874e+00
   4.9049049e-02   3.8165420e+00
   5.0050050e-02   3.8160963e+00
   5.1051051e-02   3.8156501e+00
   5.2052052e-02   3.8152037e+00
   5.3053053e-02   3.8147569e+00
   5.4054054e-02   3.8143097e+00
   5.5055055e-02   3.8138622e+00
   5.6056056e-02   3.8134143e+00
   5.7057057e-02   3.8129660e+00
   5.8058058e-02   3.8125174e+00
   5.9059059e-02   3.8120685e+00
   6.0060060e-02   3.8116192e+00
   6.1061061e-02   3.8111695e+00
   6.2062062e-02   3.8107195e+00
   6.3063063e-02   3.8102691e+00
   6.4064064e-02   3.8098183e+00
   6.5065065e-02   3.8093672e+00
   6.6066066e-02   3.8089157e+00
   6.7067067e-02   3.8084638e+00
   6.8068068e-02   3.8080116e+00
   6.9069069e-02   3.8075590e+00
   7.0070070e-02   3.8071061e+00
   7.1071071e-02   3.8066527e+00
   7.2072072e-02   3.8061990e+00
   7.3073073e-02   3.8057450e+00
   7.4074074e-02   3.8052905e+00
   7.5075075e-02   3.8048357e+00
   7.6076076e-02   3.8043805e+00
   7.7077077e-02   3.8039250e+00
   7.8078078e-02   3.8034690e+00
   7.9079079e-02   3.8030127e+00
   8.0080080e-02   3.8025560e+00
   8.1081081e-02   3.8020990e+00
   8.2082082e-02   3.8016415e+00
   8.3083083e-02   3.8011837e+00
   8.4084084e-02   3.8007255e+00
   8.5085085e-02   3.8002669e+00
   8.6086086e-02   3.7998080e+00
   8.7087087e-02   3.7993486e+00
   8.8088088e-02   3.7988889e+00
   8.9089089e-02   3.7984288e+00
   9.0090090e-02   3.7979683e+00
   9.1091091e-02   3.7975074e+00
   9.2092092e-02   3.7970461e+00
   9.3093093e-02   3.7965845e+00
   9.4094094e-02   3.7961224e+00
   9.5095095e-02   3.7956600e+00
   9.6096096e-02   3.7951971e+00
   9.7097097e-02   3.7947339e+00
   9.8098098e-02   3.7942703e+00
   9.9099099e-02   3.7938063e+00
   1.0010010e-01   3.7933419e+00
   1.0110110e-01   3.7928771e+00
   1.0210210e-01   3.7924119e+00
   1.0310310e-01   3.7919463e+00
   1.0410410e-01   3.7914803e+00
   1.0510511e-01   3.7910139e+00
   1.0610611e-01   3.7905471e+00
   1.0710711e-01   3.7900799e+00
   1.0810811e-01   3.7896123e+00
   1.0910911e-01   3.7891443e+00
   1.1011011e-01   3.7886759e+00
   1.1111111e-01   3.7882071e+00
   1.1211211e-01   3.7877379e+00
   1.1311311e-01   3.7872683e+00
   1.1411411e-01   3.7867983e+00
   1.1511512e-01   3.7863279e+00
   1.1611612e-01   3.7858570e+00
   1.1711712e-01   3.7853858e+00
   1.1811812e-01   3.7849141e+00
   1.1911912e-01   3.7844420e+00
   1.2012012e-01   3.7839696e+00
   1.2112112e-01   3.7834967e+00
   1.2212212e-01   3.7830233e+00
   1.2312312e-01   3.7825496e+00
   1.2412412e-01   3.7820755e+00
   1.2512513e-01   3.7816009e+00
   1.2612613e-01   3.7811259e+00
   1.2712713e-01   3.7806505e+00
   1.2812813e-01   3.7801747e+00
   1.2912913e-01   3.7796984e+00
   1.3013013e-01   3.7792218e+00
   1.3113113e-01   3.7787447e+00
   1.3213213e-01   3.7782671e+00
   1.3313313e-01   3.7777892e+00
   1.3413413e-01   3.7773108e+00
   1.3513514e-01   3.7768320e+00
   1.3613614e-01   3.7763528e+00
   1.3713714e-01   3.7758731e+00
   1.3813814e-01   3.7753931e+00
   1.3913914e-01   3.7749125e+00
   1.4014014e-01   3.7744316e+00
   1.4114114e-01   3.7739502e+00
   1.4214214e-01   3.7734684e+00
   1.4314314e-01   3.7729861e+00
   1.4414414e-01   3.7725034e+00
   1.4514515e-01   3.7720203e+00
   1.4614615e-01   3.7715367e+00
   1.4714715e-01   3.7710527e+00
   1.4814815e-01   3.7705683e+00
   1.4914915e-01   3.7700834e+00
   1.5015015e-01   3.7695981e+00
   1.5115115e-01   3.7691123e+00
   1.5215215e-01   3.7686261e+00
   1.5315315e-01   3.7681394e+00
   1.5415415e-01   3.7676523e+00
   1.5515516e-01   3.7671647e+00
   1.5615616e-01   3.7666767e+00
   1.5715716e-01   3.7661883e+00
   1.5815816e-01   3.7656994e+00
   1.5915916e-01   3.7652100e+00
   1.6016016e-01   3.7647202e+00
   1.6116116e-01   3.7642299e+00
   1.6216216e-01   3.7637392e+00
   1.6316316e-01   3.7632480e+00
   1.6416416e-01   3.7627564e+00
   1.6516517e-01   3.7622643e+00
   1.6616617e-01   3.7617717e+00
   1.6716717e-01   3.7612787e+00
   1.6816817e-01   3.7607852e+00
   1.6916917e-01   3.7602913e+00
   1.7017017e-01   3.7597969e+00
   1.7117117e-01   3.7593020e+00
   1.7217217e-01   3.7588067e+00
   1.7317317e-01   3.7583109e+00
   1.7417417e-01   3.7578146e+00
   1.7517518e-01   3.7573179e+00
   1.7617618e-01   3.7568207e+00
   1.7717718e-01   3.7563230e+00
   1.7817818e-01   3.7558249e+00
   1.7917918e-01   3.7553263e+00
   1.8018018e-01   3.7548272e+00
   1.8118118e-01   3.7543276e+00
   1.8218218e-01   3.7538275e+00
   1.8318318e-01   3.7533270e+00
   1.8418418e-01   3.7528260e+00
   1.8518519e-01   3.7523245e+00
   1.8618619e-01   3.7518226e+00
   1.8718719e-01   3.7513201e+00
   1.8818819e-01   3.7508172e+00
   1.8918919e-01   3.7503138e+00
   1.9019019e-01   3.7498099e+00
   1.9119119e-01   3.7493055e+00
   1.9219219e-01   3.7488006e+00
   1.9319319e-01   3.7482953e+00
   1.9419419e-01   3.7477894e+00
   1.9519520e-01   3.7472831e+00
   1.9619620e-01   3.7467763e+00
   1.9719720e-01   3.7462689e+00
   1.9819820e-01   3.7457611e+00
   1.9919920e-01   3.7452528e+00
   2.0020020e-01   3.7447440e+00
   2.0120120e-01   3.7442347e+00
   2.0220220e-01   3.7437249e+00
   2.0320320e-01   3.7432146e+00
   2.0420420e-01   3.7427038e+00
   2.0520521e-01   3.7421924e+00
   2.0620621e-01   3.7416806e+00
   2.0720721e-01   3.7411683e+00
   2.0820821e-01   3.7406555e+00
   2.0920921e-01   3.7401422e+00
   2.1021021e-01   3.7396283e+00
   2.1121121e-01   3.7391140e+00
   2.1221221e-01   3.7385991e+00
   2.1321321e-01   3.7380837e+00
   2.1421421e-01   3.7375678e+00
   2.1521522e-01   3.7370515e+00
   2.1621622e-01   3.7365345e+00
   2.1721722e-01   3.7360171e+00
   2.1821822e-01   3.7354992e+00
   2.1921922e-01   3.7349807e+00
   2.2022022e-01   3.7344617e+00
   2.2122122e-01   3.7339422e+00
   2.2222222e-01   3.7334222e+00
   2.2322322e-01   3.7329016e+00
   2.2422422e-01   3.7323805e+00
   2.2522523e-01   3.7318589e+00
   2.2622623e-01   3.7313368e+00
   2.2722723e-01   3.7308142e+00
   2.2822823e-01   3.7302910e+00
   2.2922923e-01   3.7297673e+00
   2.3023023e-01   3.7292430e+00
   2.3123123e-01   3.7287182e+00
   2.3223223e-01   3.7281929e+00
   2.3323323e-01   3.7276670e+00
   2.3423423e-01   3.7271407e+00
   2.3523524e-01   3.7266137e+00
   2.3623624e-01   3.7260863e+00
   2.3723724e-01   3.7255582e+00
   2.3823824e-01   3.7250297e+00
   2.3923924e-01   3.7245006e+00
   2.4024024e-01   3.7239710e+00
   2.4124124e-01   3.7234408e+00
   2.4224224e-01   3.7229101e+00
   2.4324324e-01   3.7223788e+00
   2.4424424e-01   3.7218469e+00
   2.4524525e-01   3.7213146e+00
   2.4624625e-01   3.7207816e+00
   2.4724725e-01   3.7202482e+00
   2.4824825e-01   3.7197141e+00
   2.4924925e-01   3.7191795e+00
   2.5025025e-01   3.7186444e+00
   2.5125125e-01   3.7181087e+00
   2.5225225e-01   3.7175724e+00
   2.5325325e-01   3.7170356e+00
   2.5425425e-01   3.7164982e+00
   2.5525526e-01   3.7159602e+00
   2.5625626e-01   3.7154217e+00
   2.5725726e-01   3.7148826e+00
   2.5825826e-01   3.7143430e+00
   2.5925926e-01   3.7138027e+00
   2.6026026e-01   3.7132619e+00
   2.6126126e-01   3.7127206e+00
   2.6226226e-01   3.7121786e+00
   2.6326326e-01   3.7116361e+00
   2.6426426e-01   3.7110930e+00
   2.6526527e-01   3.7105494e+00
   2.6626627e-01   3.7100051e+00
   2.6726727e-01   3.7094603e+00
   2.6826827e-01   3.7089149e+00
   2.6926927e-01   3.7083689e+00
   2.7027027e-01   3.7078224e+00
   2.7127127e-01   3.7072752e+00
   2.7227227e-01   3.7067275e+00
   2.7327327e-01   3.7061792e+00
   2.7427427e-01   3.7056302e+00
   2.7527528e-01   3.7050807e+00
   2.7627628e-01   3.7045306e+00
   2.7727728e-01   3.7039800e+00
   2.7827828e-01   3.7034287e+00
   2.7927928e-01   3.7028768e+00
   2.8028028e-01   3.7023243e+00
   2.8128128e-01   3.7017713e+00
   2.8228228e-01   3.7012176e+00
   2.8328328e-01   3.7006633e+00
   2.8428428e-01   3.7001084e+00
   2.8528529e-01   3.6995530e+00
   2.8628629e-01   3.6989969e+00
   2.8728729e-01   3.6984402e+00
   2.8828829e-01   3.6978829e+00
   2.8928929e-01   3.6973250e+00
   2.9029029e-01   3.6967665e+00
   2.9129129e-01   3.6962073e+00
   2.9229229e-01   3.6956476e+00
   2.9329329e-01   3.6950872e+00
   2.9429429e-01   3.6945262e+00
   2.9529530e-01   3.6939646e+00
   2.9629630e-01   3.6934024e+00
   2.9729730e-01   3.6928396e+00
   2.9829830e-01   3.6922761e+00
   2.9929930e-01   3.6917121e+00
   3.0030030e-01   3.6911473e+00
   3.0130130e-01   3.6905820e+00
   3.0230230e-01   3.6900161e+00
   3.0330330e-01   3.6894495e+00
   3.0430430e-01   3.6888822e+00
   3.0530531e-01   3.6883144e+00
   3.0630631e-01   3.6877459e+00
   3.0730731e-01   3.6871768e+00
   3.0830831e-01   3.6866070e+00
   3.0930931e-01   3.6860366e+00
   3.1031031e-01   3.6854656e+00
   3.1131131e-01   3.6848939e+00
   3.1231231e-01   3.6843216e+00
   3.1331331e-01   3.6837486e+00
   3.1431431e-01   3.6831750e+00
   3.1531532e-01   3.6826007e+00
   3.1631632e-01   3.6820258e+00
   3.1731732e-01   3.6814503e+00
   3.1831832e-01   3.6808741e+00
   3.1931932e-01   3.6802972e+00
   3.2032032e-01   3.6797197e+00
   3.2132132e-01   3.6791415e+00
   3.2232232e-01   3.6785627e+00
   3.2332332e-01   3.6779832e+00
   3.2432432e-01   3.6774030e+00
   3.2532533e-01   3.6768222e+00
   3.2632633e-01   3.6762407e+00
   3.2732733e-01   3.6756586e+00
   3.2832833e-01   3.6750758e+00
   3.2932933e-01   3.6744923e+00
   3.3033033e-01   3.6739081e+00
   3.3133133e-01   3.6733233e+00
   3.3233233e-01   3.6727378e+00
   3.3333333e-01   3.6721516e+00
   3.3433433e-01   3.6715648e+00
   3.3533534e-01   3.6709773e+00
   3.3633634e-01   3.6703891e+00
   3.3733734e-01   3.6698002e+00
   3.3833834e-01   3.6692106e+00
   3.3933934e-01   3.6686203e+00
   3.4034034e-01   3.6680294e+00
   3.4134134e-01   3.6674378e+00
   3.4234234e-01   3.6668455e+00
   3.4334334e-01   3.6662525e+00
   3.4434434e-01   3.6656588e+00
   3.4534535e-01   3.6650644e+00
   3.4634635e-01   3.6644693e+00
   3.4734735e-01   3.6638735e+00
   3.4834835e-01   3.6632770e+00
   3.4934935e-01   3.6626798e+00
   3.5035035e-01   3.6620819e+00
   3.5135135e-01   3.6614833e+00
   3.5235235e-01   3.6608840e+00
   3.5335335e-01   3.6602840e+00
   3.5435435e-01   3.6596833e+00
   3.5535536e-01   3.6590819e+00
   3.5635636e-01   3.6584798e+00
   3.5735736e-01   3.6578769e+00
   3.5835836e-01   3.6572733e+00
   3.5935936e-01   3.6566691e+00
   3.6036036e-01   3.6560641e+00
   3.6136136e-01   3.6554583e+00
   3.6236236e-01   3.6548519e+00
   3.6336336e-01   3.6542447e+00
   3.6436436e-01   3.6536368e+00
   3.6536537e-01   3.6530282e+00
   3.6636637e-01   3.6524189e+00
   3.6736737e-01   3.6518088e+00
   3.6836837e-01   3.6511980e+00
   3.6936937e-01   3.6505864e+00
   3.7037037e-01   3.6499742e+00
   3.7137137e-01   3.6493611e+00
   3.7237237e-01   3.6487474e+00
   3.7337337e-01   3.6481329e+00
   3.7437437e-01   3.6475176e+00
   3.7537538e-01   3.6469017e+00
   3.7637638e-01   3.6462849e+00
   3.7737738e-01   3.6456674e+00
   3.7837838e-01   3.6450492e+00
   3.7937938e-01   3.6444302e+00
   3.8038038e-01   3.6438105e+00
   3.8138138e-01   3.6431900e+00
   3.8238238e-01   3.6425688e+00
   3.8338338e-01   3.6419468e+00
   3.8438438e-01   3.6413240e+00
   3.8538539e-01   3.6407005e+00
   3.8638639e-01   3.6400762e+00
   3.8738739e-01   3.6394511e+00
   3.8838839e-01   3.6388253e+00
   3.8938939e-01   3.6381987e+00
   3.9039039e-01   3.6375713e+00
   3.9139139e-01   3.6369432e+00
   3.9239239e-01   3.6363143e+00
   3.9339339e-01   3.6356846e+00
   3.9439439e-01   3.6350541e+00
   3.9539540e-01   3.6344229e+00
   3.9639640e-01   3.6337909e+00
   3.9739740e-01   3.6331581e+00
   3.9839840e-01   3.6325245e+00
   3.9939940e-01   3.6318901e+00
   4.0040040e-01   3.6312549e+00
   4.0140140e-01   3.6306189e+00
   4.0240240e-01   3.6299822e+00
   4.0340340e-01   3.6293446e+00
   4.0440440e-01   3.6287063e+00
   4.0540541e-01   3.6280671e+00
   4.0640641e-01   3.6274272e+00
   4.0740741e-01   3.6267864e+00
   4.0840841e-01   3.6261449e+00
   4.0940941e-01   3.6255025e+00
   4.1041041e-01   3.6248593e+00
   4.1141141e-01   3.6242154e+00
   4.1241241e-01   3.6235706e+00
   4.1341341e-01   3.6229250e+00
   4.1441441e-01   3.6222785e+00
   4.1541542e-01   3.6216313e+00
   4.1641642e-01   3.6209832e+00
   4.1741742e-01   3.6203344e+00
   4.1841842e-01   3.6196846e+00
   4.1941942e-01   3.6190341e+00
   4.2042042e-01   3.6183828e+00
   4.2142142e-01   3.6177306e+00
   4.2242242e-01   3.6170775e+00
   4.2342342e-01   3.6164237e+00
   4.2442442e-01   3.6157690e+00
   4.2542543e-01   3.6151135e+00
   4.2642643e-01   3.6144571e+00
   4.2742743e-01   3.6137999e+00
   4.2842843e-01   3.6131419e+00
   4.2942943e-01   3.6124830e+00
   4.3043043e-01   3.6118232e+00
   4.3143143e-01   3.6111626e+00
   4.3243243e-01   3.6105012e+00
   4.3343343e-01   3.6098389e+00
   4.3443443e-01   3.6091757e+00
   4.3543544e-01   3.6085117e+00
   4.3643644e-01   3.6078469e+00
   4.3743744e-01   3.6071811e+00
   4.3843844e-01   3.6065145e+00
   4.3943944e-01   3.6058471e+00
   4.4044044e-01   3.6051787e+00
   4.4144144e-01   3.6045095e+00
   4.4244244e-01   3.6038395e+00
   4.4344344e-01   3.6031685e+00
   4.4444444e-01   3.6024967e+00
   4.4544545e-01   3.6018240e+00
   4.4644645e-01   3.6011504e+00
   4.4744745e-01   3.6004760e+00
   4.4844845e-01   3.5998006e+00
   4.4944945e-01   3.5991244e+00
   4.5045045e-01   3.5984473e+00
   4.5145145e-01   3.5977693e+00
   4.5245245e-01   3.5970904e+00
   4.5345345e-01   3.5964106e+00
   4.5445445e-01   3.5957299e+00
   4.5545546e-01   3.5950483e+00
   4.5645646e-01   3.5943658e+00
   4.5745746e-01   3.5936824e+00
   4.5845846e-01   3.5929981e+00
   4.5945946e-01   3.5923129e+00
   4.6046046e-01   3.5916267e+00
   4.6146146e-01   3.5909397e+00
   4.6246246e-01   3.5902517e+00
   4.6346346e-01   3.5895629e+00
   4.6446446e-01   3.5888731e+00
   4.6546547e-01   3.5881824e+00
   4.6646647e-01   3.5874907e+00
   4.6746747e-01   3.5867982e+00
   4.6846847e-01   3.5861047e+00
   4.6946947e-01   3.5854103e+00
   4.7047047e-01   3.5847149e+00
   4.7147147e-01   3.5840187e+00
   4.7247247e-01   3.5833214e+00
   4.7347347e-01   3.5826233e+00
   4.7447447e-01   3.5819242e+00
   4.7547548e-01   3.5812242e+00
   4.7647648e-01   3.5805232e+00
   4.7747748e-01   3.5798212e+00
   4.7847848e-01   3.5791183e+00
   4.7947948e-01   3.5784145e+00
   4.8048048e-01   3.5777097e+00
   4.8148148e-01   3.5770040e+00
   4.8248248e-01   3.5762973e+00
   4.8348348e-01   3.5755896e+00
   4.8448448e-01   3.5748810e+00
   4.8548549e-01   3.5741713e+00
   4.8648649e-01   3.5734608e+00
   4.8748749e-01   3.5727492e+00
   4.8848849e-01   3.5720367e+00
   4.8948949e-01   3.5713232e+00
   4.9049049e-01   3.5706088e+00
   4.9149149e-01   3.5698933e+00
   4.9249249e-01   3.5691769e+00
   4.9349349e-01   3.5684595e+00
   4.9449449e-01   3.5677411e+00
   4.9549550e-01   3.5670217e+00
   4.9649650e-01   3.5663013e+00
   4.9749750e-01   3.5655799e+00
   4.9849850e-01   3.5648575e+00
   4.9949950e-01   3.5641341e+00
   5.0050050e-01   3.5634098e+00
   5.0150150e-01   3.5626844e+00
   5.0250250e-01   3.5619580e+00
   5.0350350e-01   3.5612306e+00
   5.0450450e-01   3.5605022e+00
   5.0550551e-01   3.5597727e+00
   5.0650651e-01   3.5590423e+00
   5.0750751e-01   3.5583108e+00
   5.0850851e-01   3.5575784e+00
   5.0950951e-01   3.5568448e+00
   5.1051051e-01   3.5561103e+00
   5.1151151e-01   3.5553747e+00
   5.1251251e-01   3.5546381e+00
   5.1351351e-01   3.5539005e+00
   5.1451451e-01   3.5531618e+00
   5.1551552e-01   3.5524221e+00
   5.1651652e-01   3.5516814e+00
   5.1751752e-01   3.5509396e+00
   5.1851852e-01   3.5501968e+00
   5.1951952e-01   3.5494529e+00
   5.2052052e-01   3.5487079e+00
   5.2152152e-01   3.5479619e+00
   5.2252252e-01   3.5472149e+00
   5.2352352e-01   3.5464668e+00
   5.2452452e-01   3.5457176e+00
   5.2552553e-01   3.5449674e+00
   5.2652653e-01   3.5442160e+00
   5.2752753e-01   3.5434637e+00
   5.2852853e-01   3.5427102e+00
   5.2952953e-01   3.5419557e+00
   5.3053053e-01   3.5412001e+00
   5.3153153e-01   3.5404434e+00
   5.3253253e-01   3.5396856e+00
   5.3353353e-01   3.5389268e+00
   5.3453453e-01   3.5381668e+00
   5.3553554e-01   3.5374058e+00
   5.3653654e-01   3.5366437e+00
   5.3753754e-01   3.5358805e+00
   5.3853854e-01   3.5351161e+00
   5.3953954e-01   3.5343507e+00
   5.4054054e-01   3.5335842e+00
   5.4154154e-01   3.5328166e+00
   5.4254254e-01   3.5320478e+00
   5.4354354e-01   3.5312779e+00
   5.4454454e-01   3.5305070e+00
   5.4554555e-01   3.5297349e+00
   5.4654655e-01   3.5289617e+00
   5.4754755e-01   3.5281873e+00
   5.4854855e-01   3.5274119e+00
   5.4954955e-01   3.5266353e+00
   5.5055055e-01   3.5258575e+00
   5.5155155e-01   3.5250787e+00
   5.5255255e-01   3.5242987e+00
   5.5355355e-01   3.5235175e+00
   5.5455455e-01   3.5227353e+00
   5.5555556e-01   3.5219518e+00
   5.5655656e-01   3.5211672e+00
   5.5755756e-01   3.5203815e+00
   5.5855856e-01   3.5195946e+00
   5.5955956e-01   3.5188066e+00
   5.6056056e-01   3.5180174e+00
   5.6156156e-01   3.5172270e+00
   5.6256256e-01   3.5164355e+00
   5.6356356e-01   3.5156428e+00
   5.6456456e-01   3.5148489e+00
   5.6556557e-01   3.5140539e+00
   5.6656657e-01   3.5132576e+00
   5.6756757e-01   3.5124602e+00
   5.6856857e-01   3.5116616e+00
   5.6956957e-01   3.5108619e+00
   5.7057057e-01   3.5100609e+00
   5.7157157e-01   3.5092587e+00
   5.7257257e-01   3.5084554e+00
   5.7357357e-01   3.5076508e+00
   5.7457457e-01   3.5068451e+00
   5.7557558e-01   3.5060381e+00
   5.7657658e-01   3.5052299e+00
   5.7757758e-01   3.5044206e+00
   5.7857858e-01   3.5036100e+00
   5.7957958e-01   3.5027982e+00
   5.8058058e-01   3.5019851e+00
   5.8158158e-01   3.5011709e+00
   5.8258258e-01   3.5003554e+00
   5.8358358e-01   3.4995387e+00
   5.8458458e-01   3.4987208e+00
   5.8558559e-01   3.4979016e+00
   5.8658659e-01   3.4970812e+00
   5.8758759e-01   3.4962595e+00
   5.8858859e-01   3.4954366e+00
   5.8958959e-01   3.4946125e+00
   5.9059059e-01   3.4937871e+00
   5.9159159e-01   3.4929604e+00
   5.9259259e-01   3.4921325e+00
   5.9359359e-01   3.4913034e+00
   5.9459459e-01   3.4904729e+00
   5.9559560e-01   3.4896413e+00
   5.9659660e-01   3.4888083e+00
   5.9759760e-01   3.4879741e+00
   5.9859860e-01   3.4871385e+00
   5.9959960e-01   3.4863018e+00
   6.0060060e-01   3.4854637e+00
   6.0160160e-01   3.4846243e+00
   6.0260260e-01   3.4837837e+00
   6.0360360e-01   3.4829417e+00
   6.0460460e-01   3.4820985e+00
   6.0560561e-01   3.4812540e+00
   6.0660661e-01   3.4804081e+00
   6.0760761e-01   3.4795610e+00
   6.0860861e-01   3.4787126e+00
   6.0960961e-01   3.4778628e+00
   6.1061061e-01   3.4770117e+00
   6.1161161e-01   3.4761593e+00
   6.1261261e-01   3.4753056e+00
   6.1361361e-01   3.4744506e+00
   6.1461461e-01   3.4735942e+00
   6.1561562e-01   3.4727365e+00
   6.1661662e-01   3.4718775e+00
   6.1761762e-01   3.4710171e+00
   6.1861862e-01   3.4701554e+00
   6.1961962e-01   3.4692923e+00
   6.2062062e-01   3.4684279e+00
   6.2162162e-01   3.4675622e+00
   6.2262262e-01   3.4666951e+00
   6.2362362e-01   3.4658266e+00
   6.2462462e-01   3.4649567e+00
   6.2562563e-01   3.4640855e+00
   6.2662663e-01   3.4632130e+00
   6.2762763e-01   3.4623390e+00
   6.2862863e-01   3.4614637e+00
   6.2962963e-01   3.4605870e+00
   6.3063063e-01   3.4597089e+00
   6.3163163e-01   3.4588294e+00
   6.3263263e-01   3.4579486e+00
   6.3363363e-01   3.4570663e+00
   6.3463463e-01   3.4561827e+00
   6.3563564e-01   3.4552976e+00
   6.3663664e-01   3.4544112e+00
   6.3763764e-01   3.4535233e+00
   6.3863864e-01   3.4526340e+00
   6.3963964e-01   3.4517433e+00
   6.4064064e-01   3.4508512e+00
   6.4164164e-01   3.4499577e+00
   6.4264264e-01   3.4490627e+00
   6.4364364e-01   3.4481663e+00
   6.4464464e-01   3.4472685e+00
   6.4564565e-01   3.4463692e+00
   6.4664665e-01   3.4454685e+00
   6.4764765e-01   3.4445663e+00
   6.4864865e-01   3.4436627e+00
   6.4964965e-01   3.4427577e+00
   6.5065065e-01   3.4418512e+00
   6.5165165e-01   3.4409432e+00
   6.5265265e-01   3.4400338e+00
   6.5365365e-01   3.4391229e+00
   6.5465465e-01   3.4382105e+00
   6.5565566e-01   3.4372967e+00
   6.5665666e-01   3.4363813e+00
   6.5765766e-01   3.4354645e+00
   6.5865866e-01   3.4345462e+00
   6.5965966e-01   3.4336264e+00
   6.6066066e-01   3.4327052e+00
   6.6166166e-01   3.4317824e+00
   6.6266266e-01   3.4308581e+00
   6.6366366e-01   3.4299323e+00
   6.6466466e-01   3.4290050e+00
   6.6566567e-01   3.4280762e+00
   6.6666667e-01   3.4271459e+00
   6.6766767e-01   3.4262140e+00
   6.6866867e-01   3.4252807e+00
   6.6966967e-01   3.4243458e+00
   6.7067067e-01   3.4234093e+00
   6.7167167e-01   3.4224714e+00
   6.7267267e-01   3.4215318e+00
   6.7367367e-01   3.4205908e+00
   6.7467467e-01   3.4196482e+00
   6.7567568e-01   3.4187040e+00
   6.7667668e-01   3.4177583e+00
   6.7767768e-01   3.4168110e+00
   6.7867868e-01   3.4158622e+00
   6.7967968e-01   3.4149117e+00
   6.8068068e-01   3.4139597e+00
   6.8168168e-01   3.4130062e+00
   6.8268268e-01   3.4120510e+00
   6.8368368e-01   3.4110943e+00
   6.8468468e-01   3.4101360e+00
   6.8568569e-01   3.4091760e+00
   6.8668669e-01   3.4082145e+00
   6.8768769e-01   3.4072514e+00
   6.8868869e-01   3.4062867e+00
   6.8968969e-01   3.4053203e+00
   6.9069069e-01   3.4043524e+00
   6.9169169e-01   3.4033828e+00
   6.9269269e-01   3.4024116e+00
   6.9369369e-01   3.4014387e+00
   6.9469469e-01   3.4004643e+00
   6.9569570e-01   3.3994882e+00
   6.9669670e-01   3.3985104e+00
   6.9769770e-01   3.3975310e+00
   6.9869870e-01   3.3965500e+00
   6.9969970e-01   3.3955673e+00
   7.0070070e-01   3.3945830e+00
   7.0170170e-01   3.3935969e+00
   7.0270270e-01   3.3926093e+00
   7.0370370e-01   3.3916199e+00
   7.0470470e-01   3.3906289e+00
   7.0570571e-01   3.3896362e+00
   7.0670671e-01   3.3886418e+00
   7.0770771e-01   3.3876457e+00
   7.0870871e-01   3.3866479e+00
   7.0970971e-01   3.3856484e+00
   7.1071071e-01   3.3846472e+00
   7.1171171e-01   3.3836443e+00
   7.1271271e-01   3.3826397e+00
   7.1371371e-01   3.3816334e+00
   7.1471471e-01   3.3806254e+00
   7.1571572e-01   3.3796156e+00
   7.1671672e-01   3.3786041e+00
   7.1771772e-01   3.3775909e+00
   7.1871872e-01   3.3765759e+00
   7.1971972e-01   3.3755592e+00
   7.2072072e-01   3.3745407e+00
   7.2172172e-01   3.3735205e+00
   7.2272272e-01   3.3724985e+00
   7.2372372e-01   3.3714748e+00
   7.2472472e-01   3.3704493e+00
   7.2572573e-01   3.3694220e+00
   7.2672673e-01   3.3683929e+00
   7.2772773e-01   3.3673621e+00
   7.2872873e-01   3.3663294e+00
   7.2972973e-01   3.3652950e+00
   7.3073073e-01   3.3642588e+00
   7.3173173e-01   3.3632208e+00
   7.3273273e-01   3.3621810e+00
   7.3373373e-01   3.3611393e+00
   7.3473473e-01   3.3600959e+00
   7.3573574e-01   3.3590506e+00
   7.3673674e-01   3.3580035e+00
   7.3773774e-01   3.3569546e+00
   7.3873874e-01   3.3559038e+00
   7.3973974e-01   3.3548512e+00
   7.4074074e-01   3.3537967e+00
   7.4174174e-01   3.3527404e+00
   7.4274274e-01   3.3516823e+00
   7.4374374e-01   3.3506222e+00
   7.4474474e-01   3.3495604e+00
   7.4574575e-01   3.3484966e+00
   7.4674675e-01   3.3474310e+00
   7.4774775e-01   3.3463635e+00
   7.4874875e-01   3.3452941e+00
   7.4974975e-01   3.3442228e+00
   7.5075075e-01   3.3431496e+00
   7.5175175e-01   3.3420745e+00
   7.5275275e-01   3.3409975e+00
   7.5375375e-01   3.3399186e+00
   7.5475475e-01   3.3388378e+00
   7.5575576e-01   3.3377550e+00
   7.5675676e-01   3.3366703e+00
   7.5775776e-01   3.3355837e+00
   7.5875876e-01   3.3344952e+00
   7.5975976e-01   3.3334047e+00
   7.6076076e-01   3.3323123e+00
   7.6176176e-01   3.3312179e+00
   7.6276276e-01   3.3301215e+00
   7.6376376e-01   3.3290232e+00
   7.6476476e-01   3.3279229e+00
   7.6576577e-01   3.3268207e+00
   7.6676677e-01   3.3257164e+00
   7.6776777e-01   3.3246102e+00
   7.6876877e-01   3.3235020e+00
   7.6976977e-01   3.3223917e+00
   7.7077077e-01   3.3212795e+00
   7.7177177e-01   3.3201653e+00
   7.7277277e-01   3.3190491e+00
   7.7377377e-01   3.3179308e+00
   7.7477477e-01   3.3168105e+00
   7.7577578e-01   3.3156882e+00
   7.7677678e-01   3.3145638e+00
   7.7777778e-01   3.3134374e+00
   7.7877878e-01   3.3123090e+00
   7.7977978e-01   3.3111785e+00
   7.8078078e-01   3.3100459e+00
   7.8178178e-01   3.3089113e+00
   7.8278278e-01   3.3077746e+00
   7.8378378e-01   3.3066359e+00
   7.8478478e-01   3.3054950e+00
   7.8578579e-01   3.3043521e+00
   7.8678679e-01   3.3032071e+00
   7.8778779e-01   3.3020599e+00
   7.8878879e-01   3.3009107e+00
   7.8978979e-01   3.2997594e+00
   7.9079079e-01   3.2986059e+00
   7.9179179e-01   3.2974503e+00
   7.9279279e-01   3.2962926e+00
   7.9379379e-01   3.2951328e+00
   7.9479479e-01   3.2939708e+00
   7.9579580e-01   3.2928066e+00
   7.9679680e-01   3.2916404e+00
   7.9779780e-01   3.2904719e+00
   7.9879880e-01   3.2893013e+00
   7.9979980e-01   3.2881285e+00
   8.0080080e-01   3.2869536e+00
   8.0180180e-01   3.2857764e+00
   8.0280280e-01   3.2845971e+00
   8.0380380e-01   3.2834156e+00
   8.0480480e-01   3.2822319e+00
   8.0580581e-01   3.2810459e+00
   8.0680681e-01   3.2798578e+00
   8.0780781e-01   3.2786674e+00
   8.0880881e-01   3.2774748e+00
   8.0980981e-01   3.2762800e+00
   8.1081081e-01   3.2750830e+00
   8.1181181e-01   3.2738837e+00
   8.1281281e-01   3.2726821e+00
   8.1381381e-01   3.2714783e+00
   8.1481481e-01   3.2702722e+00
   8.1581582e-01   3.2690639e+00
   8.1681682e-01   3.2678532e+00
   8.1781782e-01   3.2666403e+00
   8.1881882e-01   3.2654251e+00
   8.1981982e-01   3.2642076e+00
   8.2082082e-01   3.2629878e+00
   8.2182182e-01   3.2617657e+00
   8.2282282e-01   3.2605413e+00
   8.2382382e-01   3.2593146e+00
   8.2482482e-01   3.2580855e+00
   8.2582583e-01   3.2568541e+00
   8.2682683e-01   3.2556203e+00
   8.2782783e-01   3.2543842e+00
   8.2882883e-01   3.2531457e+00
   8.2982983e-01   3.2519049e+00
   8.3083083e-01   3.2506617e+00
   8.3183183e-01   3.2494162e+00
   8.3283283e-01   3.2481682e+00
   8.3383383e-01   3.2469179e+00
   8.3483483e-01   3.2456651e+00
   8.3583584e-01   3.2444100e+00
   8.3683684e-01   3.2431524e+00
   8.3783784e-01   3.2418925e+00
   8.3883884e-01   3.2406301e+00
   8.3983984e-01   3.2393653e+00
   8.4084084e-01   3.2380980e+00
   8.4184184e-01   3.2368283e+00
   8.4284284e-01   3.2355561e+00
   8.4384384e-01   3.2342815e+00
   8.4484484e-01   3.2330044e+00
   8.4584585e-01   3.2317249e+00
   8.4684685e-01   3.2304428e+00
   8.4784785e-01   3.2291583e+00
   8.4884885e-01   3.2278713e+00
   8.4984985e-01   3.2265817e+00
   8.5085085e-01   3.2252897e+00
   8.5185185e-01   3.2239951e+00
   8.5285285e-01   3.2226981e+00
   8.5385385e-01   3.2213985e+00
   8.5485485e-01   3.2200963e+00
   8.5585586e-01   3.2187916e+00
   8.5685686e-01   3.2174844e+00
   8.5785786e-01   3.2161746e+00
   8.5885886e-01   3.2148622e+00
   8.5985986e-01   3.2135472e+00
   8.6086086e-01   3.2122297e+00
   8.6186186e-01   3.2109095e+00
   8.6286286e-01   3.2095868e+00
   8.6386386e-01   3.2082615e+00
   8.6486486e-01   3.2069335e+00
   8.6586587e-01   3.2056030e+00
   8.6686687e-01   3.2042698e+00
   8.6786787e-01   3.2029339e+00
   8.6886887e-01   3.2015954e+00
   8.6986987e-01   3.2002543e+00
   8.7087087e-01   3.1989105e+00
   8.7187187e-01   3.1975640e+00
   8.7287287e-01   3.1962149e+00
   8.7387387e-01   3.1948631e+00
   8.7487487e-01   3.1935085e+00
   8.7587588e-01   3.1921513e+00
   8.7687688e-01   3.1907914e+00
   8.7787788e-01   3.1894287e+00
   8.7887888e-01   3.1880634e+00
   8.7987988e-01   3.1866953e+00
   8.8088088e-01   3.1853244e+00
   8.8188188e-01   3.1839508e+00
   8.8288288e-01   3.1825745e+00
   8.8388388e-01   3.1811954e+00
   8.8488488e-01   3.1798135e+00
   8.8588589e-01   3.1784288e+00
   8.8688689e-01   3.1770414e+00
   8.8788789e-01   3.1756511e+00
   8.8888889e-01   3.1742581e+00
   8.8988989e-01   3.1728622e+00
   8.9089089e-01   3.1714635e+00
   8.9189189e-01   3.1700620e+00
   8.9289289e-01   3.1686576e+00
   8.9389389e-01   3.1672504e+00
   8.9489489e-01   3.1658403e+00
   8.9589590e-01   3.1644274e+00
   8.9689690e-01   3.1630116e+00
   8.9789790e-01   3.1615929e+00
   8.9889890e-01   3.1601713e+00
   8.9989990e-01   3.1587468e+00
   9.0090090e-01   3.1573194e+00
   9.0190190e-01   3.1558891e+00
   9.0290290e-01   3.1544559e+00
   9.0390390e-01   3.1530197e+00
   9.0490490e-01   3.1515806e+00
   9.0590591e-01   3.1501385e+00
   9.0690691e-01   3.1486935e+00
   9.0790791e-01   3.1472455e+00
   9.0890891e-01   3.1457945e+00
   9.0990991e-01   3.1443405e+00
   9.1091091e-01   3.1428836e+00
   9.1191191e-01   3.1414236e+00
   9.1291291e-01   3.1399606e+00
   9.1391391e-01   3.1384946e+00
   9.1491491e-01   3.1370255e+00
   9.1591592e-01   3.1355534e+00
   9.1691692e-01   3.1340783e+00
   9.1791792e-01   3.1326001e+00
   9.1891892e-01   3.1311188e+00
   9.1991992e-01   3.1296344e+00
   9.2092092e-01   3.1281470e+00
   9.2192192e-01   3.1266564e+00
   9.2292292e-01   3.1251628e+00
   9.2392392e-01   3.1236660e+00
   9.2492492e-01   3.1221661e+00
   9.2592593e-01   3.1206630e+00
   9.2692693e-01   3.1191568e+00
   9.2792793e-01   3.1176475e+00
   9.2892893e-01   3.1161349e+00
   9.2992993e-01   3.1146192e+00
   9.3093093e-01   3.1131004e+00
   9.3193193e-01   3.1115783e+00
   9.3293293e-01   3.1100530e+00
   9.3393393e-01   3.1085245e+00
   9.3493493e-01   3.1069928e+00
   9.3593594e-01   3.1054578e+00
   9.3693694e-01   3.1039196e+00
   9.3793794e-01   3.1023781e+00
   9.3893894e-01   3.1008334e+00
   9.3993994e-01   3.0992854e+00
   9.4094094e-01   3.0977341e+00
   9.4194194e-01   3.0961795e+00
   9.4294294e-01   3.0946216e+00
   9.4394394e-01   3.0930603e+00
   9.4494494e-01   3.0914958e+00
   9.4594595e-01   3.0899279e+00
   9.4694695e-01   3.0883567e+00
   9.4794795e-01   3.0867821e+00
   9.4894895e-01   3.0852041e+00
   9.4994995e-01   3.0836228e+00
   9.5095095e-01   3.0820380e+00
   9.5195195e-01   3.0804499e+00
   9.5295295e-01   3.0788584e+00
   9.5395395e-01   3.0772634e+00
   9.5495495e-01   3.0756650e+00
   9.5595596e-01   3.0740631e+00
   9.5695696e-01   3.0724578e+00
   9.5795796e-01   3.0708491e+00
   9.5895896e-01   3.0692368e+00
   9.5995996e-01   3.0676211e+00
   9.6096096e-01   3.0660019e+00
   9.6196196e-01   3.0643791e+00
   9.6296296e-01   3.0627528e+00
   9.6396396e-01   3.0611230e+00
   9.6496496e-01   3.0594897e+00
   9.6596597e-01   3.0578528e+00
   9.6696697e-01   3.0562124e+00
   9.6796797e-01   3.0545683e+00
   9.6896897e-01   3.0529207e+00
   9.6996997e-01   3.0512695e+00
   9.7097097e-01   3.0496146e+00
   9.7197197e-01   3.0479562e+00
   9.7297297e-01   3.0462941e+00
   9.7397397e-01   3.0446283e+00
   9.7497497e-01   3.0429589e+00
   9.7597598e-01   3.0412859e+00
   9.7697698e-01   3.0396091e+00
   9.7797798e-01   3.0379287e+00
   9.7897898e-01   3.0362445e+00
   9.7997998e-01   3.0345566e+00
   9.8098098e-01   3.0328650e+00
   9.8198198e-01   3.0311697e+00
   9.8298298e-01   3.0294706e+00
   9.8398398e-01   3.0277678e+00
   9.8498498e-01   3.0260611e+00
   9.8598599e-01   3.0243507e+00
   9.8698699e-01   3.0226365e+00
   9.8798799e-01   3.0209185e+00
   9.8898899e-01   3.0191966e+00
   9.8998999e-01   3.0174709e+00
   9.9099099e-01   3.0157413e+00
   9.9199199e-01   3.0140079e+00
   9.9299299e-01   3.0122706e+00
   9.9399399e-01   3.0105295e+00
   9.9499499e-01   3.0087844e+00
   9.9599600e-01   3.0070354e+00
   9.9699700e-01   3.0052825e+00
   9.9799800e-01   3.0035256e+00
   9.9899900e-01   3.0017648e+00
   1.0000000e+00   3.0000000e+00


==> Data/alpha_nofix_s2.dat <==
   0.0000000e+00   4.5111065e+00
   1.0010010e-03   4.5107676e+00
   2.0020020e-03   4.5104284e+00
   3.0030030e-03   4.5100889e+00
   4.0040040e-03   4.5097490e+00
   5.0050050e-03   4.5094088e+00
   6.0060060e-03   4.5090683e+00
   7.0070070e-03   4.5087275e+00
   8.0080080e-03   4.5083863e+00
   9.0090090e-03   4.5080448e+00
   1.0010010e-02   4.5077030e+00
   1.1011011e-02   4.5073608e+00
   1.2012012e-02   4.5070183e+00
   1.3013013e-02   4.5066754e+00
   1.4014014e-02   4.5063323e+00
   1.5015015e-02   4.5059887e+00
   1.6016016e-02   4.5056449e+00
   1.7017017e-02   4.5053007e+00
   1.8018018e-02   4.5049561e+00
   1.9019019e-02   4.5046112e+00
   2.0020020e-02   4.5042660e+00
   2.1021021e-02   4.5039204e+00
   2.2022022e-02   4.5035744e+00
   2.3023023e-02   4.5032281e+00
   2.4024024e-02   4.5028815e+00
   2.5025025e-02   4.5025345e+00
   2.6026026e-02   4.5021871e+00
   2.7027027e-02   4.5018394e+00
   2.8028028e-02   4.5014914e+00
   2.9029029e-02   4.5011429e+00
   3.0030030e-02   4.5007941e+00
   3.1031031e-02   4.5004450e+00
   3.2032032e-02   4.5000955e+00
   3.3033033e-02   4.4997456e+00
   3.4034034e-02   4.4993954e+00
   3.5035035e-02   4.4990448e+00
   3.6036036e-02   4.4986938e+00
   3.7037037e-02   4.4983425e+00
   3.8038038e-02   4.4979908e+00
   3.9039039e-02   4.4976387e+00
   4.0040040e-02   4.4972862e+00
   4.1041041e-02   4.4969334e+00
   4.2042042e-02   4.4965802e+00
   4.3043043e-02   4.4962266e+00
   4.4044044e-02   4.4958727e+00
   4.5045045e-02   4.4955183e+00
   4.6046046e-02   4.4951636e+00
   4.7047047e-02   4.4948085e+00
   4.8048048e-02   4.4944530e+00
   4.9049049e-02   4.4940971e+00
   5.0050050e-02   4.4937409e+00
   5.1051051e-02   4.4933842e+00
   5.2052052e-02   4.4930272e+00
   5.3053053e-02   4.4926698e+00
   5.4054054e-02   4.4923120e+00
   5.5055055e-02   4.4919537e+00
   5.6056056e-02   4.4915951e+00
   5.7057057e-02   4.4912361e+00
   5.8058058e-02   4.4908767e+00
   5.9059059e-02   4.4905169e+00
   6.0060060e-02   4.4901567e+00
   6.1061061e-02   4.4897961e+00
   6.2062062e-02   4.4894351e+00
   6.3063063e-02   4.4890736e+00
   6.4064064e-02   4.4887118e+00
   6.5065065e-02   4.4883496e+00
   6.6066066e-02   4.4879869e+00
   6.7067067e-02   4.4876239e+00
   6.8068068e-02   4.4872604e+00
   6.9069069e-02   4.4868965e+00
   7.0070070e-02   4.4865322e+00
   7.1071071e-02   4.4861675e+00
   7.2072072e-02   4.4858024e+00
   7.3073073e-02   4.4854368e+00
   7.4074074e-02   4.4850708e+00
   7.5075075e-02   4.4847044e+00
   7.6076076e-02   4.4843376e+00
   7.7077077e-02   4.4839703e+00
   7.8078078e-02   4.4836026e+00
   7.9079079e-02   4.4832345e+00
   8.0080080e-02   4.4828660e+00
   8.1081081e-02   4.4824970e+00
   8.2082082e-02   4.4821276e+00
   8.3083083e-02   4.4817577e+00
   8.4084084e-02   4.4813874e+00
   8.5085085e-02   4.4810167e+00
   8.6086086e-02   4.4806455e+00
   8.7087087e-02   4.4802739e+00
   8.8088088e-02   4.4799018e+00
   8.9089089e-02   4.4795293e+00
   9.0090090e-02   4.4791564e+00
   9.1091091e-02   4.4787830e+00
   9.2092092e-02   4.4784091e+00
   9.3093093e-02   4.4780348e+00
   9.4094094e-02   4.4776601e+00
   9.5095095e-02   4.4772849e+00
   9.6096096e-02   4.4769092e+00
   9.7097097e-02   4.4765331e+00
   9.8098098e-02   4.4761565e+00
   9.9099099e-02   4.4757794e+00
   1.0010010e-01   4.4754019e+00
   1.0110110e-01   4.4750239e+00
   1.0210210e-01   4.4746455e+00
   1.0310310e-01   4.4742665e+00
   1.0410410e-01   4.4738871e+00
   1.0510511e-01   4.4735073e+00
   1.0610611e-01   4.4731269e+00
   1.0710711e-01   4.4727461e+00
   1.0810811e-01   4.4723648e+00
   1.0910911e-01   4.4719831e+00
   1.1011011e-01   4.4716008e+00
   1.1111111e-01   4.4712181e+00
   1.1211211e-01   4.4708349e+00
   1.1311311e-01   4.4704512e+00
   1.1411411e-01   4.4700670e+00
   1.1511512e-01   4.4696823e+00
   1.1611612e-01   4.4692971e+00
   1.1711712e-01   4.4689114e+00
   1.1811812e-01   4.4685253e+00
   1.1911912e-01   4.4681386e+00
   1.2012012e-01   4.4677515e+00
   1.2112112e-01   4.4673638e+00
   1.2212212e-01   4.4669756e+00
   1.2312312e-01   4.4665870e+00
   1.2412412e-01   4.4661978e+00
   1.2512513e-01   4.4658081e+00
   1.2612613e-01   4.4654179e+00
   1.2712713e-01   4.4650272e+00
   1.2812813e-01   4.4646360e+00
   1.2912913e-01   4.4642443e+00
   1.3013013e-01   4.4638520e+00
   1.3113113e-01   4.4634592e+00
   1.3213213e-01   4.4630659e+00
   1.3313313e-01   4.4626721e+00
   1.3413413e-01   4.4622778e+00
   1.3513514e-01   4.4618829e+00
   1.3613614e-01   4.4614875e+00
   1.3713714e-01   4.4610916e+00
   1.3813814e-01   4.4606952e+00
   1.3913914e-01   4.4602982e+00
   1.4014014e-01   4.4599006e+00
   1.4114114e-01   4.4595026e+00
   1.4214214e-01   4.4591040e+00
   1.4314314e-01   4.4587048e+00
   1.4414414e-01   4.4583051e+00
   1.4514515e-01   4.4579049e+00
   1.4614615e-01   4.4575041e+00
   1.4714715e-01   4.4571028e+00
   1.4814815e-01   4.4567009e+00
   1.4914915e-01   4.4562985e+00
   1.5015015e-01   4.4558955e+00
   1.5115115e-01   4.4554919e+00
   1.5215215e-01   4.4550878e+00
   1.5315315e-01   4.4546831e+00
   1.5415415e-01   4.4542779e+00
   1.5515516e-01   4.4538721e+00
   1.5615616e-01   4.4534657e+00
   1.5715716e-01   4.4530587e+00
   1.5815816e-01   4.4526512e+00
   1.5915916e-01   4.4522431e+00
   1.6016016e-01   4.4518345e+00
   1.6116116e-01   4.4514252e+00
   1.6216216e-01   4.4510154e+00
   1.6316316e-01   4.4506050e+00
   1.6416416e-01   4.4501940e+00
   1.6516517e-01   4.4497824e+00
   1.6616617e-01   4.4493702e+00
   1.6716717e-01   4.4489575e+00
   1.6816817e-01   4.4485441e+00
   1.6916917e-01   4.4481302e+00
   1.7017017e-01   4.4477156e+00
   1.7117117e-01   4.4473005e+00
   1.7217217e-01   4.4468847e+00
   1.7317317e-01   4.4464683e+00
   1.7417417e-01   4.4460514e+00
   1.7517518e-01   4.4456338e+00
   1.7617618e-01   4.4452156e+00
   1.7717718e-01   4.4447968e+00
   1.7817818e-01   4.4443774e+00
   1.7917918e-01   4.4439574e+00
   1.8018018e-01   4.4435367e+00
   1.8118118e-01   4.4431155e+00
   1.8218218e-01   4.4426936e+00
   1.8318318e-01   4.4422711e+00
   1.8418418e-01   4.4418479e+00
   1.8518519e-01   4.4414241e+00
   1.8618619e-01   4.4409997e+00
   1.8718719e-01   4.4405747e+00
   1.8818819e-01   4.4401490e+00
   1.8918919e-01   4.4397226e+00
   1.9019019e-01   4.4392957e+00
   1.9119119e-01   4.4388681e+00
   1.9219219e-01   4.4384398e+00
   1.9319319e-01   4.4380109e+00
   1.9419419e-01   4.4375813e+00
   1.9519520e-01   4.4371511e+00
   1.9619620e-01   4.4367202e+00
   1.9719720e-01   4.4362887e+00
   1.9819820e-01   4.4358565e+00
   1.9919920e-01   4.4354236e+00
   2.0020020e-01   4.4349901e+00
   2.0120120e-01   4.4345559e+00
   2.0220220e-01   4.4341210e+00
   2.0320320e-01   4.4336855e+00
   2.0420420e-01   4.4332493e+00
   2.0520521e-01   4.4328124e+00
   2.0620621e-01   4.4323748e+00
   2.0720721e-01   4.4319365e+00
   2.0820821e-01   4.4314976e+00
   2.0920921e-01   4.4310579e+00
   2.1021021e-01   4.4306176e+00
   2.1121121e-01   4.4301766e+00
   2.1221221e-01   4.4297349e+00
   2.1321321e-01   4.4292924e+00
   2.1421421e-01   4.4288493e+00
   2.1521522e-01   4.4284055e+00
   2.1621622e-01   4.4279610e+00
   2.1721722e-01   4.4275157e+00
   2.1821822e-01   4.4270698e+00
   2.1921922e-01   4.4266231e+00
   2.2022022e-01   4.4261757e+00
   2.2122122e-01   4.4257276e+00
   2.2222222e-01   4.4252788e+00
   2.2322322e-01   4.4248292e+00
   2.2422422e-01   4.4243790e+00
   2.2522523e-01   4.4239280e+00
   2.2622623e-01   4.4234762e+00
   2.2722723e-01   4.4230237e+00
   2.2822823e-01   4.4225705e+00
   2.2922923e-01   4.4221166e+00
   2.3023023e-01   4.4216619e+00
   2.3123123e-01   4.4212064e+00
   2.3223223e-01   4.4207502e+00
   2.3323323e-01   4.4202933e+00
   2.3423423e-01   4.4198356e+00
   2.3523524e-01   4.4193771e+00
   2.3623624e-01   4.4189179e+00
   2.3723724e-01   4.4184579e+00
   2.3823824e-01   4.4179972e+00
   2.3923924e-01   4.4175357e+00
   2.4024024e-01   4.4170734e+00
   2.4124124e-01   4.4166103e+00
   2.4224224e-01   4.4161465e+00
   2.4324324e-01   4.4156819e+00
   2.4424424e-01   4.4152165e+00
   2.4524525e-01   4.4147503e+00
   2.4624625e-01   4.4142833e+00
   2.4724725e-01   4.4138155e+00
   2.4824825e-01   4.4133470e+00
   2.4924925e-01   4.4128776e+00
   2.5025025e-01   4.4124074e+00
   2.5125125e-01   4.4119365e+00
   2.5225225e-01   4.4114647e+00
   2.5325325e-01   4.4109921e+00
   2.5425425e-01   4.4105187e+00
   2.5525526e-01   4.4100445e+00
   2.5625626e-01   4.4095695e+00
   2.5725726e-01   4.4090936e+00
   2.5825826e-01   4.4086170e+00
   2.5925926e-01   4.4081395e+00
   2.6026026e-01   4.4076611e+00
   2.6126126e-01   4.4071820e+00
   2.6226226e-01   4.4067020e+00
   2.6326326e-01   4.4062211e+00
   2.6426426e-01   4.4057395e+00
   2.6526527e-01   4.4052569e+00
   2.6626627e-01   4.4047735e+00
   2.6726727e-01   4.4042893e+00
   2.6826827e-01   4.4038042e+00
   2.6926927e-01   4.4033183e+00
   2.7027027e-01   4.4028315e+00
   2.7127127e-01   4.4023438e+00
   2.7227227e-01   4.4018553e+00
   2.7327327e-01   4.4013658e+00
   2.7427427e-01   4.4008756e+00
   2.7527528e-01   4.4003844e+00
   2.7627628e-01   4.3998923e+00
   2.7727728e-01   4.3993994e+00
   2.7827828e-01   4.3989056e+00
   2.7927928e-01   4.3984109e+00
   2.8028028e-01   4.3979153e+00
   2.8128128e-01   4.3974188e+00
   2.8228228e-01   4.3969214e+00
   2.8328328e-01   4.3964231e+00
   2.8428428e-01   4.3959238e+00
   2.8528529e-01   4.3954237e+00
   2.8628629e-01   4.3949227e+00
   2.8728729e-01   4.3944207e+00
   2.8828829e-01   4.3939178e+00
   2.8928929e-01   4.3934140e+00
   2.9029029e-01   4.3929093e+00
   2.9129129e-01   4.3924036e+00
   2.9229229e-01   4.3918970e+00
   2.9329329e-01   4.3913895e+00
   2.9429429e-01   4.3908810e+00
   2.9529530e-01   4.3903715e+00
   2.9629630e-01   4.3898611e+00
   2.9729730e-01   4.3893498e+00
   2.9829830e-01   4.3888375e+00
   2.9929930e-01   4.3883243e+00
   3.0030030e-01   4.3878100e+00
   3.0130130e-01   4.3872949e+00
   3.0230230e-01   4.3867787e+00
   3.0330330e-01   4.3862616e+00
   3.0430430e-01   4.3857434e+00
   3.0530531e-01   4.3852243e+00
   3.0630631e-01   4.3847043e+00
   3.0730731e-01   4.3841832e+00
   3.0830831e-01   4.3836611e+00
   3.0930931e-01   4.3831381e+00
   3.1031031e-01   4.3826140e+00
   3.1131131e-01   4.3820889e+00
   3.1231231e-01   4.3815628e+00
   3.1331331e-01   4.3810358e+00
   3.1431431e-01   4.3805076e+00
   3.1531532e-01   4.3799785e+00
   3.1631632e-01   4.3794484e+00
   3.1731732e-01   4.3789172e+00
   3.1831832e-01   4.3783850e+00
   3.1931932e-01   4.3778517e+00
   3.2032032e-01   4.3773174e+00
   3.2132132e-01   4.3767821e+00
   3.2232232e-01   4.3762457e+00
   3.2332332e-01   4.3757083e+00
   3.2432432e-01   4.3751698e+00
   3.2532533e-01   4.3746302e+00
   3.2632633e-01   4.3740896e+00
   3.2732733e-01   4.3735480e+00
   3.2832833e-01   4.3730052e+00
   3.2932933e-01   4.3724614e+00
   3.3033033e-01   4.3719165e+00
   3.3133133e-01   4.3713705e+00
   3.3233233e-01   4.3708234e+00
   3.3333333e-01   4.3702752e+00
   3.3433433e-01   4.3697259e+00
   3.3533534e-01   4.3691756e+00
   3.3633634e-01   4.3686241e+00
   3.3733734e-01   4.3680715e+00
   3.3833834e-01   4.3675178e+00
   3.3933934e-01   4.3669630e+00
   3.4034034e-01   4.3664070e+00
   3.4134134e-01   4.3658499e+00
   3.4234234e-01   4.3652917e+00
   3.4334334e-01   4.3647324e+00
   3.4434434e-01   4.3641719e+00
   3.4534535e-01   4.3636103e+00
   3.4634635e-01   4.3630475e+00
   3.4734735e-01   4.3624836e+00
   3.4834835e-01   4.3619185e+00
   3.4934935e-01   4.3613523e+00
   3.5035035e-01   4.3607849e+00
   3.5135135e-01   4.3602163e+00
   3.5235235e-01   4.3596465e+00
   3.5335335e-01   4.3590756e+00
   3.5435435e-01   4.3585035e+00
   3.5535536e-01   4.3579302e+00
   3.5635636e-01   4.3573556e+00
   3.5735736e-01   4.3567799e+00
   3.5835836e-01   4.3562030e+00
   3.5935936e-01   4.3556249e+00
   3.6036036e-01   4.3550456e+00
   3.6136136e-01   4.3544650e+00
   3.6236236e-01   4.3538833e+00
   3.6336336e-01   4.3533003e+00
   3.6436436e-01   4.3527160e+00
   3.6536537e-01   4.3521306e+00
   3.6636637e-01   4.3515439e+00
   3.6736737e-01   4.3509559e+00
   3.6836837e-01   4.3503667e+00
   3.6936937e-01   4.3497762e+00
   3.7037037e-01   4.3491845e+00
   3.7137137e-01   4.3485915e+00
   3.7237237e-01   4.3479973e+00
   3.7337337e-01   4.3474017e+00
   3.7437437e-01   4.3468049e+00
   3.7537538e-01   4.3462068e+00
   3.7637638e-01   4.3456074e+00
   3.7737738e-01   4.3450067e+00
   3.7837838e-01   4.3444048e+00
   3.7937938e-01   4.3438015e+00
   3.8038038e-01   4.3431969e+00
   3.8138138e-01   4.3425909e+00
   3.8238238e-01   4.3419837e+00
   3.8338338e-01   4.3413751e+00
   3.8438438e-01   4.3407652e+00
   3.8538539e-01   4.3401540e+00
   3.8638639e-01   4.3395414e+00
   3.8738739e-01   4.3389274e+00
   3.8838839e-01   4.3383121e+00
   3.8938939e-01   4.3376955e+00
   3.9039039e-01   4.3370775e+00
   3.9139139e-01   4.3364581e+00
   3.9239239e-01   4.3358373e+00
   3.9339339e-01   4.3352152e+00
   3.9439439e-01   4.3345917e+00
   3.9539540e-01   4.3339668e+00
   3.9639640e-01   4.3333405e+00
   3.9739740e-01   4.3327127e+00
   3.9839840e-01   4.3320836e+00
   3.9939940e-01   4.3314531e+00
   4.0040040e-01   4.3308211e+00
   4.0140140e-01   4.3301877e+00
   4.0240240e-01   4.3295529e+00
   4.0340340e-01   4.3289167e+00
   4.0440440e-01   4.3282790e+00
   4.0540541e-01   4.3276398e+00
   4.0640641e-01   4.3269992e+00
   4.0740741e-01   4.3263572e+00
   4.0840841e-01   4.3257137e+00
   4.0940941e-01   4.3250687e+00
   4.1041041e-01   4.3244222e+00
   4.1141141e-01   4.3237742e+00
   4.1241241e-01   4.3231248e+00
   4.1341341e-01   4.3224738e+00
   4.1441441e-01   4.3218214e+00
   4.1541542e-01   4.3211674e+00
   4.1641642e-01   4.3205120e+00
   4.1741742e-01   4.3198550e+00
   4.1841842e-01   4.3191965e+00
   4.1941942e-01   4.3185364e+00
   4.2042042e-01   4.3178748e+00
   4.2142142e-01   4.3172117e+00
   4.2242242e-01   4.3165470e+00
   4.2342342e-01   4.3158808e+00
   4.2442442e-01   4.3152130e+00
   4.2542543e-01   4.3145436e+00
   4.2642643e-01   4.3138727e+00
   4.2742743e-01   4.3132001e+00
   4.2842843e-01   4.3125260e+00
   4.2942943e-01   4.3118503e+00
   4.3043043e-01   4.3111730e+00
   4.3143143e-01   4.3104940e+00
   4.3243243e-01   4.3098135e+00
   4.3343343e-01   4.3091313e+00
   4.3443443e-01   4.3084475e+00
   4.3543544e-01   4.3077621e+00
   4.3643644e-01   4.3070750e+00
   4.3743744e-01   4.3063863e+00
   4.3843844e-01   4.3056959e+00
   4.3943944e-01   4.3050038e+00
   4.4044044e-01   4.3043101e+00
   4.4144144e-01   4.3036147e+00
   4.4244244e-01   4.3029177e+00
   4.4344344e-01   4.3022189e+00
   4.4444444e-01   4.3015184e+00
   4.4544545e-01   4.3008163e+00
   4.4644645e-01   4.3001124e+00
   4.4744745e-01   4.2994068e+00
   4.4844845e-01   4.2986995e+00
   4.4944945e-01   4.2979904e+00
   4.5045045e-01   4.2972796e+00
   4.5145145e-01   4.2965671e+00
   4.5245245e-01   4.2958528e+00
   4.5345345e-01   4.2951367e+00
   4.5445445e-01   4.2944189e+00
   4.5545546e-01   4.2936992e+00
   4.5645646e-01   4.2929778e+00
   4.5745746e-01   4.2922547e+00
   4.5845846e-01   4.2915297e+00
   4.5945946e-01   4.2908029e+00
   4.6046046e-01   4.2900743e+00
   4.6146146e-01   4.2893438e+00
   4.6246246e-01   4.2886116e+00
   4.6346346e-01   4.2878775e+00
   4.6446446e-01   4.2871415e+00
   4.6546547e-01   4.2864037e+00
   4.6646647e-01   4.2856641e+00
   4.6746747e-01   4.2849226e+00
   4.6846847e-01   4.2841792e+00
   4.6946947e-01   4.2834339e+00
   4.7047047e-01   4.2826867e+00
   4.7147147e-01   4.2819376e+00
   4.7247247e-01   4.2811866e+00
   4.7347347e-01   4.2804337e+00
   4.7447447e-01   4.2796789e+00
   4.7547548e-01   4.2789221e+00
   4.7647648e-01   4.2781634e+00
   4.7747748e-01   4.2774028e+00
   4.7847848e-01   4.2766401e+00
   4.7947948e-01   4.2758756e+00
   4.8048048e-01   4.2751090e+00
   4.8148148e-01   4.2743405e+00
   4.8248248e-01   4.2735699e+00
   4.8348348e-01   4.2727974e+00
   4.8448448e-01   4.2720229e+00
   4.8548549e-01   4.2712463e+00
   4.8648649e-01   4.2704677e+00
   4.8748749e-01   4.2696871e+00
   4.8848849e-01   4.2689045e+00
   4.8948949e-01   4.2681198e+00
   4.9049049e-01   4.2673330e+00
   4.9149149e-01   4.2665441e+00
   4.9249249e-01   4.2657532e+00
   4.9349349e-01   4.2649602e+00
   4.9449449e-01   4.2641651e+00
   4.9549550e-01   4.2633679e+00
   4.9649650e-01   4.2625685e+00
   4.9749750e-01   4.2617671e+00
   4.9849850e-01   4.2609635e+00
   4.9949950e-01   4.2601578e+00
   5.0050050e-01   4.2593499e+00
   5.0150150e-01   4.2585398e+00
   5.0250250e-01   4.2577276e+00
   5.0350350e-01   4.2569132e+00
   5.0450450e-01   4.2560966e+00
   5.0550551e-01   4.2552778e+00
   5.0650651e-01   4.2544568e+00
   5.0750751e-01   4.2536336e+00
   5.0850851e-01   4.2528082e+00
   5.0950951e-01   4.2519805e+00
   5.1051051e-01   4.2511506e+00
   5.1151151e-01   4.2503184e+00
   5.1251251e-01   4.2494839e+00
   5.1351351e-01   4.2486472e+00
   5.1451451e-01   4.2478081e+00
   5.1551552e-01   4.2469668e+00
   5.1651652e-01   4.2461232e+00
   5.1751752e-01   4.2452772e+00
   5.1851852e-01   4.2444289e+00
   5.1951952e-01   4.2435783e+00
   5.2052052e-01   4.2427253e+00
   5.2152152e-01   4.2418700e+00
   5.2252252e-01   4.2410123e+00
   5.2352352e-01   4.2401522e+00
   5.2452452e-01   4.2392897e+00
   5.2552553e-01   4.2384248e+00
   5.2652653e-01   4.2375575e+00
   5.2752753e-01   4.2366878e+00
   5.2852853e-01   4.2358156e+00
   5.2952953e-01   4.2349410e+00
   5.3053053e-01   4.2340639e+00
   5.3153153e-01   4.2331844e+00
   5.3253253e-01   4.2323024e+00
   5.3353353e-01   4.2314179e+00
   5.3453453e-01   4.2305309e+00
   5.3553554e-01   4.2296413e+00
   5.3653654e-01   4.2287493e+00
   5.3753754e-01   4.2278547e+00
   5.3853854e-01   4.2269576e+00
   5.3953954e-01   4.2260579e+00
   5.4054054e-01   4.2251556e+00
   5.4154154e-01   4.2242508e+00
   5.4254254e-01   4.2233433e+00
   5.4354354e-01   4.2224333e+00
   5.4454454e-01   4.2215206e+00
   5.4554555e-01   4.2206053e+00
   5.4654655e-01   4.2196874e+00
   5.4754755e-01   4.2187668e+00
   5.4854855e-01   4.2178435e+00
   5.4954955e-01   4.2169176e+00
   5.5055055e-01   4.2159890e+00
   5.5155155e-01   4.2150576e+00
   5.5255255e-01   4.2141236e+00
   5.5355355e-01   4.2131868e+00
   5.5455455e-01   4.2122473e+00
   5.5555556e-01   4.2113050e+00
   5.5655656e-01   4.2103600e+00
   5.5755756e-01   4.2094122e+00
   5.5855856e-01   4.2084616e+00
   5.5955956e-01   4.2075081e+00
   5.6056056e-01   4.2065519e+00
   5.6156156e-01   4.2055928e+00
   5.6256256e-01   4.2046309e+00
   5.6356356e-01   4.2036662e+00
   5.6456456e-01   4.2026985e+00
   5.6556557e-01   4.2017280e+00
   5.6656657e-01   4.2007546e+00
   5.6756757e-01   4.1997782e+00
   5.6856857e-01   4.1987990e+00
   5.6956957e-01   4.1978168e+00
   5.7057057e-01   4.1968316e+00
   5.7157157e-01   4.1958435e+00
   5.7257257e-01   4.1948524e+00
   5.7357357e-01   4.1938583e+00
   5.7457457e-01   4.1928612e+00
   5.7557558e-01   4.1918611e+00
   5.7657658e-01   4.1908579e+00
   5.7757758e-01   4.1898517e+00
   5.7857858e-01   4.1888424e+00
   5.7957958e-01   4.1878300e+00
   5.8058058e-01   4.1868145e+00
   5.8158158e-01   4.1857960e+00
   5.8258258e-01   4.1847743e+00
   5.8358358e-01   4.1837494e+00
   5.8458458e-01   4.1827214e+00
   5.8558559e-01   4.1816903e+00
   5.8658659e-01   4.1806559e+00
   5.8758759e-01   4.1796184e+00
   5.8858859e-01   4.1785776e+00
   5.8958959e-01   4.1775336e+00
   5.9059059e-01   4.1764863e+00
   5.9159159e-01   4.1754358e+00
   5.9259259e-01   4.1743820e+00
   5.9359359e-01   4.1733249e+00
   5.9459459e-01   4.1722645e+00
   5.9559560e-01   4.1712008e+00
   5.9659660e-01   4.1701337e+00
   5.9759760e-01   4.1690633e+00
   5.9859860e-01   4.1679895e+00
   5.9959960e-01   4.1669123e+00
   6.0060060e-01   4.1658317e+00
   6.0160160e-01   4.1647476e+00
   6.0260260e-01   4.1636601e+00
   6.0360360e-01   4.1625692e+00
   6.0460460e-01   4.1614748e+00
   6.0560561e-01   4.1603769e+00
   6.0660661e-01   4.1592755e+00
   6.0760761e-01   4.1581705e+00
   6.0860861e-01   4.1570620e+00
   6.0960961e-01   4.1559500e+00
   6.1061061e-01   4.1548343e+00
   6.1161161e-01   4.1537151e+00
   6.1261261e-01   4.1525922e+00
   6.1361361e-01   4.1514658e+00
   6.1461461e-01   4.1503356e+00
   6.1561562e-01   4.1492018e+00
   6.1661662e-01   4.1480643e+00
   6.1761762e-01   4.1469231e+00
   6.1861862e-01   4.1457782e+00
   6.1961962e-01   4.1446295e+00
   6.2062062e-01   4.1434771e+00
   6.2162162e-01   4.1423209e+00
   6.2262262e-01   4.1411608e+00
   6.2362362e-01   4.1399970e+00
   6.2462462e-01   4.1388293e+00
   6.2562563e-01   4.1376578e+00
   6.2662663e-01   4.1364823e+00
   6.2762763e-01   4.1353030e+00
   6.2862863e-01   4.1341198e+00
   6.2962963e-01   4.1329326e+00
   6.3063063e-01   4.1317415e+00
   6.3163163e-01   4.1305464e+00
   6.3263263e-01   4.1293473e+00
   6.3363363e-01   4.1281442e+00
   6.3463463e-01   4.1269370e+00
   6.3563564e-01   4.1257258e+00
   6.3663664e-01   4.1245105e+00
   6.3763764e-01   4.1232911e+00
   6.3863864e-01   4.1220675e+00
   6.3963964e-01   4.1208399e+00
   6.4064064e-01   4.1196080e+00
   6.4164164e-01   4.1183720e+00
   6.4264264e-01   4.1171317e+00
   6.4364364e-01   4.1158873e+00
   6.4464464e-01   4.1146386e+00
   6.4564565e-01   4.1133856e+00
   6.4664665e-01   4.1121283e+00
   6.4764765e-01   4.1108667e+00
   6.4864865e-01   4.1096007e+00
   6.4964965e-01   4.1083304e+00
   6.5065065e-01   4.1070557e+00
   6.5165165e-01   4.1057766e+00
   6.5265265e-01   4.1044931e+00
   6.5365365e-01   4.1032051e+00
   6.5465465e-01   4.1019126e+00
   6.5565566e-01   4.1006156e+00
   6.5665666e-01   4.0993141e+00
   6.5765766e-01   4.0980080e+00
   6.5865866e-01   4.0966974e+00
   6.5965966e-01   4.0953821e+00
   6.6066066e-01   4.0940623e+00
   6.6166166e-01   4.0927378e+00
   6.6266266e-01   4.0914086e+00
   6.6366366e-01   4.0900747e+00
   6.6466466e-01   4.0887361e+00
   6.6566567e-01   4.0873927e+00
   6.6666667e-01   4.0860446e+00
   6.6766767e-01   4.0846917e+00
   6.6866867e-01   4.0833339e+00
   6.6966967e-01   4.0819713e+00
   6.7067067e-01   4.0806038e+00
   6.7167167e-01   4.0792314e+00
   6.7267267e-01   4.0778541e+00
   6.7367367e-01   4.0764718e+00
   6.7467467e-01   4.0750845e+00
   6.7567568e-01   4.0736923e+00
   6.7667668e-01   4.0722950e+00
   6.7767768e-01   4.0708926e+00
   6.7867868e-01   4.0694851e+00
   6.7967968e-01   4.0680725e+00
   6.8068068e-01   4.0666548e+00
   6.8168168e-01   4.0652318e+00
   6.8268268e-01   4.0638037e+00
   6.8368368e-01   4.0623703e+00
   6.8468468e-01   4.0609317e+00
   6.8568569e-01   4.0594878e+00
   6.8668669e-01   4.0580386e+00
   6.8768769e-01   4.0565840e+00
   6.8868869e-01   4.0551240e+00
   6.8968969e-01   4.0536586e+00
   6.9069069e-01   4.0521878e+00
   6.9169169e-01   4.0507115e+00
   6.9269269e-01   4.0492297e+00
   6.9369369e-01   4.0477423e+00
   6.9469469e-01   4.0462494e+00
   6.9569570e-01   4.0447509e+00
   6.9669670e-01   4.0432468e+00
   6.9769770e-01   4.0417370e+00
   6.9869870e-01   4.0402215e+00
   6.9969970e-01   4.0387003e+00
   7.0070070e-01   4.0371734e+00
   7.0170170e-01   4.0356407e+00
   7.0270270e-01   4.0341021e+00
   7.0370370e-01   4.0325577e+00
   7.0470470e-01   4.0310074e+00
   7.0570571e-01   4.0294512e+00
   7.0670671e-01   4.0278890e+00
   7.0770771e-01   4.0263209e+00
   7.0870871e-01   4.0247467e+00
   7.0970971e-01   4.0231664e+00
   7.1071071e-01   4.0215801e+00
   7.1171171e-01   4.0199876e+00
   7.1271271e-01   4.0183890e+00
   7.1371371e-01   4.0167842e+00
   7.1471471e-01   4.0151732e+00
   7.1571572e-01   4.0135558e+00
   7.1671672e-01   4.0119322e+00
   7.1771772e-01   4.0103022e+00
   7.1871872e-01   4.0086659e+00
   7.1971972e-01   4.0070231e+00
   7.2072072e-01   4.0053739e+00
   7.2172172e-01   4.0037182e+00
   7.2272272e-01   4.0020559e+00
   7.2372372e-01   4.0003871e+00
   7.2472472e-01   3.9987117e+00
   7.2572573e-01   3.9970296e+00
   7.2672673e-01   3.9953409e+00
   7.2772773e-01   3.9936454e+00
   7.2872873e-01   3.9919431e+00
   7.2972973e-01   3.9902341e+00
   7.3073073e-01   3.9885182e+00
   7.3173173e-01   3.9867954e+00
   7.3273273e-01   3.9850657e+00
   7.3373373e-01   3.9833290e+00
   7.3473473e-01   3.9815853e+00
   7.3573574e-01   3.9798346e+00
   7.3673674e-01   3.9780767e+00
   7.3773774e-01   3.9763117e+00
   7.3873874e-01   3.9745396e+00
   7.3973974e-01   3.9727602e+00
   7.4074074e-01   3.9709735e+00
   7.4174174e-01   3.9691795e+00
   7.4274274e-01   3.9673782e+00
   7.4374374e-01   3.9655695e+00
   7.4474474e-01   3.9637533e+00
   7.4574575e-01   3.9619296e+00
   7.4674675e-01   3.9600984e+00
   7.4774775e-01   3.9582596e+00
   7.4874875e-01   3.9564131e+00
   7.4974975e-01   3.9545590e+00
   7.5075075e-01   3.9526972e+00
   7.5175175e-01   3.9508276e+00
   7.5275275e-01   3.9489501e+00
   7.5375375e-01   3.9470648e+00
   7.5475475e-01   3.9451716e+00
   7.5575576e-01   3.9432704e+00
   7.5675676e-01   3.9413612e+00
   7.5775776e-01   3.9394439e+00
   7.5875876e-01   3.9375185e+00
   7.5975976e-01   3.9355849e+00
   7.6076076e-01   3.9336431e+00
   7.6176176e-01   3.9316930e+00
   7.6276276e-01   3.9297346e+00
   7.6376376e-01   3.9277678e+00
   7.6476476e-01   3.9257926e+00
   7.6576577e-01   3.9238089e+00
   7.6676677e-01   3.9218167e+00
   7.6776777e-01   3.9198158e+00
   7.6876877e-01   3.9178063e+00
   7.6976977e-01   3.9157881e+00
   7.7077077e-01   3.9137612e+00
   7.7177177e-01   3.9117254e+00
   7.7277277e-01   3.9096808e+00
   7.7377377e-01   3.9076272e+00
   7.7477477e-01   3.9055646e+00
   7.7577578e-01   3.9034930e+00
   7.7677678e-01   3.9014123e+00
   7.7777778e-01   3.8993224e+00
   7.7877878e-01   3.8972233e+00
   7.7977978e-01   3.8951149e+00
   7.8078078e-01   3.8929972e+00
   7.8178178e-01   3.8908700e+00
   7.8278278e-01   3.8887334e+00
   7.8378378e-01   3.8865873e+00
   7.8478478e-01   3.8844316e+00
   7.8578579e-01   3.8822662e+00
   7.8678679e-01   3.8800910e+00
   7.8778779e-01   3.8779061e+00
   7.8878879e-01   3.8757114e+00
   7.8978979e-01   3.8735067e+00
   7.9079079e-01   3.8712921e+00
   7.9179179e-01   3.8690674e+00
   7.9279279e-01   3.8668325e+00
   7.9379379e-01   3.8645875e+00
   7.9479479e-01   3.8623323e+00
   7.9579580e-01   3.8600667e+00
   7.9679680e-01   3.8577907e+00
   7.9779780e-01   3.8555043e+00
   7.9879880e-01   3.8532073e+00
   7.9979980e-01   3.8508997e+00
   8.0080080e-01   3.8485815e+00
   8.0180180e-01   3.8462525e+00
   8.0280280e-01   3.8439126e+00
   8.0380380e-01   3.8415619e+00
   8.0480480e-01   3.8392002e+00
   8.0580581e-01   3.8368275e+00
   8.0680681e-01   3.8344436e+00
   8.0780781e-01   3.8320485e+00
   8.0880881e-01   3.8296421e+00
   8.0980981e-01   3.8272244e+00
   8.1081081e-01   3.8247953e+00
   8.1181181e-01   3.8223546e+00
   8.1281281e-01   3.8199023e+00
   8.1381381e-01   3.8174384e+00
   8.1481481e-01   3.8149626e+00
   8.1581582e-01   3.8124751e+00
   8.1681682e-01   3.8099756e+00
   8.1781782e-01   3.8074641e+00
   8.1881882e-01   3.8049405e+00
   8.1981982e-01   3.8024047e+00
   8.2082082e-01   3.7998567e+00
   8.2182182e-01   3.7972962e+00
   8.2282282e-01   3.7947234e+00
   8.2382382e-01   3.7921380e+00
   8.2482482e-01   3.7895400e+00
   8.2582583e-01   3.7869292e+00
   8.2682683e-01   3.7843057e+00
   8.2782783e-01   3.7816692e+00
   8.2882883e-01   3.7790198e+00
   8.2982983e-01   3.7763573e+00
   8.3083083e-01   3.7736815e+00
   8.3183183e-01   3.7709925e+00
   8.3283283e-01   3.7682902e+00
   8.3383383e-01   3.7655743e+00
   8.3483483e-01   3.7628449e+00
   8.3583584e-01   3.7601018e+00
   8.3683684e-01   3.7573449e+00
   8.3783784e-01   3.7545741e+00
   8.3883884e-01   3.7517894e+00
   8.3983984e-01   3.7489906e+00
   8.4084084e-01   3.7461775e+00
   8.4184184e-01   3.7433502e+00
   8.4284284e-01   3.7405085e+00
   8.4384384e-01   3.7376523e+00
   8.4484484e-01   3.7347814e+00
   8.4584585e-01   3.7318959e+00
   8.4684685e-01   3.7289954e+00
   8.4784785e-01   3.7260800e+00
   8.4884885e-01   3.7231496e+00
   8.4984985e-01   3.7202040e+00
   8.5085085e-01   3.7172430e+00
   8.5185185e-01   3.7142667e+00
   8.5285285e-01   3.7112748e+00
   8.5385385e-01   3.7082673e+00
   8.5485485e-01   3.7052440e+00
   8.5585586e-01   3.7022047e+00
   8.5685686e-01   3.6991495e+00
   8.5785786e-01   3.6960781e+00
   8.5885886e-01   3.6929905e+00
   8.5985986e-01   3.6898864e+00
   8.6086086e-01   3.6867659e+00
   8.6186186e-01   3.6836286e+00
   8.6286286e-01   3.6804746e+00
   8.6386386e-01   3.6773037e+00
   8.6486486e-01   3.6741157e+00
   8.6586587e-01   3.6709105e+00
   8.6686687e-01   3.6676880e+00
   8.6786787e-01   3.6644481e+00
   8.6886887e-01   3.6611905e+00
   8.6986987e-01   3.6579152e+00
   8.7087087e-01   3.6546220e+00
   8.7187187e-01   3.6513108e+00
   8.7287287e-01   3.6479814e+00
   8.7387387e-01   3.6446337e+00
   8.7487487e-01   3.6412675e+00
   8.7587588e-01   3.6378827e+00
   8.7687688e-01   3.6344791e+00
   8.7787788e-01   3.6310566e+00
   8.7887888e-01   3.6276150e+00
   8.7987988e-01   3.6241542e+00
   8.8088088e-01   3.6206740e+00
   8.8188188e-01   3.6171742e+00
   8.8288288e-01   3.6136547e+00
   8.8388388e-01   3.6101153e+00
   8.8488488e-01   3.6065559e+00
   8.8588589e-01   3.6029762e+00
   8.8688689e-01   3.5993762e+00
   8.8788789e-01   3.5957556e+00
   8.8888889e-01   3.5921143e+00
   8.8988989e-01   3.5884521e+00
   8.9089089e-01   3.5847688e+00
   8.9189189e-01   3.5810643e+00
   8.9289289e-01   3.5773383e+00
   8.9389389e-01   3.5735907e+00
   8.9489489e-01   3.5698212e+00
   8.9589590e-01   3.5660298e+00
   8.9689690e-01   3.5622162e+00
   8.9789790e-01   3.5583802e+00
   8.9889890e-01   3.5545217e+00
   8.9989990e-01   3.5506404e+00
   9.0090090e-01   3.5467361e+00
   9.0190190e-01   3.5428087e+00
   9.0290290e-01   3.5388579e+00
   9.0390390e-01   3.5348835e+00
   9.0490490e-01   3.5308853e+00
   9.0590591e-01   3.5268632e+00
   9.0690691e-01   3.5228169e+00
   9.0790791e-01   3.5187461e+00
   9.0890891e-01   3.5146507e+00
   9.0990991e-01   3.5105305e+00
   9.1091091e-01   3.5063851e+00
   9.1191191e-01   3.5022145e+00
   9.1291291e-01   3.4980184e+00
   9.1391391e-01   3.4937965e+00
   9.1491491e-01   3.4895486e+00
   9.1591592e-01   3.4852745e+00
   9.1691692e-01   3.4809739e+00
   9.1791792e-01   3.4766466e+00
   9.1891892e-01   3.4722923e+00
   9.1991992e-01   3.4679109e+00
   9.2092092e-01   3.4635019e+00
   9.2192192e-01   3.4590653e+00
   9.2292292e-01   3.4546008e+00
   9.2392392e-01   3.4501080e+00
   9.2492492e-01   3.4455867e+00
   9.2592593e-01   3.4410366e+00
   9.2692693e-01   3.4364576e+00
   9.2792793e-01   3.4318492e+00
   9.2892893e-01   3.4272113e+00
   9.2992993e-01   3.4225435e+00
   9.3093093e-01   3.4178456e+00
   9.3193193e-01   3.4131173e+00
   9.3293293e-01   3.4083582e+00
   9.3393393e-01   3.4035682e+00
   9.3493493e-01   3.3987468e+00
   9.3593594e-01   3.3938938e+00
   9.3693694e-01   3.3890089e+00
   9.3793794e-01   3.3840918e+00
   9.3893894e-01   3.3791421e+00
   9.3993994e-01   3.3741596e+00
   9.4094094e-01   3.3691439e+00
   9.4194194e-01   3.3640947e+00
   9.4294294e-01   3.3590117e+00
   9.4394394e-01   3.3538945e+00
   9.4494494e-01   3.3487427e+00
   9.4594595e-01   3.3435562e+00
   9.4694695e-01   3.3383344e+00
   9.4794795e-01   3.3330770e+00
   9.4894895e-01   3.3277838e+00
   9.4994995e-01   3.3224542e+00
   9.5095095e-01   3.3170881e+00
   9.5195195e-01   3.3116849e+00
   9.5295295e-01   3.3062443e+00
   9.5395395e-01   3.3007659e+00
   9.5495495e-01   3.2952494e+00
   9.5595596e-01   3.2896943e+00
   9.5695696e-01   3.2841002e+00
   9.5795796e-01   3.2784668e+00
   9.5895896e-01   3.2727936e+00
   9.5995996e-01   3.2670802e+00
   9.6096096e-01   3.2613262e+00
   9.6196196e-01   3.2555312e+00
   9.6296296e-01   3.2496947e+00
   9.6396396e-01   3.2438163e+00
   9.6496496e-01   3.2378956e+00
   9.6596597e-01   3.2319321e+00
   9.6696697e-01   3.2259252e+00
   9.6796797e-01   3.2198747e+00
   9.6896897e-01   3.2137800e+00
   9.6996997e-01   3.2076406e+00
   9.7097097e-01   3.2014560e+00
   9.7197197e-01   3.1952258e+00
   9.7297297e-01   3.1889494e+00
   9.7397397e-01   3.1826264e+00
   9.7497497e-01   3.1762562e+00
   9.7597598e-01   3.1698383e+00
   9.7697698e-01   3.1633722e+00
   9.7797798e-01   3.1568574e+00
   9.7897898e-01   3.1502932e+00
   9.7997998e-01   3.1436792e+00
   9.8098098e-01   3.1370148e+00
   9.8198198e-01   3.1302994e+00
   9.8298298e-01   3.1235324e+00
   9.8398398e-01   3.1167133e+00
   9.8498498e-01   3.1098414e+00
   9.8598599e-01   3.1029162e+00
   9.8698699e-01   3.0959370e+00
   9.8798799e-01   3.0889033e+00
   9.8898899e-01   3.0818143e+00
   9.8998999e-01   3.0746695e+00
   9.9099099e-01   3.0674681e+00
   9.9199199e-01   3.0602096e+00
   9.9299299e-01   3.0528932e+00
   9.9399399e-01   3.0455183e+00
   9.9499499e-01   3.0380842e+00
   9.9599600e-01   3.0305901e+00
   9.9699700e-01   3.0230354e+00
   9.9799800e-01   3.0154193e+00
   9.9899900e-01   3.0077411e+00
   1.0000000e+00   3.0000000e+00


==> Data/beta_nofix.dat <==
   0.0000000e+00   6.5115867e+00
   1.0010010e-03   6.5121198e+00
   2.0020020e-03   6.5126540e+00
   3.0030030e-03   6.5131893e+00
   4.0040040e-03   6.5137256e+00
   5.0050050e-03   6.5142629e+00
   6.0060060e-03   6.5148013e+00
   7.0070070e-03   6.5153408e+00
   8.0080080e-03   6.5158813e+00
   9.0090090e-03   6.5164228e+00
   1.0010010e-02   6.5169654e+00
   1.1011011e-02   6.5175091e+00
   1.2012012e-02   6.5180538e+00
   1.3013013e-02   6.5185996e+00
   1.4014014e-02   6.5191464e+00
   1.5015015e-02   6.5196943e+00
   1.6016016e-02   6.5202433e+00
   1.7017017e-02   6.5207933e+00
   1.8018018e-02   6.5213444e+00
   1.9019019e-02   6.5218965e+00
   2.0020020e-02   6.5224497e+00
   2.1021021e-02   6.5230040e+00
   2.2022022e-02   6.5235594e+00
   2.3023023e-02   6.5241158e+00
   2.4024024e-02   6.5246733e+00
   2.5025025e-02   6.5252319e+00
   2.6026026e-02   6.5257915e+00
   2.7027027e-02   6.5263523e+00
   2.8028028e-02   6.5269141e+00
   2.9029029e-02   6.5274769e+00
   3.0030030e-02   6.5280409e+00
   3.1031031e-02   6.5286060e+00
   3.2032032e-02   6.5291721e+00
   3.3033033e-02   6.5297393e+00
   3.4034034e-02   6.5303076e+00
   3.5035035e-02   6.5308770e+00
   3.6036036e-02   6.5314475e+00
   3.7037037e-02   6.5320191e+00
   3.8038038e-02   6.5325917e+00
   3.9039039e-02   6.5331655e+00
   4.0040040e-02   6.5337403e+00
   4.1041041e-02   6.5343163e+00
   4.2042042e-02   6.5348933e+00
   4.3043043e-02   6.5354715e+00
   4.4044044e-02   6.5360507e+00
   4.5045045e-02   6.5366310e+00
   4.6046046e-02   6.5372125e+00
   4.7047047e-02   6.5377950e+00
   4.8048048e-02   6.5383787e+00
   4.9049049e-02   6.5389635e+00
   5.0050050e-02   6.5395493e+00
   5.1051051e-02   6.5401363e+00
   5.2052052e-02   6.5407244e+00
   5.3053053e-02   6.5413136e+00
   5.4054054e-02   6.5419040e+00
   5.5055055e-02   6.5424954e+00
   5.6056056e-02   6.5430880e+00
   5.7057057e-02   6.5436816e+00
   5.8058058e-02   6.5442764e+00
   5.9059059e-02   6.5448724e+00
   6.0060060e-02   6.5454694e+00
   6.1061061e-02   6.5460676e+00
   6.2062062e-02   6.5466669e+00
   6.3063063e-02   6.5472673e+00
   6.4064064e-02   6.5478688e+00
   6.5065065e-02   6.5484715e+00
   6.6066066e-02   6.5490753e+00
   6.7067067e-02   6.5496803e+00
   6.8068068e-02   6.5502864e+00
   6.9069069e-02   6.5508936e+00
   7.0070070e-02   6.5515019e+00
   7.1071071e-02   6.5521114e+00
   7.2072072e-02   6.5527221e+00
   7.3073073e-02   6.5533338e+00
   7.4074074e-02   6.5539468e+00
   7.5075075e-02   6.5545608e+00
   7.6076076e-02   6.5551760e+00
   7.7077077e-02   6.5557924e+00
   7.8078078e-02   6.5564099e+00
   7.9079079e-02   6.5570286e+00
   8.0080080e-02   6.5576484e+00
   8.1081081e-02   6.5582694e+00
   8.2082082e-02   6.5588915e+00
   8.3083083e-02   6.5595148e+00
   8.4084084e-02   6.5601392e+00
   8.5085085e-02   6.5607648e+00
   8.6086086e-02   6.5613916e+00
   8.7087087e-02   6.5620195e+00
   8.8088088e-02   6.5626486e+00
   8.9089089e-02   6.5632789e+00
   9.0090090e-02   6.5639103e+00
   9.1091091e-02   6.5645429e+00
   9.2092092e-02   6.5651767e+00
   9.3093093e-02   6.5658117e+00
   9.4094094e-02   6.5664478e+00
   9.5095095e-02   6.5670851e+00
   9.6096096e-02   6.5677236e+00
   9.7097097e-02   6.5683632e+00
   9.8098098e-02   6.5690040e+00
   9.9099099e-02   6.5696461e+00
   1.0010010e-01   6.5702893e+00
   1.0110110e-01   6.5709337e+00
   1.0210210e-01   6.5715792e+00
   1.0310310e-01   6.5722260e+00
   1.0410410e-01   6.5728739e+00
   1.0510511e-01   6.5735231e+00
   1.0610611e-01   6.5741734e+00
   1.0710711e-01   6.5748250e+00
   1.0810811e-01   6.5754777e+00
   1.0910911e-01   6.5761316e+00
   1.1011011e-01   6.5767868e+00
   1.1111111e-01   6.5774431e+00
   1.1211211e-01   6.5781006e+00
   1.1311311e-01   6.5787594e+00
   1.1411411e-01   6.5794193e+00
   1.1511512e-01   6.5800805e+00
   1.1611612e-01   6.5807428e+00
   1.1711712e-01   6.5814064e+00
   1.1811812e-01   6.5820712e+00
   1.1911912e-01   6.5827372e+00
   1.2012012e-01   6.5834044e+00
   1.2112112e-01   6.5840729e+00
   1.2212212e-01   6.5847425e+00
   1.2312312e-01   6.5854134e+00
   1.2412412e-01   6.5860855e+00
   1.2512513e-01   6.5867588e+00
   1.2612613e-01   6.5874334e+00
   1.2712713e-01   6.5881092e+00
   1.2812813e-01   6.5887862e+00
   1.2912913e-01   6.5894644e+00
   1.3013013e-01   6.5901439e+00
   1.3113113e-01   6.5908246e+00
   1.3213213e-01   6.5915066e+00
   1.3313313e-01   6.5921897e+00
   1.3413413e-01   6.5928742e+00
   1.3513514e-01   6.5935598e+00
   1.3613614e-01   6.5942467e+00
   1.3713714e-01   6.5949349e+00
   1.3813814e-01   6.5956243e+00
   1.3913914e-01   6.5963150e+00
   1.4014014e-01   6.5970069e+00
   1.4114114e-01   6.5977000e+00
   1.4214214e-01   6.5983944e+00
   1.4314314e-01   6.5990901e+00
   1.4414414e-01   6.5997870e+00
   1.4514515e-01   6.6004852e+00
   1.4614615e-01   6.6011846e+00
   1.4714715e-01   6.6018853e+00
   1.4814815e-01   6.6025873e+00
   1.4914915e-01   6.6032905e+00
   1.5015015e-01   6.6039950e+00
   1.5115115e-01   6.6047008e+00
   1.5215215e-01   6.6054078e+00
   1.5315315e-01   6.6061161e+00
   1.5415415e-01   6.6068257e+00
   1.5515516e-01   6.6075366e+00
   1.5615616e-01   6.6082487e+00
   1.5715716e-01   6.6089622e+00
   1.5815816e-01   6.6096769e+00
   1.5915916e-01   6.6103928e+00
   1.6016016e-01   6.6111101e+00
   1.6116116e-01   6.6118287e+00
   1.6216216e-01   6.6125485e+00
   1.6316316e-01   6.6132697e+00
   1.6416416e-01   6.6139921e+00
   1.6516517e-01   6.6147158e+00
   1.6616617e-01   6.6154409e+00
   1.6716717e-01   6.6161672e+00
   1.6816817e-01   6.6168948e+00
   1.6916917e-01   6.6176237e+00
   1.7017017e-01   6.6183540e+00
   1.7117117e-01   6.6190855e+00
   1.7217217e-01   6.6198183e+00
   1.7317317e-01   6.6205525e+00
   1.7417417e-01   6.6212880e+00
   1.7517518e-01   6.6220247e+00
   1.7617618e-01   6.6227628e+00
   1.7717718e-01   6.6235022e+00
   1.7817818e-01   6.6242430e+00
   1.7917918e-01   6.6249850e+00
   1.8018018e-01   6.6257284e+00
   1.8118118e-01   6.6264731e+00
   1.8218218e-01   6.6272191e+00
   1.8318318e-01   6.6279664e+00
   1.8418418e-01   6.6287151e+00
   1.8518519e-01   6.6294651e+00
   1.8618619e-01   6.6302165e+00
   1.8718719e-01   6.6309692e+00
   1.8818819e-01   6.6317232e+00
   1.8918919e-01   6.6324785e+00
   1.9019019e-01   6.6332352e+00
   1.9119119e-01   6.6339933e+00
   1.9219219e-01   6.6347527e+00
   1.9319319e-01   6.6355134e+00
   1.9419419e-01   6.6362755e+00
   1.9519520e-01   6.6370389e+00
   1.9619620e-01   6.6378037e+00
   1.9719720e-01   6.6385698e+00
   1.9819820e-01   6.6393373e+00
   1.9919920e-01   6.6401062e+00
   2.0020020e-01   6.6408764e+00
   2.0120120e-01   6.6416480e+00
   2.0220220e-01   6.6424210e+00
   2.0320320e-01   6.6431953e+00
   2.0420420e-01   6.6439710e+00
   2.0520521e-01   6.6447480e+00
   2.0620621e-01   6.6455264e+00
   2.0720721e-01   6.6463062e+00
   2.0820821e-01   6.6470874e+00
   2.0920921e-01   6.6478700e+00
   2.1021021e-01   6.6486539e+00
   2.1121121e-01   6.6494392e+00
   2.1221221e-01   6.6502260e+00
   2.1321321e-01   6.6510141e+00
   2.1421421e-01   6.6518035e+00
   2.1521522e-01   6.6525944e+00
   2.1621622e-01   6.6533867e+00
   2.1721722e-01   6.6541804e+00
   2.1821822e-01   6.6549754e+00
   2.1921922e-01   6.6557719e+00
   2.2022022e-01   6.6565697e+00
   2.2122122e-01   6.6573690e+00
   2.2222222e-01   6.6581697e+00
   2.2322322e-01   6.6589718e+00
   2.2422422e-01   6.6597752e+00
   2.2522523e-01   6.6605801e+00
   2.2622623e-01   6.6613865e+00
   2.2722723e-01   6.6621942e+00
   2.2822823e-01   6.6630033e+00
   2.2922923e-01   6.6638139e+00
   2.3023023e-01   6.6646259e+00
   2.3123123e-01   6.6654393e+00
   2.3223223e-01   6.6662542e+00
   2.3323323e-01   6.6670704e+00
   2.3423423e-01   6.6678881e+00
   2.3523524e-01   6.6687073e+00
   2.3623624e-01   6.6695278e+00
   2.3723724e-01   6.6703498e+00
   2.3823824e-01   6.6711733e+00
   2.3923924e-01   6.6719982e+00
   2.4024024e-01   6.6728245e+00
   2.4124124e-01   6.6736523e+00
   2.4224224e-01   6.6744815e+00
   2.4324324e-01   6.6753122e+00
   2.4424424e-01   6.6761443e+00
   2.4524525e-01   6.6769779e+00
   2.4624625e-01   6.6778129e+00
   2.4724725e-01   6.6786494e+00
   2.4824825e-01   6.6794874e+00
   2.4924925e-01   6.6803268e+00
   2.5025025e-01   6.6811677e+00
   2.5125125e-01   6.6820101e+00
   2.5225225e-01   6.6828539e+00
   2.5325325e-01   6.6836992e+00
   2.5425425e-01   6.6845460e+00
   2.5525526e-01   6.6853942e+00
   2.5625626e-01   6.6862440e+00
   2.5725726e-01   6.6870952e+00
   2.5825826e-01   6.6879479e+00
   2.5925926e-01   6.6888020e+00
   2.6026026e-01   6.6896577e+00
   2.6126126e-01   6.6905149e+00
   2.6226226e-01   6.6913735e+00
   2.6326326e-01   6.6922337e+00
   2.6426426e-01   6.6930953e+00
   2.6526527e-01   6.6939584e+00
   2.6626627e-01   6.6948231e+00
   2.6726727e-01   6.6956892e+00
   2.6826827e-01   6.6965569e+00
   2.6926927e-01   6.6974261e+00
   2.7027027e-01   6.6982967e+00
   2.7127127e-01   6.6991689e+00
   2.7227227e-01   6.7000426e+00
   2.7327327e-01   6.7009178e+00
   2.7427427e-01   6.7017946e+00
   2.7527528e-01   6.7026728e+00
   2.7627628e-01   6.7035526e+00
   2.7727728e-01   6.7044339e+00
   2.7827828e-01   6.7053168e+00
   2.7927928e-01   6.7062012e+00
   2.8028028e-01   6.7070871e+00
   2.8128128e-01   6.7079745e+00
   2.8228228e-01   6.7088635e+00
   2.8328328e-01   6.7097540e+00
   2.8428428e-01   6.7106461e+00
   2.8528529e-01   6.7115397e+00
   2.8628629e-01   6.7124349e+00
   2.8728729e-01   6.7133316e+00
   2.8828829e-01   6.7142299e+00
   2.8928929e-01   6.7151297e+00
   2.9029029e-01   6.7160311e+00
   2.9129129e-01   6.7169341e+00
   2.9229229e-01   6.7178386e+00
   2.9329329e-01   6.7187446e+00
   2.9429429e-01   6.7196523e+00
   2.9529530e-01   6.7205615e+00
   2.9629630e-01   6.7214723e+00
   2.9729730e-01   6.7223847e+00
   2.9829830e-01   6.7232986e+00
   2.9929930e-01   6.7242141e+00
   3.0030030e-01   6.7251312e+00
   3.0130130e-01   6.7260499e+00
   3.0230230e-01   6.7269702e+00
   3.0330330e-01   6.7278921e+00
   3.0430430e-01   6.7288155e+00
   3.0530531e-01   6.7297406e+00
   3.0630631e-01   6.7306673e+00
   3.0730731e-01   6.7315955e+00
   3.0830831e-01   6.7325254e+00
   3.0930931e-01   6.7334568e+00
   3.1031031e-01   6.7343899e+00
   3.1131131e-01   6.7353246e+00
   3.1231231e-01   6.7362609e+00
   3.1331331e-01   6.7371988e+00
   3.1431431e-01   6.7381384e+00
   3.1531532e-01   6.7390795e+00
   3.1631632e-01   6.7400223e+00
   3.1731732e-01   6.7409667e+00
   3.1831832e-01   6.7419127e+00
   3.1931932e-01   6.7428604e+00
   3.2032032e-01   6.7438097e+00
   3.2132132e-01   6.7447606e+00
   3.2232232e-01   6.7457132e+00
   3.2332332e-01   6.7466674e+00
   3.2432432e-01   6.7476233e+00
   3.2532533e-01   6.7485808e+00
   3.2632633e-01   6.7495400e+00
   3.2732733e-01   6.7505008e+00
   3.2832833e-01   6.7514633e+00
   3.2932933e-01   6.7524274e+00
   3.3033033e-01   6.7533932e+00
   3.3133133e-01   6.7543606e+00
   3.3233233e-01   6.7553297e+00
   3.3333333e-01   6.7563005e+00
   3.3433433e-01   6.7572730e+00
   3.3533534e-01   6.7582471e+00
   3.3633634e-01   6.7592229e+00
   3.3733734e-01   6.7602004e+00
   3.3833834e-01   6.7611796e+00
   3.3933934e-01   6.7621604e+00
   3.4034034e-01   6.7631430e+00
   3.4134134e-01   6.7641272e+00
   3.4234234e-01   6.7651131e+00
   3.4334334e-01   6.7661007e+00
   3.4434434e-01   6.7670901e+00
   3.4534535e-01   6.7680811e+00
   3.4634635e-01   6.7690738e+00
   3.4734735e-01   6.7700683e+00
   3.4834835e-01   6.7710644e+00
   3.4934935e-01   6.7720623e+00
   3.5035035e-01   6.7730618e+00
   3.5135135e-01   6.7740631e+00
   3.5235235e-01   6.7750661e+00
   3.5335335e-01   6.7760709e+00
   3.5435435e-01   6.7770773e+00
   3.5535536e-01   6.7780855e+00
   3.5635636e-01   6.7790954e+00
   3.5735736e-01   6.7801071e+00
   3.5835836e-01   6.7811205e+00
   3.5935936e-01   6.7821356e+00
   3.6036036e-01   6.7831525e+00
   3.6136136e-01   6.7841712e+00
   3.6236236e-01   6.7851915e+00
   3.6336336e-01   6.7862137e+00
   3.6436436e-01   6.7872376e+00
   3.6536537e-01   6.7882632e+00
   3.6636637e-01   6.7892906e+00
   3.6736737e-01   6.7903198e+00
   3.6836837e-01   6.7913507e+00
   3.6936937e-01   6.7923835e+00
   3.7037037e-01   6.7934179e+00
   3.7137137e-01   6.7944542e+00
   3.7237237e-01   6.7954922e+00
   3.7337337e-01   6.7965321e+00
   3.7437437e-01   6.7975737e+00
   3.7537538e-01   6.7986171e+00
   3.7637638e-01   6.7996623e+00
   3.7737738e-01   6.8007092e+00
   3.7837838e-01   6.8017580e+00
   3.7937938e-01   6.8028086e+00
   3.8038038e-01   6.8038610e+00
   3.8138138e-01   6.8049152e+00
   3.8238238e-01   6.8059712e+00
   3.8338338e-01   6.8070290e+00
   3.8438438e-01   6.8080886e+00
   3.8538539e-01   6.8091501e+00
   3.8638639e-01   6.8102133e+00
   3.8738739e-01   6.8112784e+00
   3.8838839e-01   6.8123453e+00
   3.8938939e-01   6.8134141e+00
   3.9039039e-01   6.8144847e+00
   3.9139139e-01   6.8155571e+00
   3.9239239e-01   6.8166314e+00
   3.9339339e-01   6.8177075e+00
   3.9439439e-01   6.8187854e+00
   3.9539540e-01   6.8198652e+00
   3.9639640e-01   6.8209469e+00
   3.9739740e-01   6.8220304e+00
   3.9839840e-01   6.8231158e+00
   3.9939940e-01   6.8242030e+00
   4.0040040e-01   6.8252921e+00
   4.0140140e-01   6.8263831e+00
   4.0240240e-01   6.8274759e+00
   4.0340340e-01   6.8285706e+00
   4.0440440e-01   6.8296672e+00
   4.0540541e-01   6.8307657e+00
   4.0640641e-01   6.8318661e+00
   4.0740741e-01   6.8329683e+00
   4.0840841e-01   6.8340724e+00
   4.0940941e-01   6.8351785e+00
   4.1041041e-01   6.8362864e+00
   4.1141141e-01   6.8373962e+00
   4.1241241e-01   6.8385080e+00
   4.1341341e-01   6.8396216e+00
   4.1441441e-01   6.8407372e+00
   4.1541542e-01   6.8418547e+00
   4.1641642e-01   6.8429740e+00
   4.1741742e-01   6.8440954e+00
   4.1841842e-01   6.8452186e+00
   4.1941942e-01   6.8463438e+00
   4.2042042e-01   6.8474708e+00
   4.2142142e-01   6.8485999e+00
   4.2242242e-01   6.8497308e+00
   4.2342342e-01   6.8508638e+00
   4.2442442e-01   6.8519986e+00
   4.2542543e-01   6.8531354e+00
   4.2642643e-01   6.8542742e+00
   4.2742743e-01   6.8554149e+00
   4.2842843e-01   6.8565575e+00
   4.2942943e-01   6.8577022e+00
   4.3043043e-01   6.8588488e+00
   4.3143143e-01   6.8599973e+00
   4.3243243e-01   6.8611479e+00
   4.3343343e-01   6.8623004e+00
   4.3443443e-01   6.8634549e+00
   4.3543544e-01   6.8646113e+00
   4.3643644e-01   6.8657698e+00
   4.3743744e-01   6.8669302e+00
   4.3843844e-01   6.8680927e+00
   4.3943944e-01   6.8692571e+00
   4.4044044e-01   6.8704236e+00
   4.4144144e-01   6.8715920e+00
   4.4244244e-01   6.8727624e+00
   4.4344344e-01   6.8739349e+00
   4.4444444e-01   6.8751094e+00
   4.4544545e-01   6.8762859e+00
   4.4644645e-01   6.8774644e+00
   4.4744745e-01   6.8786449e+00
   4.4844845e-01   6.8798275e+00
   4.4944945e-01   6.8810121e+00
   4.5045045e-01   6.8821987e+00
   4.5145145e-01   6.8833874e+00
   4.5245245e-01   6.8845781e+00
   4.5345345e-01   6.8857709e+00
   4.5445445e-01   6.8869657e+00
   4.5545546e-01   6.8881626e+00
   4.5645646e-01   6.8893615e+00
   4.5745746e-01   6.8905625e+00
   4.5845846e-01   6.8917656e+00
   4.5945946e-01   6.8929707e+00
   4.6046046e-01   6.8941779e+00
   4.6146146e-01   6.8953872e+00
   4.6246246e-01   6.8965986e+00
   4.6346346e-01   6.8978120e+00
   4.6446446e-01   6.8990275e+00
   4.6546547e-01   6.9002452e+00
   4.6646647e-01   6.9014649e+00
   4.6746747e-01   6.9026867e+00
   4.6846847e-01   6.9039106e+00
   4.6946947e-01   6.9051366e+00
   4.7047047e-01   6.9063648e+00
   4.7147147e-01   6.9075950e+00
   4.7247247e-01   6.9088274e+00
   4.7347347e-01   6.9100619e+00
   4.7447447e-01   6.9112985e+00
   4.7547548e-01   6.9125373e+00
   4.7647648e-01   6.9137782e+00
   4.7747748e-01   6.9150212e+00
   4.7847848e-01   6.9162664e+00
   4.7947948e-01   6.9175137e+00
   4.8048048e-01   6.9187632e+00
   4.8148148e-01   6.9200148e+00
   4.8248248e-01   6.9212685e+00
   4.8348348e-01   6.9225245e+00
   4.8448448e-01   6.9237826e+00
   4.8548549e-01   6.9250429e+00
   4.8648649e-01   6.9263053e+00
   4.8748749e-01   6.9275699e+00
   4.8848849e-01   6.9288367e+00
   4.8948949e-01   6.9301057e+00
   4.9049049e-01   6.9313769e+00
   4.9149149e-01   6.9326503e+00
   4.9249249e-01   6.9339259e+00
   4.9349349e-01   6.9352036e+00
   4.9449449e-01   6.9364836e+00
   4.9549550e-01   6.9377658e+00
   4.9649650e-01   6.9390502e+00
   4.9749750e-01   6.9403369e+00
   4.9849850e-01   6.9416257e+00
   4.9949950e-01   6.9429168e+00
   5.0050050e-01   6.9442101e+00
   5.0150150e-01   6.9455056e+00
   5.0250250e-01   6.9468034e+00
   5.0350350e-01   6.9481034e+00
   5.0450450e-01   6.9494057e+00
   5.0550551e-01   6.9507102e+00
   5.0650651e-01   6.9520170e+00
   5.0750751e-01   6.9533261e+00
   5.0850851e-01   6.9546374e+00
   5.0950951e-01   6.9559509e+00
   5.1051051e-01   6.9572668e+00
   5.1151151e-01   6.9585849e+00
   5.1251251e-01   6.9599053e+00
   5.1351351e-01   6.9612280e+00
   5.1451451e-01   6.9625530e+00
   5.1551552e-01   6.9638803e+00
   5.1651652e-01   6.9652098e+00
   5.1751752e-01   6.9665417e+00
   5.1851852e-01   6.9678759e+00
   5.1951952e-01   6.9692124e+00
   5.2052052e-01   6.9705512e+00
   5.2152152e-01   6.9718924e+00
   5.2252252e-01   6.9732358e+00
   5.2352352e-01   6.9745816e+00
   5.2452452e-01   6.9759298e+00
   5.2552553e-01   6.9772802e+00
   5.2652653e-01   6.9786330e+00
   5.2752753e-01   6.9799882e+00
   5.2852853e-01   6.9813457e+00
   5.2952953e-01   6.9827056e+00
   5.3053053e-01   6.9840678e+00
   5.3153153e-01   6.9854324e+00
   5.3253253e-01   6.9867994e+00
   5.3353353e-01   6.9881687e+00
   5.3453453e-01   6.9895404e+00
   5.3553554e-01   6.9909145e+00
   5.3653654e-01   6.9922910e+00
   5.3753754e-01   6.9936699e+00
   5.3853854e-01   6.9950512e+00
   5.3953954e-01   6.9964349e+00
   5.4054054e-01   6.9978210e+00
   5.4154154e-01   6.9992095e+00
   5.4254254e-01   7.0006004e+00
   5.4354354e-01   7.0019937e+00
   5.4454454e-01   7.0033895e+00
   5.4554555e-01   7.0047877e+00
   5.4654655e-01   7.0061884e+00
   5.4754755e-01   7.0075914e+00
   5.4854855e-01   7.0089970e+00
   5.4954955e-01   7.0104049e+00
   5.5055055e-01   7.0118153e+00
   5.5155155e-01   7.0132282e+00
   5.5255255e-01   7.0146436e+00
   5.5355355e-01   7.0160614e+00
   5.5455455e-01   7.0174817e+00
   5.5555556e-01   7.0189045e+00
   5.5655656e-01   7.0203297e+00
   5.5755756e-01   7.0217574e+00
   5.5855856e-01   7.0231877e+00
   5.5955956e-01   7.0246204e+00
   5.6056056e-01   7.0260557e+00
   5.6156156e-01   7.0274934e+00
   5.6256256e-01   7.0289337e+00
   5.6356356e-01   7.0303764e+00
   5.6456456e-01   7.0318217e+00
   5.6556557e-01   7.0332695e+00
   5.6656657e-01   7.0347199e+00
   5.6756757e-01   7.0361728e+00
   5.6856857e-01   7.0376282e+00
   5.6956957e-01   7.0390862e+00
   5.7057057e-01   7.0405468e+00
   5.7157157e-01   7.0420099e+00
   5.7257257e-01   7.0434755e+00
   5.7357357e-01   7.0449438e+00
   5.7457457e-01   7.0464146e+00
   5.7557558e-01   7.0478879e+00
   5.7657658e-01   7.0493639e+00
   5.7757758e-01   7.0508425e+00
   5.7857858e-01   7.0523236e+00
   5.7957958e-01   7.0538074e+00
   5.8058058e-01   7.0552937e+00
   5.8158158e-01   7.0567827e+00
   5.8258258e-01   7.0582742e+00
   5.8358358e-01   7.0597684e+00
   5.8458458e-01   7.0612653e+00
   5.8558559e-01   7.0627647e+00
   5.8658659e-01   7.0642668e+00
   5.8758759e-01   7.0657715e+00
   5.8858859e-01   7.0672789e+00
   5.8958959e-01   7.0687889e+00
   5.9059059e-01   7.0703016e+00
   5.9159159e-01   7.0718170e+00
   5.9259259e-01   7.0733350e+00
   5.9359359e-01   7.0748557e+00
   5.9459459e-01   7.0763791e+00
   5.9559560e-01   7.0779051e+00
   5.9659660e-01   7.0794339e+00
   5.9759760e-01   7.0809653e+00
   5.9859860e-01   7.0824994e+00
   5.9959960e-01   7.0840363e+00
   6.0060060e-01   7.0855758e+00
   6.0160160e-01   7.0871181e+00
   6.0260260e-01   7.0886631e+00
   6.0360360e-01   7.0902109e+00
   6.0460460e-01   7.0917613e+00
   6.0560561e-01   7.0933145e+00
   6.0660661e-01   7.0948705e+00
   6.0760761e-01   7.0964292e+00
   6.0860861e-01   7.0979906e+00
   6.0960961e-01   7.0995549e+00
   6.1061061e-01   7.1011218e+00
   6.1161161e-01   7.1026916e+00
   6.1261261e-01   7.1042641e+00
   6.1361361e-01   7.1058395e+00
   6.1461461e-01   7.1074176e+00
   6.1561562e-01   7.1089985e+00
   6.1661662e-01   7.1105822e+00
   6.1761762e-01   7.1121688e+00
   6.1861862e-01   7.1137581e+00
   6.1961962e-01   7.1153503e+00
   6.2062062e-01   7.1169452e+00
   6.2162162e-01   7.1185431e+00
   6.2262262e-01   7.1201437e+00
   6.2362362e-01   7.1217472e+00
   6.2462462e-01   7.1233536e+00
   6.2562563e-01   7.1249628e+00
   6.2662663e-01   7.1265748e+00
   6.2762763e-01   7.1281898e+00
   6.2862863e-01   7.1298076e+00
   6.2962963e-01   7.1314283e+00
   6.3063063e-01   7.1330519e+00
   6.3163163e-01   7.1346783e+00
   6.3263263e-01   7.1363077e+00
   6.3363363e-01   7.1379400e+00
   6.3463463e-01   7.1395751e+00
   6.3563564e-01   7.1412132e+00
   6.3663664e-01   7.1428542e+00
   6.3763764e-01   7.1444982e+00
   6.3863864e-01   7.1461451e+00
   6.3963964e-01   7.1477949e+00
   6.4064064e-01   7.1494477e+00
   6.4164164e-01   7.1511034e+00
   6.4264264e-01   7.1527621e+00
   6.4364364e-01   7.1544237e+00
   6.4464464e-01   7.1560883e+00
   6.4564565e-01   7.1577559e+00
   6.4664665e-01   7.1594265e+00
   6.4764765e-01   7.1611001e+00
   6.4864865e-01   7.1627767e+00
   6.4964965e-01   7.1644562e+00
   6.5065065e-01   7.1661388e+00
   6.5165165e-01   7.1678244e+00
   6.5265265e-01   7.1695131e+00
   6.5365365e-01   7.1712047e+00
   6.5465465e-01   7.1728994e+00
   6.5565566e-01   7.1745972e+00
   6.5665666e-01   7.1762979e+00
   6.5765766e-01   7.1780018e+00
   6.5865866e-01   7.1797087e+00
   6.5965966e-01   7.1814187e+00
   6.6066066e-01   7.1831317e+00
   6.6166166e-01   7.1848478e+00
   6.6266266e-01   7.1865671e+00
   6.6366366e-01   7.1882894e+00
   6.6466466e-01   7.1900148e+00
   6.6566567e-01   7.1917433e+00
   6.6666667e-01   7.1934750e+00
   6.6766767e-01   7.1952098e+00
   6.6866867e-01   7.1969476e+00
   6.6966967e-01   7.1986887e+00
   6.7067067e-01   7.2004329e+00
   6.7167167e-01   7.2021802e+00
   6.7267267e-01   7.2039307e+00
   6.7367367e-01   7.2056843e+00
   6.7467467e-01   7.2074411e+00
   6.7567568e-01   7.2092011e+00
   6.7667668e-01   7.2109643e+00
   6.7767768e-01   7.2127307e+00
   6.7867868e-01   7.2145003e+00
   6.7967968e-01   7.2162730e+00
   6.8068068e-01   7.2180490e+00
   6.8168168e-01   7.2198283e+00
   6.8268268e-01   7.2216107e+00
   6.8368368e-01   7.2233964e+00
   6.8468468e-01   7.2251853e+00
   6.8568569e-01   7.2269774e+00
   6.8668669e-01   7.2287729e+00
   6.8768769e-01   7.2305715e+00
   6.8868869e-01   7.2323735e+00
   6.8968969e-01   7.2341787e+00
   6.9069069e-01   7.2359872e+00
   6.9169169e-01   7.2377990e+00
   6.9269269e-01   7.2396141e+00
   6.9369369e-01   7.2414325e+00
   6.9469469e-01   7.2432542e+00
   6.9569570e-01   7.2450793e+00
   6.9669670e-01   7.2469077e+00
   6.9769770e-01   7.2487394e+00
   6.9869870e-01   7.2505744e+00
   6.9969970e-01   7.2524128e+00
   7.0070070e-01   7.2542546e+00
   7.0170170e-01   7.2560997e+00
   7.0270270e-01   7.2579482e+00
   7.0370370e-01   7.2598001e+00
   7.0470470e-01   7.2616554e+00
   7.0570571e-01   7.2635140e+00
   7.0670671e-01   7.2653761e+00
   7.0770771e-01   7.2672416e+00
   7.0870871e-01   7.2691105e+00
   7.0970971e-01   7.2709828e+00
   7.1071071e-01   7.2728586e+00
   7.1171171e-01   7.2747378e+00
   7.1271271e-01   7.2766204e+00
   7.1371371e-01   7.2785065e+00
   7.1471471e-01   7.2803961e+00
   7.1571572e-01   7.2822892e+00
   7.1671672e-01   7.2841857e+00
   7.1771772e-01   7.2860857e+00
   7.1871872e-01   7.2879893e+00
   7.1971972e-01   7.2898963e+00
   7.2072072e-01   7.2918068e+00
   7.2172172e-01   7.2937209e+00
   7.2272272e-01   7.2956385e+00
   7.2372372e-01   7.2975596e+00
   7.2472472e-01   7.2994843e+00
   7.2572573e-01   7.3014125e+00
   7.2672673e-01   7.3033443e+00
   7.2772773e-01   7.3052797e+00
   7.2872873e-01   7.3072186e+00
   7.2972973e-01   7.3091612e+00
   7.3073073e-01   7.3111073e+00
   7.3173173e-01   7.3130570e+00
   7.3273273e-01   7.3150104e+00
   7.3373373e-01   7.3169673e+00
   7.3473473e-01   7.3189279e+00
   7.3573574e-01   7.3208921e+00
   7.3673674e-01   7.3228600e+00
   7.3773774e-01   7.3248315e+00
   7.3873874e-01   7.3268067e+00
   7.3973974e-01   7.3287856e+00
   7.4074074e-01   7.3307681e+00
   7.4174174e-01   7.3327544e+00
   7.4274274e-01   7.3347443e+00
   7.4374374e-01   7.3367379e+00
   7.4474474e-01   7.3387353e+00
   7.4574575e-01   7.3407363e+00
   7.4674675e-01   7.3427411e+00
   7.4774775e-01   7.3447497e+00
   7.4874875e-01   7.3467619e+00
   7.4974975e-01   7.3487780e+00
   7.5075075e-01   7.3507978e+00
   7.5175175e-01   7.3528214e+00
   7.5275275e-01   7.3548487e+00
   7.5375375e-01   7.3568799e+00
   7.5475475e-01   7.3589149e+00
   7.5575576e-01   7.3609536e+00
   7.5675676e-01   7.3629962e+00
   7.5775776e-01   7.3650427e+00
   7.5875876e-01   7.3670929e+00
   7.5975976e-01   7.3691470e+00
   7.6076076e-01   7.3712050e+00
   7.6176176e-01   7.3732668e+00
   7.6276276e-01   7.3753325e+00
   7.6376376e-01   7.3774021e+00
   7.6476476e-01   7.3794756e+00
   7.6576577e-01   7.3815530e+00
   7.6676677e-01   7.3836343e+00
   7.6776777e-01   7.3857195e+00
   7.6876877e-01   7.3878086e+00
   7.6976977e-01   7.3899017e+00
   7.7077077e-01   7.3919988e+00
   7.7177177e-01   7.3940998e+00
   7.7277277e-01   7.3962047e+00
   7.7377377e-01   7.3983137e+00
   7.7477477e-01   7.4004266e+00
   7.7577578e-01   7.4025435e+00
   7.7677678e-01   7.4046645e+00
   7.7777778e-01   7.4067894e+00
   7.7877878e-01   7.4089184e+00
   7.7977978e-01   7.4110514e+00
   7.8078078e-01   7.4131884e+00
   7.8178178e-01   7.4153295e+00
   7.8278278e-01   7.4174747e+00
   7.8378378e-01   7.4196240e+00
   7.8478478e-01   7.4217773e+00
   7.8578579e-01   7.4239347e+00
   7.8678679e-01   7.4260963e+00
   7.8778779e-01   7.4282619e+00
   7.8878879e-01   7.4304317e+00
   7.8978979e-01   7.4326056e+00
   7.9079079e-01   7.4347837e+00
   7.9179179e-01   7.4369659e+00
   7.9279279e-01   7.4391522e+00
   7.9379379e-01   7.4413428e+00
   7.9479479e-01   7.4435375e+00
   7.9579580e-01   7.4457365e+00
   7.9679680e-01   7.4479396e+00
   7.9779780e-01   7.4501470e+00
   7.9879880e-01   7.4523585e+00
   7.9979980e-01   7.4545744e+00
   8.0080080e-01   7.4567944e+00
   8.0180180e-01   7.4590187e+00
   8.0280280e-01   7.4612473e+00
   8.0380380e-01   7.4634802e+00
   8.0480480e-01   7.4657174e+00
   8.0580581e-01   7.4679588e+00
   8.0680681e-01   7.4702046e+00
   8.0780781e-01   7.4724547e+00
   8.0880881e-01   7.4747091e+00
   8.0980981e-01   7.4769679e+00
   8.1081081e-01   7.4792310e+00
   8.1181181e-01   7.4814985e+00
   8.1281281e-01   7.4837704e+00
   8.1381381e-01   7.4860467e+00
   8.1481481e-01   7.4883273e+00
   8.1581582e-01   7.4906124e+00
   8.1681682e-01   7.4929019e+00
   8.1781782e-01   7.4951958e+00
   8.1881882e-01   7.4974941e+00
   8.1981982e-01   7.4997969e+00
   8.2082082e-01   7.5021042e+00
   8.2182182e-01   7.5044160e+00
   8.2282282e-01   7.5067322e+00
   8.2382382e-01   7.5090530e+00
   8.2482482e-01   7.5113782e+00
   8.2582583e-01   7.5137080e+00
   8.2682683e-01   7.5160423e+00
   8.2782783e-01   7.5183811e+00
   8.2882883e-01   7.5207245e+00
   8.2982983e-01   7.5230725e+00
   8.3083083e-01   7.5254250e+00
   8.3183183e-01   7.5277822e+00
   8.3283283e-01   7.5301439e+00
   8.3383383e-01   7.5325103e+00
   8.3483483e-01   7.5348813e+00
   8.3583584e-01   7.5372569e+00
   8.3683684e-01   7.5396371e+00
   8.3783784e-01   7.5420221e+00
   8.3883884e-01   7.5444117e+00
   8.3983984e-01   7.5468060e+00
   8.4084084e-01   7.5492050e+00
   8.4184184e-01   7.5516087e+00
   8.4284284e-01   7.5540171e+00
   8.4384384e-01   7.5564302e+00
   8.4484484e-01   7.5588481e+00
   8.4584585e-01   7.5612708e+00
   8.4684685e-01   7.5636982e+00
   8.4784785e-01   7.5661304e+00
   8.4884885e-01   7.5685674e+00
   8.4984985e-01   7.5710092e+00
   8.5085085e-01   7.5734559e+00
   8.5185185e-01   7.5759073e+00
   8.5285285e-01   7.5783637e+00
   8.5385385e-01   7.5808248e+00
   8.5485485e-01   7.5832909e+00
   8.5585586e-01   7.5857618e+00
   8.5685686e-01   7.5882376e+00
   8.5785786e-01   7.5907183e+00
   8.5885886e-01   7.5932040e+00
   8.5985986e-01   7.5956946e+00
   8.6086086e-01   7.5981901e+00
   8.6186186e-01   7.6006906e+00
   8.6286286e-01   7.6031961e+00
   8.6386386e-01   7.6057065e+00
   8.6486486e-01   7.6082220e+00
   8.6586587e-01   7.6107424e+00
   8.6686687e-01   7.6132679e+00
   8.6786787e-01   7.6157985e+00
   8.6886887e-01   7.6183341e+00
   8.6986987e-01   7.6208747e+00
   8.7087087e-01   7.6234204e+00
   8.7187187e-01   7.6259713e+00
   8.7287287e-01   7.6285272e+00
   8.7387387e-01   7.6310882e+00
   8.7487487e-01   7.6336544e+00
   8.7587588e-01   7.6362257e+00
   8.7687688e-01   7.6388022e+00
   8.7787788e-01   7.6413839e+00
   8.7887888e-01   7.6439708e+00
   8.7987988e-01   7.6465628e+00
   8.8088088e-01   7.6491601e+00
   8.8188188e-01   7.6517626e+00
   8.8288288e-01   7.6543703e+00
   8.8388388e-01   7.6569833e+00
   8.8488488e-01   7.6596016e+00
   8.8588589e-01   7.6622252e+00
   8.8688689e-01   7.6648541e+00
   8.8788789e-01   7.6674882e+00
   8.8888889e-01   7.6701278e+00
   8.8988989e-01   7.6727726e+00
   8.9089089e-01   7.6754228e+00
   8.9189189e-01   7.6780784e+00
   8.9289289e-01   7.6807394e+00
   8.9389389e-01   7.6834058e+00
   8.9489489e-01   7.6860776e+00
   8.9589590e-01   7.6887548e+00
   8.9689690e-01   7.6914375e+00
   8.9789790e-01   7.6941256e+00
   8.9889890e-01   7.6968192e+00
   8.9989990e-01   7.6995183e+00
   9.0090090e-01   7.7022229e+00
   9.0190190e-01   7.7049330e+00
   9.0290290e-01   7.7076487e+00
   9.0390390e-01   7.7103699e+00
   9.0490490e-01   7.7130967e+00
   9.0590591e-01   7.7158290e+00
   9.0690691e-01   7.7185670e+00
   9.0790791e-01   7.7213106e+00
   9.0890891e-01   7.7240598e+00
   9.0990991e-01   7.7268146e+00
   9.1091091e-01   7.7295751e+00
   9.1191191e-01   7.7323413e+00
   9.1291291e-01   7.7351132e+00
   9.1391391e-01   7.7378908e+00
   9.1491491e-01   7.7406740e+00
   9.1591592e-01   7.7434631e+00
   9.1691692e-01   7.7462579e+00
   9.1791792e-01   7.7490584e+00
   9.1891892e-01   7.7518648e+00
   9.1991992e-01   7.7546769e+00
   9.2092092e-01   7.7574949e+00
   9.2192192e-01   7.7603187e+00
   9.2292292e-01   7.7631483e+00
   9.2392392e-01   7.7659839e+00
   9.2492492e-01   7.7688253e+00
   9.2592593e-01   7.7716726e+00
   9.2692693e-01   7.7745258e+00
   9.2792793e-01   7.7773849e+00
   9.2892893e-01   7.7802500e+00
   9.2992993e-01   7.7831211e+00
   9.3093093e-01   7.7859982e+00
   9.3193193e-01   7.7888812e+00
   9.3293293e-01   7.7917703e+00
   9.3393393e-01   7.7946654e+00
   9.3493493e-01   7.7975666e+00
   9.3593594e-01   7.8004738e+00
   9.3693694e-01   7.8033871e+00
   9.3793794e-01   7.8063065e+00
   9.3893894e-01   7.8092321e+00
   9.3993994e-01   7.8121637e+00
   9.4094094e-01   7.8151016e+00
   9.4194194e-01   7.8180456e+00
   9.4294294e-01   7.8209958e+00
   9.4394394e-01   7.8239522e+00
   9.4494494e-01   7.8269148e+00
   9.4594595e-01   7.8298837e+00
   9.4694695e-01   7.8328588e+00
   9.4794795e-01   7.8358402e+00
   9.4894895e-01   7.8388280e+00
   9.4994995e-01   7.8418220e+00
   9.5095095e-01   7.8448224e+00
   9.5195195e-01   7.8478291e+00
   9.5295295e-01   7.8508422e+00
   9.5395395e-01   7.8538616e+00
   9.5495495e-01   7.8568875e+00
   9.5595596e-01   7.8599199e+00
   9.5695696e-01   7.8629586e+00
   9.5795796e-01   7.8660038e+00
   9.5895896e-01   7.8690555e+00
   9.5995996e-01   7.8721138e+00
   9.6096096e-01   7.8751785e+00
   9.6196196e-01   7.8782498e+00
   9.6296296e-01   7.8813276e+00
   9.6396396e-01   7.8844120e+00
   9.6496496e-01   7.8875030e+00
   9.6596597e-01   7.8906006e+00
   9.6696697e-01   7.8937049e+00
   9.6796797e-01   7.8968158e+00
   9.6896897e-01   7.8999334e+00
   9.6996997e-01   7.9030577e+00
   9.7097097e-01   7.9061887e+00
   9.7197197e-01   7.9093264e+00
   9.7297297e-01   7.9124709e+00
   9.7397397e-01   7.9156221e+00
   9.7497497e-01   7.9187802e+00
   9.7597598e-01   7.9219451e+00
   9.7697698e-01   7.9251168e+00
   9.7797798e-01   7.9282953e+00
   9.7897898e-01   7.9314808e+00
   9.7997998e-01   7.9346731e+00
   9.8098098e-01   7.9378723e+00
   9.8198198e-01   7.9410785e+00
   9.8298298e-01   7.9442917e+00
   9.8398398e-01   7.9475118e+00
   9.8498498e-01   7.9507389e+00
   9.8598599e-01   7.9539730e+00
   9.8698699e-01   7.9572142e+00
   9.8798799e-01   7.9604624e+00
   9.8898899e-01   7.9637178e+00
   9.8998999e-01   7.9669802e+00
   9.9099099e-01   7.9702497e+00
   9.9199199e-01   7.9735265e+00
   9.9299299e-01   7.9768103e+00
   9.9399399e-01   7.9801014e+00
   9.9499499e-01   7.9833997e+00
   9.9599600e-01   7.9867052e+00
   9.9699700e-01   7.9900179e+00
   9.9799800e-01   7.9933380e+00
   9.9899900e-01   7.9966653e+00
   1.0000000e+00   8.0000000e+00


==> Data/beta_nofix_s2.dat <==
   0.0000000e+00   5.5730903e+00
   1.0010010e-03   5.5734689e+00
   2.0020020e-03   5.5738484e+00
   3.0030030e-03   5.5742289e+00
   4.0040040e-03   5.5746104e+00
   5.0050050e-03   5.5749929e+00
   6.0060060e-03   5.5753763e+00
   7.0070070e-03   5.5757608e+00
   8.0080080e-03   5.5761462e+00
   9.0090090e-03   5.5765326e+00
   1.0010010e-02   5.5769199e+00
   1.1011011e-02   5.5773083e+00
   1.2012012e-02   5.5776976e+00
   1.3013013e-02   5.5780880e+00
   1.4014014e-02   5.5784793e+00
   1.5015015e-02   5.5788716e+00
   1.6016016e-02   5.5792649e+00
   1.7017017e-02   5.5796593e+00
   1.8018018e-02   5.5800546e+00
   1.9019019e-02   5.5804509e+00
   2.0020020e-02   5.5808482e+00
   2.1021021e-02   5.5812465e+00
   2.2022022e-02   5.5816459e+00
   2.3023023e-02   5.5820462e+00
   2.4024024e-02   5.5824476e+00
   2.5025025e-02   5.5828499e+00
   2.6026026e-02   5.5832533e+00
   2.7027027e-02   5.5836577e+00
   2.8028028e-02   5.5840631e+00
   2.9029029e-02   5.5844696e+00
   3.0030030e-02   5.5848771e+00
   3.1031031e-02   5.5852856e+00
   3.2032032e-02   5.5856951e+00
   3.3033033e-02   5.5861056e+00
   3.4034034e-02   5.5865172e+00
   3.5035035e-02   5.5869299e+00
   3.6036036e-02   5.5873435e+00
   3.7037037e-02   5.5877582e+00
   3.8038038e-02   5.5881740e+00
   3.9039039e-02   5.5885907e+00
   4.0040040e-02   5.5890086e+00
   4.1041041e-02   5.5894274e+00
   4.2042042e-02   5.5898474e+00
   4.3043043e-02   5.5902683e+00
   4.4044044e-02   5.5906904e+00
   4.5045045e-02   5.5911135e+00
   4.6046046e-02   5.5915376e+00
   4.7047047e-02   5.5919628e+00
   4.8048048e-02   5.5923891e+00
   4.9049049e-02   5.5928164e+00
   5.0050050e-02   5.5932448e+00
   5.1051051e-02   5.5936743e+00
   5.2052052e-02   5.5941048e+00
   5.3053053e-02   5.5945365e+00
   5.4054054e-02   5.5949691e+00
   5.5055055e-02   5.5954029e+00
   5.6056056e-02   5.5958378e+00
   5.7057057e-02   5.5962737e+00
   5.8058058e-02   5.5967107e+00
   5.9059059e-02   5.5971488e+00
   6.0060060e-02   5.5975880e+00
   6.1061061e-02   5.5980283e+00
   6.2062062e-02   5.5984697e+00
   6.3063063e-02   5.5989122e+00
   6.4064064e-02   5.5993557e+00
   6.5065065e-02   5.5998004e+00
   6.6066066e-02   5.6002462e+00
   6.7067067e-02   5.6006931e+00
   6.8068068e-02   5.6011411e+00
   6.9069069e-02   5.6015902e+00
   7.0070070e-02   5.6020404e+00
   7.1071071e-02   5.6024917e+00
   7.2072072e-02   5.6029442e+00
   7.3073073e-02   5.6033978e+00
   7.4074074e-02   5.6038525e+00
   7.5075075e-02   5.6043083e+00
   7.6076076e-02   5.6047652e+00
   7.7077077e-02   5.6052233e+00
   7.8078078e-02   5.6056825e+00
   7.9079079e-02   5.6061429e+00
   8.0080080e-02   5.6066043e+00
   8.1081081e-02   5.6070670e+00
   8.2082082e-02   5.6075307e+00
   8.3083083e-02   5.6079956e+00
   8.4084084e-02   5.6084617e+00
   8.5085085e-02   5.6089289e+00
   8.6086086e-02   5.6093972e+00
   8.7087087e-02   5.6098667e+00
   8.8088088e-02   5.6103374e+00
   8.9089089e-02   5.6108092e+00
   9.0090090e-02   5.6112822e+00
   9.1091091e-02   5.6117564e+00
   9.2092092e-02   5.6122317e+00
   9.3093093e-02   5.6127082e+00
   9.4094094e-02   5.6131858e+00
   9.5095095e-02   5.6136647e+00
   9.6096096e-02   5.6141447e+00
   9.7097097e-02   5.6146259e+00
   9.8098098e-02   5.6151082e+00
   9.9099099e-02   5.6155918e+00
   1.0010010e-01   5.6160765e+00
   1.0110110e-01   5.6165625e+00
   1.0210210e-01   5.6170496e+00
   1.0310310e-01   5.6175379e+00
   1.0410410e-01   5.6180275e+00
   1.0510511e-01   5.6185182e+00
   1.0610611e-01   5.6190101e+00
   1.0710711e-01   5.6195032e+00
   1.0810811e-01   5.6199976e+00
   1.0910911e-01   5.6204931e+00
   1.1011011e-01   5.6209899e+00
   1.1111111e-01   5.6214879e+00
   1.1211211e-01   5.6219871e+00
   1.1311311e-01   5.6224875e+00
   1.1411411e-01   5.6229892e+00
   1.1511512e-01   5.6234921e+00
   1.1611612e-01   5.6239962e+00
   1.1711712e-01   5.6245015e+00
   1.1811812e-01   5.6250081e+00
   1.1911912e-01   5.6255159e+00
   1.2012012e-01   5.6260250e+00
   1.2112112e-01   5.6265353e+00
   1.2212212e-01   5.6270468e+00
   1.2312312e-01   5.6275596e+00
   1.2412412e-01   5.6280737e+00
   1.2512513e-01   5.6285890e+00
   1.2612613e-01   5.6291056e+00
   1.2712713e-01   5.6296234e+00
   1.2812813e-01   5.6301425e+00
   1.2912913e-01   5.6306629e+00
   1.3013013e-01   5.6311845e+00
   1.3113113e-01   5.6317075e+00
   1.3213213e-01   5.6322316e+00
   1.3313313e-01   5.6327571e+00
   1.3413413e-01   5.6332839e+00
   1.3513514e-01   5.6338119e+00
   1.3613614e-01   5.6343412e+00
   1.3713714e-01   5.6348718e+00
   1.3813814e-01   5.6354037e+00
   1.3913914e-01   5.6359370e+00
   1.4014014e-01   5.6364715e+00
   1.4114114e-01   5.6370073e+00
   1.4214214e-01   5.6375444e+00
   1.4314314e-01   5.6380828e+00
   1.4414414e-01   5.6386226e+00
   1.4514515e-01   5.6391636e+00
   1.4614615e-01   5.6397060e+00
   1.4714715e-01   5.6402497e+00
   1.4814815e-01   5.6407947e+00
   1.4914915e-01   5.6413410e+00
   1.5015015e-01   5.6418887e+00
   1.5115115e-01   5.6424377e+00
   1.5215215e-01   5.6429881e+00
   1.5315315e-01   5.6435398e+00
   1.5415415e-01   5.6440928e+00
   1.5515516e-01   5.6446472e+00
   1.5615616e-01   5.6452029e+00
   1.5715716e-01   5.6457600e+00
   1.5815816e-01   5.6463184e+00
   1.5915916e-01   5.6468782e+00
   1.6016016e-01   5.6474394e+00
   1.6116116e-01   5.6480019e+00
   1.6216216e-01   5.6485658e+00
   1.6316316e-01   5.6491311e+00
   1.6416416e-01   5.6496977e+00
   1.6516517e-01   5.6502658e+00
   1.6616617e-01   5.6508352e+00
   1.6716717e-01   5.6514060e+00
   1.6816817e-01   5.6519782e+00
   1.6916917e-01   5.6525517e+00
   1.7017017e-01   5.6531267e+00
   1.7117117e-01   5.6537031e+00
   1.7217217e-01   5.6542809e+00
   1.7317317e-01   5.6548600e+00
   1.7417417e-01   5.6554406e+00
   1.7517518e-01   5.6560226e+00
   1.7617618e-01   5.6566060e+00
   1.7717718e-01   5.6571909e+00
   1.7817818e-01   5.6577771e+00
   1.7917918e-01   5.6583648e+00
   1.8018018e-01   5.6589539e+00
   1.8118118e-01   5.6595445e+00
   1.8218218e-01   5.6601365e+00
   1.8318318e-01   5.6607299e+00
   1.8418418e-01   5.6613248e+00
   1.8518519e-01   5.6619211e+00
   1.8618619e-01   5.6625189e+00
   1.8718719e-01   5.6631181e+00
   1.8818819e-01   5.6637188e+00
   1.8918919e-01   5.6643210e+00
   1.9019019e-01   5.6649246e+00
   1.9119119e-01   5.6655297e+00
   1.9219219e-01   5.6661362e+00
   1.9319319e-01   5.6667443e+00
   1.9419419e-01   5.6673538e+00
   1.9519520e-01   5.6679648e+00
   1.9619620e-01   5.6685773e+00
   1.9719720e-01   5.6691912e+00
   1.9819820e-01   5.6698067e+00
   1.9919920e-01   5.6704237e+00
   2.0020020e-01   5.6710422e+00
   2.0120120e-01   5.6716621e+00
   2.0220220e-01   5.6722836e+00
   2.0320320e-01   5.6729067e+00
   2.0420420e-01   5.6735312e+00
   2.0520521e-01   5.6741572e+00
   2.0620621e-01   5.6747848e+00
   2.0720721e-01   5.6754139e+00
   2.0820821e-01   5.6760445e+00
   2.0920921e-01   5.6766767e+00
   2.1021021e-01   5.6773104e+00
   2.1121121e-01   5.6779457e+00
   2.1221221e-01   5.6785825e+00
   2.1321321e-01   5.6792209e+00
   2.1421421e-01   5.6798608e+00
   2.1521522e-01   5.6805023e+00
   2.1621622e-01   5.6811453e+00
   2.1721722e-01   5.6817899e+00
   2.1821822e-01   5.6824361e+00
   2.1921922e-01   5.6830839e+00
   2.2022022e-01   5.6837332e+00
   2.2122122e-01   5.6843841e+00
   2.2222222e-01   5.6850367e+00
   2.2322322e-01   5.6856908e+00
   2.2422422e-01   5.6863465e+00
   2.2522523e-01   5.6870038e+00
   2.2622623e-01   5.6876627e+00
   2.2722723e-01   5.6883233e+00
   2.2822823e-01   5.6889854e+00
   2.2922923e-01   5.6896492e+00
   2.3023023e-01   5.6903145e+00
   2.3123123e-01   5.6909816e+00
   2.3223223e-01   5.6916502e+00
   2.3323323e-01   5.6923205e+00
   2.3423423e-01   5.6929924e+00
   2.3523524e-01   5.6936659e+00
   2.3623624e-01   5.6943412e+00
   2.3723724e-01   5.6950180e+00
   2.3823824e-01   5.6956965e+00
   2.3923924e-01   5.6963767e+00
   2.4024024e-01   5.6970586e+00
   2.4124124e-01   5.6977421e+00
   2.4224224e-01   5.6984273e+00
   2.4324324e-01   5.6991141e+00
   2.4424424e-01   5.6998027e+00
   2.4524525e-01   5.7004929e+00
   2.4624625e-01   5.7011849e+00
   2.4724725e-01   5.7018785e+00
   2.4824825e-01   5.7025738e+00
   2.4924925e-01   5.7032709e+00
   2.5025025e-01   5.7039696e+00
   2.5125125e-01   5.7046701e+00
   2.5225225e-01   5.7053723e+00
   2.5325325e-01   5.7060762e+00
   2.5425425e-01   5.7067818e+00
   2.5525526e-01   5.7074892e+00
   2.5625626e-01   5.7081983e+00
   2.5725726e-01   5.7089092e+00
   2.5825826e-01   5.7096218e+00
   2.5925926e-01   5.7103361e+00
   2.6026026e-01   5.7110522e+00
   2.6126126e-01   5.7117701e+00
   2.6226226e-01   5.7124898e+00
   2.6326326e-01   5.7132112e+00
   2.6426426e-01   5.7139344e+00
   2.6526527e-01   5.7146593e+00
   2.6626627e-01   5.7153861e+00
   2.6726727e-01   5.7161146e+00
   2.6826827e-01   5.7168450e+00
   2.6926927e-01   5.7175771e+00
   2.7027027e-01   5.7183111e+00
   2.7127127e-01   5.7190468e+00
   2.7227227e-01   5.7197844e+00
   2.7327327e-01   5.7205238e+00
   2.7427427e-01   5.7212650e+00
   2.7527528e-01   5.7220081e+00
   2.7627628e-01   5.7227530e+00
   2.7727728e-01   5.7234997e+00
   2.7827828e-01   5.7242483e+00
   2.7927928e-01   5.7249987e+00
   2.8028028e-01   5.7257510e+00
   2.8128128e-01   5.7265052e+00
   2.8228228e-01   5.7272612e+00
   2.8328328e-01   5.7280191e+00
   2.8428428e-01   5.7287789e+00
   2.8528529e-01   5.7295405e+00
   2.8628629e-01   5.7303041e+00
   2.8728729e-01   5.7310695e+00
   2.8828829e-01   5.7318368e+00
   2.8928929e-01   5.7326061e+00
   2.9029029e-01   5.7333772e+00
   2.9129129e-01   5.7341503e+00
   2.9229229e-01   5.7349252e+00
   2.9329329e-01   5.7357021e+00
   2.9429429e-01   5.7364810e+00
   2.9529530e-01   5.7372618e+00
   2.9629630e-01   5.7380445e+00
   2.9729730e-01   5.7388291e+00
   2.9829830e-01   5.7396158e+00
   2.9929930e-01   5.7404043e+00
   3.0030030e-01   5.7411949e+00
   3.0130130e-01   5.7419874e+00
   3.0230230e-01   5.7427819e+00
   3.0330330e-01   5.7435783e+00
   3.0430430e-01   5.7443768e+00
   3.0530531e-01   5.7451773e+00
   3.0630631e-01   5.7459797e+00
   3.0730731e-01   5.7467842e+00
   3.0830831e-01   5.7475906e+00
   3.0930931e-01   5.7483991e+00
   3.1031031e-01   5.7492096e+00
   3.1131131e-01   5.7500221e+00
   3.1231231e-01   5.7508367e+00
   3.1331331e-01   5.7516533e+00
   3.1431431e-01   5.7524719e+00
   3.1531532e-01   5.7532926e+00
   3.1631632e-01   5.7541154e+00
   3.1731732e-01   5.7549402e+00
   3.1831832e-01   5.7557671e+00
   3.1931932e-01   5.7565961e+00
   3.2032032e-01   5.7574271e+00
   3.2132132e-01   5.7582603e+00
   3.2232232e-01   5.7590955e+00
   3.2332332e-01   5.7599328e+00
   3.2432432e-01   5.7607723e+00
   3.2532533e-01   5.7616138e+00
   3.2632633e-01   5.7624575e+00
   3.2732733e-01   5.7633033e+00
   3.2832833e-01   5.7641512e+00
   3.2932933e-01   5.7650013e+00
   3.3033033e-01   5.7658535e+00
   3.3133133e-01   5.7667078e+00
   3.3233233e-01   5.7675643e+00
   3.3333333e-01   5.7684230e+00
   3.3433433e-01   5.7692839e+00
   3.3533534e-01   5.7701469e+00
   3.3633634e-01   5.7710121e+00
   3.3733734e-01   5.7718795e+00
   3.3833834e-01   5.7727491e+00
   3.3933934e-01   5.7736209e+00
   3.4034034e-01   5.7744949e+00
   3.4134134e-01   5.7753712e+00
   3.4234234e-01   5.7762496e+00
   3.4334334e-01   5.7771303e+00
   3.4434434e-01   5.7780132e+00
   3.4534535e-01   5.7788984e+00
   3.4634635e-01   5.7797858e+00
   3.4734735e-01   5.7806754e+00
   3.4834835e-01   5.7815674e+00
   3.4934935e-01   5.7824616e+00
   3.5035035e-01   5.7833581e+00
   3.5135135e-01   5.7842568e+00
   3.5235235e-01   5.7851579e+00
   3.5335335e-01   5.7860612e+00
   3.5435435e-01   5.7869669e+00
   3.5535536e-01   5.7878749e+00
   3.5635636e-01   5.7887852e+00
   3.5735736e-01   5.7896978e+00
   3.5835836e-01   5.7906128e+00
   3.5935936e-01   5.7915301e+00
   3.6036036e-01   5.7924497e+00
   3.6136136e-01   5.7933717e+00
   3.6236236e-01   5.7942961e+00
   3.6336336e-01   5.7952229e+00
   3.6436436e-01   5.7961520e+00
   3.6536537e-01   5.7970835e+00
   3.6636637e-01   5.7980174e+00
   3.6736737e-01   5.7989537e+00
   3.6836837e-01   5.7998924e+00
   3.6936937e-01   5.8008335e+00
   3.7037037e-01   5.8017771e+00
   3.7137137e-01   5.8027231e+00
   3.7237237e-01   5.8036715e+00
   3.7337337e-01   5.8046224e+00
   3.7437437e-01   5.8055757e+00
   3.7537538e-01   5.8065315e+00
   3.7637638e-01   5.8074897e+00
   3.7737738e-01   5.8084505e+00
   3.7837838e-01   5.8094137e+00
   3.7937938e-01   5.8103794e+00
   3.8038038e-01   5.8113476e+00
   3.8138138e-01   5.8123184e+00
   3.8238238e-01   5.8132916e+00
   3.8338338e-01   5.8142674e+00
   3.8438438e-01   5.8152457e+00
   3.8538539e-01   5.8162266e+00
   3.8638639e-01   5.8172100e+00
   3.8738739e-01   5.8181959e+00
   3.8838839e-01   5.8191845e+00
   3.8938939e-01   5.8201756e+00
   3.9039039e-01   5.8211693e+00
   3.9139139e-01   5.8221655e+00
   3.9239239e-01   5.8231644e+00
   3.9339339e-01   5.8241659e+00
   3.9439439e-01   5.8251700e+00
   3.9539540e-01   5.8261768e+00
   3.9639640e-01   5.8271861e+00
   3.9739740e-01   5.8281982e+00
   3.9839840e-01   5.8292128e+00
   3.9939940e-01   5.8302301e+00
   4.0040040e-01   5.8312501e+00
   4.0140140e-01   5.8322728e+00
   4.0240240e-01   5.8332982e+00
   4.0340340e-01   5.8343262e+00
   4.0440440e-01   5.8353570e+00
   4.0540541e-01   5.8363905e+00
   4.0640641e-01   5.8374267e+00
   4.0740741e-01   5.8384656e+00
   4.0840841e-01   5.8395073e+00
   4.0940941e-01   5.8405517e+00
   4.1041041e-01   5.8415989e+00
   4.1141141e-01   5.8426489e+00
   4.1241241e-01   5.8437016e+00
   4.1341341e-01   5.8447571e+00
   4.1441441e-01   5.8458154e+00
   4.1541542e-01   5.8468766e+00
   4.1641642e-01   5.8479405e+00
   4.1741742e-01   5.8490073e+00
   4.1841842e-01   5.8500769e+00
   4.1941942e-01   5.8511493e+00
   4.2042042e-01   5.8522246e+00
   4.2142142e-01   5.8533027e+00
   4.2242242e-01   5.8543838e+00
   4.2342342e-01   5.8554677e+00
   4.2442442e-01   5.8565545e+00
   4.2542543e-01   5.8576442e+00
   4.2642643e-01   5.8587368e+00
   4.2742743e-01   5.8598324e+00
   4.2842843e-01   5.8609309e+00
   4.2942943e-01   5.8620323e+00
   4.3043043e-01   5.8631367e+00
   4.3143143e-01   5.8642440e+00
   4.3243243e-01   5.8653543e+00
   4.3343343e-01   5.8664676e+00
   4.3443443e-01   5.8675839e+00
   4.3543544e-01   5.8687032e+00
   4.3643644e-01   5.8698255e+00
   4.3743744e-01   5.8709508e+00
   4.3843844e-01   5.8720792e+00
   4.3943944e-01   5.8732106e+00
   4.4044044e-01   5.8743450e+00
   4.4144144e-01   5.8754826e+00
   4.4244244e-01   5.8766232e+00
   4.4344344e-01   5.8777669e+00
   4.4444444e-01   5.8789137e+00
   4.4544545e-01   5.8800636e+00
   4.4644645e-01   5.8812166e+00
   4.4744745e-01   5.8823728e+00
   4.4844845e-01   5.8835321e+00
   4.4944945e-01   5.8846946e+00
   4.5045045e-01   5.8858602e+00
   4.5145145e-01   5.8870290e+00
   4.5245245e-01   5.8882010e+00
   4.5345345e-01   5.8893762e+00
   4.5445445e-01   5.8905546e+00
   4.5545546e-01   5.8917362e+00
   4.5645646e-01   5.8929210e+00
   4.5745746e-01   5.8941092e+00
   4.5845846e-01   5.8953005e+00
   4.5945946e-01   5.8964951e+00
   4.6046046e-01   5.8976930e+00
   4.6146146e-01   5.8988942e+00
   4.6246246e-01   5.9000988e+00
   4.6346346e-01   5.9013066e+00
   4.6446446e-01   5.9025177e+00
   4.6546547e-01   5.9037322e+00
   4.6646647e-01   5.9049501e+00
   4.6746747e-01   5.9061713e+00
   4.6846847e-01   5.9073958e+00
   4.6946947e-01   5.9086238e+00
   4.7047047e-01   5.9098552e+00
   4.7147147e-01   5.9110900e+00
   4.7247247e-01   5.9123282e+00
   4.7347347e-01   5.9135698e+00
   4.7447447e-01   5.9148149e+00
   4.7547548e-01   5.9160635e+00
   4.7647648e-01   5.9173155e+00
   4.7747748e-01   5.9185710e+00
   4.7847848e-01   5.9198301e+00
   4.7947948e-01   5.9210926e+00
   4.8048048e-01   5.9223587e+00
   4.8148148e-01   5.9236283e+00
   4.8248248e-01   5.9249015e+00
   4.8348348e-01   5.9261782e+00
   4.8448448e-01   5.9274585e+00
   4.8548549e-01   5.9287424e+00
   4.8648649e-01   5.9300300e+00
   4.8748749e-01   5.9313211e+00
   4.8848849e-01   5.9326159e+00
   4.8948949e-01   5.9339143e+00
   4.9049049e-01   5.9352164e+00
   4.9149149e-01   5.9365221e+00
   4.9249249e-01   5.9378316e+00
   4.9349349e-01   5.9391447e+00
   4.9449449e-01   5.9404616e+00
   4.9549550e-01   5.9417822e+00
   4.9649650e-01   5.9431065e+00
   4.9749750e-01   5.9444347e+00
   4.9849850e-01   5.9457665e+00
   4.9949950e-01   5.9471022e+00
   5.0050050e-01   5.9484417e+00
   5.0150150e-01   5.9497850e+00
   5.0250250e-01   5.9511321e+00
   5.0350350e-01   5.9524830e+00
   5.0450450e-01   5.9538379e+00
   5.0550551e-01   5.9551966e+00
   5.0650651e-01   5.9565592e+00
   5.0750751e-01   5.9579257e+00
   5.0850851e-01   5.9592961e+00
   5.0950951e-01   5.9606705e+00
   5.1051051e-01   5.9620488e+00
   5.1151151e-01   5.9634310e+00
   5.1251251e-01   5.9648173e+00
   5.1351351e-01   5.9662076e+00
   5.1451451e-01   5.9676018e+00
   5.1551552e-01   5.9690001e+00
   5.1651652e-01   5.9704025e+00
   5.1751752e-01   5.9718089e+00
   5.1851852e-01   5.9732194e+00
   5.1951952e-01   5.9746340e+00
   5.2052052e-01   5.9760526e+00
   5.2152152e-01   5.9774754e+00
   5.2252252e-01   5.9789024e+00
   5.2352352e-01   5.9803335e+00
   5.2452452e-01   5.9817688e+00
   5.2552553e-01   5.9832083e+00
   5.2652653e-01   5.9846519e+00
   5.2752753e-01   5.9860998e+00
   5.2852853e-01   5.9875520e+00
   5.2952953e-01   5.9890084e+00
   5.3053053e-01   5.9904691e+00
   5.3153153e-01   5.9919340e+00
   5.3253253e-01   5.9934033e+00
   5.3353353e-01   5.9948769e+00
   5.3453453e-01   5.9963549e+00
   5.3553554e-01   5.9978372e+00
   5.3653654e-01   5.9993239e+00
   5.3753754e-01   6.0008150e+00
   5.3853854e-01   6.0023105e+00
   5.3953954e-01   6.0038104e+00
   5.4054054e-01   6.0053148e+00
   5.4154154e-01   6.0068236e+00
   5.4254254e-01   6.0083370e+00
   5.4354354e-01   6.0098548e+00
   5.4454454e-01   6.0113772e+00
   5.4554555e-01   6.0129041e+00
   5.4654655e-01   6.0144355e+00
   5.4754755e-01   6.0159716e+00
   5.4854855e-01   6.0175122e+00
   5.4954955e-01   6.0190575e+00
   5.5055055e-01   6.0206074e+00
   5.5155155e-01   6.0221619e+00
   5.5255255e-01   6.0237211e+00
   5.5355355e-01   6.0252851e+00
   5.5455455e-01   6.0268537e+00
   5.5555556e-01   6.0284271e+00
   5.5655656e-01   6.0300052e+00
   5.5755756e-01   6.0315881e+00
   5.5855856e-01   6.0331757e+00
   5.5955956e-01   6.0347682e+00
   5.6056056e-01   6.0363656e+00
   5.6156156e-01   6.0379677e+00
   5.6256256e-01   6.0395748e+00
   5.6356356e-01   6.0411867e+00
   5.6456456e-01   6.0428036e+00
   5.6556557e-01   6.0444254e+00
   5.6656657e-01   6.0460521e+00
   5.6756757e-01   6.0476839e+00
   5.6856857e-01   6.0493206e+00
   5.6956957e-01   6.0509623e+00
   5.7057057e-01   6.0526091e+00
   5.7157157e-01   6.0542610e+00
   5.7257257e-01   6.0559179e+00
   5.7357357e-01   6.0575799e+00
   5.7457457e-01   6.0592471e+00
   5.7557558e-01   6.0609194e+00
   5.7657658e-01   6.0625969e+00
   5.7757758e-01   6.0642796e+00
   5.7857858e-01   6.0659675e+00
   5.7957958e-01   6.0676606e+00
   5.8058058e-01   6.0693590e+00
   5.8158158e-01   6.0710627e+00
   5.8258258e-01   6.0727717e+00
   5.8358358e-01   6.0744860e+00
   5.8458458e-01   6.0762057e+00
   5.8558559e-01   6.0779307e+00
   5.8658659e-01   6.0796612e+00
   5.8758759e-01   6.0813970e+00
   5.8858859e-01   6.0831384e+00
   5.8958959e-01   6.0848852e+00
   5.9059059e-01   6.0866374e+00
   5.9159159e-01   6.0883953e+00
   5.9259259e-01   6.0901586e+00
   5.9359359e-01   6.0919275e+00
   5.9459459e-01   6.0937021e+00
   5.9559560e-01   6.0954822e+00
   5.9659660e-01   6.0972680e+00
   5.9759760e-01   6.0990594e+00
   5.9859860e-01   6.1008566e+00
   5.9959960e-01   6.1026595e+00
   6.0060060e-01   6.1044681e+00
   6.0160160e-01   6.1062825e+00
   6.0260260e-01   6.1081026e+00
   6.0360360e-01   6.1099286e+00
   6.0460460e-01   6.1117605e+00
   6.0560561e-01   6.1135982e+00
   6.0660661e-01   6.1154419e+00
   6.0760761e-01   6.1172914e+00
   6.0860861e-01   6.1191470e+00
   6.0960961e-01   6.1210085e+00
   6.1061061e-01   6.1228760e+00
   6.1161161e-01   6.1247495e+00
   6.1261261e-01   6.1266291e+00
   6.1361361e-01   6.1285149e+00
   6.1461461e-01   6.1304067e+00
   6.1561562e-01   6.1323047e+00
   6.1661662e-01   6.1342088e+00
   6.1761762e-01   6.1361192e+00
   6.1861862e-01   6.1380358e+00
   6.1961962e-01   6.1399587e+00
   6.2062062e-01   6.1418878e+00
   6.2162162e-01   6.1438233e+00
   6.2262262e-01   6.1457652e+00
   6.2362362e-01   6.1477134e+00
   6.2462462e-01   6.1496680e+00
   6.2562563e-01   6.1516291e+00
   6.2662663e-01   6.1535966e+00
   6.2762763e-01   6.1555707e+00
   6.2862863e-01   6.1575512e+00
   6.2962963e-01   6.1595384e+00
   6.3063063e-01   6.1615321e+00
   6.3163163e-01   6.1635325e+00
   6.3263263e-01   6.1655395e+00
   6.3363363e-01   6.1675532e+00
   6.3463463e-01   6.1695736e+00
   6.3563564e-01   6.1716008e+00
   6.3663664e-01   6.1736347e+00
   6.3763764e-01   6.1756755e+00
   6.3863864e-01   6.1777231e+00
   6.3963964e-01   6.1797776e+00
   6.4064064e-01   6.1818390e+00
   6.4164164e-01   6.1839074e+00
   6.4264264e-01   6.1859828e+00
   6.4364364e-01   6.1880651e+00
   6.4464464e-01   6.1901545e+00
   6.4564565e-01   6.1922510e+00
   6.4664665e-01   6.1943546e+00
   6.4764765e-01   6.1964654e+00
   6.4864865e-01   6.1985834e+00
   6.4964965e-01   6.2007085e+00
   6.5065065e-01   6.2028410e+00
   6.5165165e-01   6.2049807e+00
   6.5265265e-01   6.2071278e+00
   6.5365365e-01   6.2092822e+00
   6.5465465e-01   6.2114440e+00
   6.5565566e-01   6.2136133e+00
   6.5665666e-01   6.2157900e+00
   6.5765766e-01   6.2179743e+00
   6.5865866e-01   6.2201661e+00
   6.5965966e-01   6.2223655e+00
   6.6066066e-01   6.2245725e+00
   6.6166166e-01   6.2267871e+00
   6.6266266e-01   6.2290095e+00
   6.6366366e-01   6.2312396e+00
   6.6466466e-01   6.2334775e+00
   6.6566567e-01   6.2357232e+00
   6.6666667e-01   6.2379768e+00
   6.6766767e-01   6.2402382e+00
   6.6866867e-01   6.2425076e+00
   6.6966967e-01   6.2447850e+00
   6.7067067e-01   6.2470704e+00
   6.7167167e-01   6.2493638e+00
   6.7267267e-01   6.2516654e+00
   6.7367367e-01   6.2539750e+00
   6.7467467e-01   6.2562929e+00
   6.7567568e-01   6.2586190e+00
   6.7667668e-01   6.2609533e+00
   6.7767768e-01   6.2632960e+00
   6.7867868e-01   6.2656470e+00
   6.7967968e-01   6.2680064e+00
   6.8068068e-01   6.2703743e+00
   6.8168168e-01   6.2727506e+00
   6.8268268e-01   6.2751354e+00
   6.8368368e-01   6.2775288e+00
   6.8468468e-01   6.2799309e+00
   6.8568569e-01   6.2823415e+00
   6.8668669e-01   6.2847609e+00
   6.8768769e-01   6.2871891e+00
   6.8868869e-01   6.2896260e+00
   6.8968969e-01   6.2920718e+00
   6.9069069e-01   6.2945264e+00
   6.9169169e-01   6.2969900e+00
   6.9269269e-01   6.2994626e+00
   6.9369369e-01   6.3019442e+00
   6.9469469e-01   6.3044349e+00
   6.9569570e-01   6.3069347e+00
   6.9669670e-01   6.3094437e+00
   6.9769770e-01   6.3119619e+00
   6.9869870e-01   6.3144894e+00
   6.9969970e-01   6.3170262e+00
   7.0070070e-01   6.3195724e+00
   7.0170170e-01   6.3221280e+00
   7.0270270e-01   6.3246930e+00
   7.0370370e-01   6.3272676e+00
   7.0470470e-01   6.3298518e+00
   7.0570571e-01   6.3324456e+00
   7.0670671e-01   6.3350491e+00
   7.0770771e-01   6.3376623e+00
   7.0870871e-01   6.3402853e+00
   7.0970971e-01   6.3429181e+00
   7.1071071e-01   6.3455609e+00
   7.1171171e-01   6.3482136e+00
   7.1271271e-01   6.3508762e+00
   7.1371371e-01   6.3535490e+00
   7.1471471e-01   6.3562318e+00
   7.1571572e-01   6.3589249e+00
   7.1671672e-01   6.3616281e+00
   7.1771772e-01   6.3643416e+00
   7.1871872e-01   6.3670655e+00
   7.1971972e-01   6.3697998e+00
   7.2072072e-01   6.3725445e+00
   7.2172172e-01   6.3752997e+00
   7.2272272e-01   6.3780655e+00
   7.2372372e-01   6.3808420e+00
   7.2472472e-01   6.3836291e+00
   7.2572573e-01   6.3864270e+00
   7.2672673e-01   6.3892357e+00
   7.2772773e-01   6.3920552e+00
   7.2872873e-01   6.3948857e+00
   7.2972973e-01   6.3977272e+00
   7.3073073e-01   6.4005798e+00
   7.3173173e-01   6.4034435e+00
   7.3273273e-01   6.4063183e+00
   7.3373373e-01   6.4092045e+00
   7.3473473e-01   6.4121019e+00
   7.3573574e-01   6.4150107e+00
   7.3673674e-01   6.4179310e+00
   7.3773774e-01   6.4208628e+00
   7.3873874e-01   6.4238061e+00
   7.3973974e-01   6.4267611e+00
   7.4074074e-01   6.4297278e+00
   7.4174174e-01   6.4327063e+00
   7.4274274e-01   6.4356967e+00
   7.4374374e-01   6.4386990e+00
   7.4474474e-01   6.4417132e+00
   7.4574575e-01   6.4447395e+00
   7.4674675e-01   6.4477780e+00
   7.4774775e-01   6.4508287e+00
   7.4874875e-01   6.4538916e+00
   7.4974975e-01   6.4569669e+00
   7.5075075e-01   6.4600546e+00
   7.5175175e-01   6.4631548e+00
   7.5275275e-01   6.4662675e+00
   7.5375375e-01   6.4693930e+00
   7.5475475e-01   6.4725311e+00
   7.5575576e-01   6.4756820e+00
   7.5675676e-01   6.4788458e+00
   7.5775776e-01   6.4820226e+00
   7.5875876e-01   6.4852124e+00
   7.5975976e-01   6.4884153e+00
   7.6076076e-01   6.4916314e+00
   7.6176176e-01   6.4948607e+00
   7.6276276e-01   6.4981034e+00
   7.6376376e-01   6.5013596e+00
   7.6476476e-01   6.5046292e+00
   7.6576577e-01   6.5079125e+00
   7.6676677e-01   6.5112094e+00
   7.6776777e-01   6.5145201e+00
   7.6876877e-01   6.5178446e+00
   7.6976977e-01   6.5211831e+00
   7.7077077e-01   6.5245356e+00
   7.7177177e-01   6.5279022e+00
   7.7277277e-01   6.5312830e+00
   7.7377377e-01   6.5346780e+00
   7.7477477e-01   6.5380875e+00
   7.7577578e-01   6.5415114e+00
   7.7677678e-01   6.5449499e+00
   7.7777778e-01   6.5484030e+00
   7.7877878e-01   6.5518708e+00
   7.7977978e-01   6.5553535e+00
   7.8078078e-01   6.5588511e+00
   7.8178178e-01   6.5623638e+00
   7.8278278e-01   6.5658915e+00
   7.8378378e-01   6.5694345e+00
   7.8478478e-01   6.5729927e+00
   7.8578579e-01   6.5765664e+00
   7.8678679e-01   6.5801556e+00
   7.8778779e-01   6.5837604e+00
   7.8878879e-01   6.5873809e+00
   7.8978979e-01   6.5910172e+00
   7.9079079e-01   6.5946694e+00
   7.9179179e-01   6.5983376e+00
   7.9279279e-01   6.6020219e+00
   7.9379379e-01   6.6057225e+00
   7.9479479e-01   6.6094394e+00
   7.9579580e-01   6.6131727e+00
   7.9679680e-01   6.6169226e+00
   7.9779780e-01   6.6206891e+00
   7.9879880e-01   6.6244724e+00
   7.9979980e-01   6.6282726e+00
   8.0080080e-01   6.6320897e+00
   8.0180180e-01   6.6359240e+00
   8.0280280e-01   6.6397754e+00
   8.0380380e-01   6.6436442e+00
   8.0480480e-01   6.6475304e+00
   8.0580581e-01   6.6514342e+00
   8.0680681e-01   6.6553557e+00
   8.0780781e-01   6.6592950e+00
   8.0880881e-01   6.6632521e+00
   8.0980981e-01   6.6672274e+00
   8.1081081e-01   6.6712207e+00
   8.1181181e-01   6.6752324e+00
   8.1281281e-01   6.6792625e+00
   8.1381381e-01   6.6833111e+00
   8.1481481e-01   6.6873784e+00
   8.1581582e-01   6.6914644e+00
   8.1681682e-01   6.6955694e+00
   8.1781782e-01   6.6996934e+00
   8.1881882e-01   6.7038366e+00
   8.1981982e-01   6.7079992e+00
   8.2082082e-01   6.7121811e+00
   8.2182182e-01   6.7163827e+00
   8.2282282e-01   6.7206040e+00
   8.2382382e-01   6.7248451e+00
   8.2482482e-01   6.7291062e+00
   8.2582583e-01   6.7333875e+00
   8.2682683e-01   6.7376891e+00
   8.2782783e-01   6.7420111e+00
   8.2882883e-01   6.7463536e+00
   8.2982983e-01   6.7507169e+00
   8.3083083e-01   6.7551010e+00
   8.3183183e-01   6.7595061e+00
   8.3283283e-01   6.7639324e+00
   8.3383383e-01   6.7683800e+00
   8.3483483e-01   6.7728491e+00
   8.3583584e-01   6.7773398e+00
   8.3683684e-01   6.7818523e+00
   8.3783784e-01   6.7863867e+00
   8.3883884e-01   6.7909432e+00
   8.3983984e-01   6.7955220e+00
   8.4084084e-01   6.8001232e+00
   8.4184184e-01   6.8047469e+00
   8.4284284e-01   6.8093934e+00
   8.4384384e-01   6.8140628e+00
   8.4484484e-01   6.8187554e+00
   8.4584585e-01   6.8234711e+00
   8.4684685e-01   6.8282103e+00
   8.4784785e-01   6.8329731e+00
   8.4884885e-01   6.8377597e+00
   8.4984985e-01   6.8425702e+00
   8.5085085e-01   6.8474048e+00
   8.5185185e-01   6.8522638e+00
   8.5285285e-01   6.8571473e+00
   8.5385385e-01   6.8620554e+00
   8.5485485e-01   6.8669884e+00
   8.5585586e-01   6.8719465e+00
   8.5685686e-01   6.8769298e+00
   8.5785786e-01   6.8819386e+00
   8.5885886e-01   6.8869730e+00
   8.5985986e-01   6.8920332e+00
   8.6086086e-01   6.8971195e+00
   8.6186186e-01   6.9022320e+00
   8.6286286e-01   6.9073709e+00
   8.6386386e-01   6.9125364e+00
   8.6486486e-01   6.9177288e+00
   8.6586587e-01   6.9229483e+00
   8.6686687e-01   6.9281950e+00
   8.6786787e-01   6.9334692e+00
   8.6886887e-01   6.9387711e+00
   8.6986987e-01   6.9441009e+00
   8.7087087e-01   6.9494589e+00
   8.7187187e-01   6.9548452e+00
   8.7287287e-01   6.9602600e+00
   8.7387387e-01   6.9657037e+00
   8.7487487e-01   6.9711764e+00
   8.7587588e-01   6.9766784e+00
   8.7687688e-01   6.9822099e+00
   8.7787788e-01   6.9877711e+00
   8.7887888e-01   6.9933624e+00
   8.7987988e-01   6.9989838e+00
   8.8088088e-01   7.0046357e+00
   8.8188188e-01   7.0103183e+00
   8.8288288e-01   7.0160319e+00
   8.8388388e-01   7.0217767e+00
   8.8488488e-01   7.0275530e+00
   8.8588589e-01   7.0333611e+00
   8.8688689e-01   7.0392011e+00
   8.8788789e-01   7.0450734e+00
   8.8888889e-01   7.0509782e+00
   8.8988989e-01   7.0569158e+00
   8.9089089e-01   7.0628865e+00
   8.9189189e-01   7.0688905e+00
   8.9289289e-01   7.0749282e+00
   8.9389389e-01   7.0809998e+00
   8.9489489e-01   7.0871056e+00
   8.9589590e-01   7.0932458e+00
   8.9689690e-01   7.0994209e+00
   8.9789790e-01   7.1056310e+00
   8.9889890e-01   7.1118765e+00
   8.9989990e-01   7.1181577e+00
   9.0090090e-01   7.1244749e+00
   9.0190190e-01   7.1308283e+00
   9.0290290e-01   7.1372184e+00
   9.0390390e-01   7.1436454e+00
   9.0490490e-01   7.1501097e+00
   9.0590591e-01   7.1566115e+00
   9.0690691e-01   7.1631512e+00
   9.0790791e-01   7.1697292e+00
   9.0890891e-01   7.1763457e+00
   9.0990991e-01   7.1830011e+00
   9.1091091e-01   7.1896958e+00
   9.1191191e-01   7.1964301e+00
   9.1291291e-01   7.2032043e+00
   9.1391391e-01   7.2100189e+00
   9.1491491e-01   7.2168741e+00
   9.1591592e-01   7.2237703e+00
   9.1691692e-01   7.2307080e+00
   9.1791792e-01   7.2376874e+00
   9.1891892e-01   7.2447090e+00
   9.1991992e-01   7.2517732e+00
   9.2092092e-01   7.2588802e+00
   9.2192192e-01   7.2660306e+00
   9.2292292e-01   7.2732247e+00
   9.2392392e-01   7.2804629e+00
   9.2492492e-01   7.2877457e+00
   9.2592593e-01   7.2950734e+00
   9.2692693e-01   7.3024464e+00
   9.2792793e-01   7.3098653e+00
   9.2892893e-01   7.3173303e+00
   9.2992993e-01   7.3248420e+00
   9.3093093e-01   7.3324008e+00
   9.3193193e-01   7.3400071e+00
   9.3293293e-01   7.3476613e+00
   9.3393393e-01   7.3553640e+00
   9.3493493e-01   7.3631156e+00
   9.3593594e-01   7.3709166e+00
   9.3693694e-01   7.3787673e+00
   9.3793794e-01   7.3866684e+00
   9.3893894e-01   7.3946203e+00
   9.3993994e-01   7.4026235e+00
   9.4094094e-01   7.4106785e+00
   9.4194194e-01   7.4187857e+00
   9.4294294e-01   7.4269458e+00
   9.4394394e-01   7.4351592e+00
   9.4494494e-01   7.4434265e+00
   9.4594595e-01   7.4517481e+00
   9.4694695e-01   7.4601246e+00
   9.4794795e-01   7.4685567e+00
   9.4894895e-01   7.4770447e+00
   9.4994995e-01   7.4855893e+00
   9.5095095e-01   7.4941911e+00
   9.5195195e-01   7.5028505e+00
   9.5295295e-01   7.5115683e+00
   9.5395395e-01   7.5203450e+00
   9.5495495e-01   7.5291812e+00
   9.5595596e-01   7.5380776e+00
   9.5695696e-01   7.5470346e+00
   9.5795796e-01   7.5560530e+00
   9.5895896e-01   7.5651333e+00
   9.5995996e-01   7.5742763e+00
   9.6096096e-01   7.5834826e+00
   9.6196196e-01   7.5927528e+00
   9.6296296e-01   7.6020876e+00
   9.6396396e-01   7.6114877e+00
   9.6496496e-01   7.6209538e+00
   9.6596597e-01   7.6304866e+00
   9.6696697e-01   7.6400867e+00
   9.6796797e-01   7.6497550e+00
   9.6896897e-01   7.6594920e+00
   9.6996997e-01   7.6692987e+00
   9.7097097e-01   7.6791756e+00
   9.7197197e-01   7.6891237e+00
   9.7297297e-01   7.6991435e+00
   9.7397397e-01   7.7092361e+00
   9.7497497e-01   7.7194020e+00
   9.7597598e-01   7.7296422e+00
   9.7697698e-01   7.7399574e+00
   9.7797798e-01   7.7503485e+00
   9.7897898e-01   7.7608164e+00
   9.7997998e-01   7.7713618e+00
   9.8098098e-01   7.7819857e+00
   9.8198198e-01   7.7926889e+00
   9.8298298e-01   7.8034723e+00
   9.8398398e-01   7.8143368e+00
   9.8498498e-01   7.8252834e+00
   9.8598599e-01   7.8363130e+00
   9.8698699e-01   7.8474265e+00
   9.8798799e-01   7.8586249e+00
   9.8898899e-01   7.8699092e+00
   9.8998999e-01   7.8812803e+00
   9.9099099e-01   7.8927394e+00
   9.9199199e-01   7.9042873e+00
   9.9299299e-01   7.9159252e+00
   9.9399399e-01   7.9276541e+00
   9.9499499e-01   7.9394751e+00
   9.9599600e-01   7.9513893e+00
   9.9699700e-01   7.9633977e+00
   9.9799800e-01   7.9755015e+00
   9.9899900e-01   7.9877019e+00
   1.0000000e+00   8.0000000e+00


==> Data/ell1_nofix.dat <==
   0.0000000e+00   2.0467853e+00
   1.0010010e-03   2.0460334e+00
   2.0020020e-03   2.0452808e+00
   3.0030030e-03   2.0445274e+00
   4.0040040e-03   2.0437734e+00
   5.0050050e-03   2.0430186e+00
   6.0060060e-03   2.0422632e+00
   7.0070070e-03   2.0415070e+00
   8.0080080e-03   2.0407501e+00
   9.0090090e-03   2.0399925e+00
   1.0010010e-02   2.0392341e+00
   1.1011011e-02   2.0384751e+00
   1.2012012e-02   2.0377153e+00
   1.3013013e-02   2.0369548e+00
   1.4014014e-02   2.0361935e+00
   1.5015015e-02   2.0354316e+00
   1.6016016e-02   2.0346689e+00
   1.7017017e-02   2.0339055e+00
   1.8018018e-02   2.0331413e+00
   1.9019019e-02   2.0323764e+00
   2.0020020e-02   2.0316108e+00
   2.1021021e-02   2.0308445e+00
   2.2022022e-02   2.0300774e+00
   2.3023023e-02   2.0293096e+00
   2.4024024e-02   2.0285410e+00
   2.5025025e-02   2.0277717e+00
   2.6026026e-02   2.0270017e+00
   2.7027027e-02   2.0262309e+00
   2.8028028e-02   2.0254594e+00
   2.9029029e-02   2.0246871e+00
   3.0030030e-02   2.0239141e+00
   3.1031031e-02   2.0231404e+00
   3.2032032e-02   2.0223659e+00
   3.3033033e-02   2.0215906e+00
   3.4034034e-02   2.0208146e+00
   3.5035035e-02   2.0200379e+00
   3.6036036e-02   2.0192603e+00
   3.7037037e-02   2.0184821e+00
   3.8038038e-02   2.0177031e+00
   3.9039039e-02   2.0169233e+00
   4.0040040e-02   2.0161428e+00
   4.1041041e-02   2.0153615e+00
   4.2042042e-02   2.0145794e+00
   4.3043043e-02   2.0137966e+00
   4.4044044e-02   2.0130130e+00
   4.5045045e-02   2.0122287e+00
   4.6046046e-02   2.0114436e+00
   4.7047047e-02   2.0106577e+00
   4.8048048e-02   2.0098711e+00
   4.9049049e-02   2.0090837e+00
   5.0050050e-02   2.0082955e+00
   5.1051051e-02   2.0075065e+00
   5.2052052e-02   2.0067168e+00
   5.3053053e-02   2.0059263e+00
   5.4054054e-02   2.0051350e+00
   5.5055055e-02   2.0043429e+00
   5.6056056e-02   2.0035501e+00
   5.7057057e-02   2.0027565e+00
   5.8058058e-02   2.0019621e+00
   5.9059059e-02   2.0011669e+00
   6.0060060e-02   2.0003709e+00
   6.1061061e-02   1.9995742e+00
   6.2062062e-02   1.9987766e+00
   6.3063063e-02   1.9979783e+00
   6.4064064e-02   1.9971792e+00
   6.5065065e-02   1.9963792e+00
   6.6066066e-02   1.9955785e+00
   6.7067067e-02   1.9947770e+00
   6.8068068e-02   1.9939747e+00
   6.9069069e-02   1.9931717e+00
   7.0070070e-02   1.9923678e+00
   7.1071071e-02   1.9915631e+00
   7.2072072e-02   1.9907576e+00
   7.3073073e-02   1.9899513e+00
   7.4074074e-02   1.9891442e+00
   7.5075075e-02   1.9883363e+00
   7.6076076e-02   1.9875276e+00
   7.7077077e-02   1.9867181e+00
   7.8078078e-02   1.9859077e+00
   7.9079079e-02   1.9850966e+00
   8.0080080e-02   1.9842847e+00
   8.1081081e-02   1.9834719e+00
   8.2082082e-02   1.9826583e+00
   8.3083083e-02   1.9818439e+00
   8.4084084e-02   1.9810287e+00
   8.5085085e-02   1.9802127e+00
   8.6086086e-02   1.9793958e+00
   8.7087087e-02   1.9785781e+00
   8.8088088e-02   1.9777597e+00
   8.9089089e-02   1.9769403e+00
   9.0090090e-02   1.9761202e+00
   9.1091091e-02   1.9752992e+00
   9.2092092e-02   1.9744774e+00
   9.3093093e-02   1.9736548e+00
   9.4094094e-02   1.9728313e+00
   9.5095095e-02   1.9720070e+00
   9.6096096e-02   1.9711819e+00
   9.7097097e-02   1.9703559e+00
   9.8098098e-02   1.9695291e+00
   9.9099099e-02   1.9687014e+00
   1.0010010e-01   1.9678729e+00
   1.0110110e-01   1.9670436e+00
   1.0210210e-01   1.9662134e+00
   1.0310310e-01   1.9653824e+00
   1.0410410e-01   1.9645505e+00
   1.0510511e-01   1.9637178e+00
   1.0610611e-01   1.9628843e+00
   1.0710711e-01   1.9620498e+00
   1.0810811e-01   1.9612146e+00
   1.0910911e-01   1.9603784e+00
   1.1011011e-01   1.9595415e+00
   1.1111111e-01   1.9587036e+00
   1.1211211e-01   1.9578649e+00
   1.1311311e-01   1.9570254e+00
   1.1411411e-01   1.9561850e+00
   1.1511512e-01   1.9553437e+00
   1.1611612e-01   1.9545015e+00
   1.1711712e-01   1.9536585e+00
   1.1811812e-01   1.9528146e+00
   1.1911912e-01   1.9519699e+00
   1.2012012e-01   1.9511243e+00
   1.2112112e-01   1.9502778e+00
   1.2212212e-01   1.9494304e+00
   1.2312312e-01   1.9485822e+00
   1.2412412e-01   1.9477331e+00
   1.2512513e-01   1.9468831e+00
   1.2612613e-01   1.9460322e+00
   1.2712713e-01   1.9451804e+00
   1.2812813e-01   1.9443278e+00
   1.2912913e-01   1.9434743e+00
   1.3013013e-01   1.9426198e+00
   1.3113113e-01   1.9417645e+00
   1.3213213e-01   1.9409084e+00
   1.3313313e-01   1.9400513e+00
   1.3413413e-01   1.9391933e+00
   1.3513514e-01   1.9383344e+00
   1.3613614e-01   1.9374747e+00
   1.3713714e-01   1.9366140e+00
   1.3813814e-01   1.9357525e+00
   1.3913914e-01   1.9348900e+00
   1.4014014e-01   1.9340267e+00
   1.4114114e-01   1.9331624e+00
   1.4214214e-01   1.9322972e+00
   1.4314314e-01   1.9314312e+00
   1.4414414e-01   1.9305642e+00
   1.4514515e-01   1.9296963e+00
   1.4614615e-01   1.9288275e+00
   1.4714715e-01   1.9279578e+00
   1.4814815e-01   1.9270871e+00
   1.4914915e-01   1.9262156e+00
   1.5015015e-01   1.9253431e+00
   1.5115115e-01   1.9244697e+00
   1.5215215e-01   1.9235954e+00
   1.5315315e-01   1.9227202e+00
   1.5415415e-01   1.9218440e+00
   1.5515516e-01   1.9209670e+00
   1.5615616e-01   1.9200890e+00
   1.5715716e-01   1.9192100e+00
   1.5815816e-01   1.9183301e+00
   1.5915916e-01   1.9174493e+00
   1.6016016e-01   1.9165676e+00
   1.6116116e-01   1.9156849e+00
   1.6216216e-01   1.9148013e+00
   1.6316316e-01   1.9139168e+00
   1.6416416e-01   1.9130313e+00
   1.6516517e-01   1.9121449e+00
   1.6616617e-01   1.9112575e+00
   1.6716717e-01   1.9103692e+00
   1.6816817e-01   1.9094799e+00
   1.6916917e-01   1.9085897e+00
   1.7017017e-01   1.9076985e+00
   1.7117117e-01   1.9068064e+00
   1.7217217e-01   1.9059133e+00
   1.7317317e-01   1.9050193e+00
   1.7417417e-01   1.9041243e+00
   1.7517518e-01   1.9032283e+00
   1.7617618e-01   1.9023314e+00
   1.7717718e-01   1.9014335e+00
   1.7817818e-01   1.9005347e+00
   1.7917918e-01   1.8996349e+00
   1.8018018e-01   1.8987341e+00
   1.8118118e-01   1.8978324e+00
   1.8218218e-01   1.8969296e+00
   1.8318318e-01   1.8960259e+00
   1.8418418e-01   1.8951213e+00
   1.8518519e-01   1.8942156e+00
   1.8618619e-01   1.8933090e+00
   1.8718719e-01   1.8924014e+00
   1.8818819e-01   1.8914928e+00
   1.8918919e-01   1.8905833e+00
   1.9019019e-01   1.8896727e+00
   1.9119119e-01   1.8887612e+00
   1.9219219e-01   1.8878486e+00
   1.9319319e-01   1.8869351e+00
   1.9419419e-01   1.8860206e+00
   1.9519520e-01   1.8851051e+00
   1.9619620e-01   1.8841886e+00
   1.9719720e-01   1.8832711e+00
   1.9819820e-01   1.8823526e+00
   1.9919920e-01   1.8814330e+00
   2.0020020e-01   1.8805125e+00
   2.0120120e-01   1.8795910e+00
   2.0220220e-01   1.8786685e+00
   2.0320320e-01   1.8777450e+00
   2.0420420e-01   1.8768204e+00
   2.0520521e-01   1.8758949e+00
   2.0620621e-01   1.8749683e+00
   2.0720721e-01   1.8740407e+00
   2.0820821e-01   1.8731121e+00
   2.0920921e-01   1.8721825e+00
   2.1021021e-01   1.8712518e+00
   2.1121121e-01   1.8703201e+00
   2.1221221e-01   1.8693874e+00
   2.1321321e-01   1.8684537e+00
   2.1421421e-01   1.8675190e+00
   2.1521522e-01   1.8665832e+00
   2.1621622e-01   1.8656464e+00
   2.1721722e-01   1.8647085e+00
   2.1821822e-01   1.8637696e+00
   2.1921922e-01   1.8628297e+00
   2.2022022e-01   1.8618887e+00
   2.2122122e-01   1.8609467e+00
   2.2222222e-01   1.8600036e+00
   2.2322322e-01   1.8590595e+00
   2.2422422e-01   1.8581144e+00
   2.2522523e-01   1.8571682e+00
   2.2622623e-01   1.8562209e+00
   2.2722723e-01   1.8552726e+00
   2.2822823e-01   1.8543233e+00
   2.2922923e-01   1.8533728e+00
   2.3023023e-01   1.8524214e+00
   2.3123123e-01   1.8514688e+00
   2.3223223e-01   1.8505152e+00
   2.3323323e-01   1.8495605e+00
   2.3423423e-01   1.8486048e+00
   2.3523524e-01   1.8476480e+00
   2.3623624e-01   1.8466901e+00
   2.3723724e-01   1.8457312e+00
   2.3823824e-01   1.8447711e+00
   2.3923924e-01   1.8438100e+00
   2.4024024e-01   1.8428478e+00
   2.4124124e-01   1.8418846e+00
   2.4224224e-01   1.8409202e+00
   2.4324324e-01   1.8399548e+00
   2.4424424e-01   1.8389883e+00
   2.4524525e-01   1.8380206e+00
   2.4624625e-01   1.8370519e+00
   2.4724725e-01   1.8360821e+00
   2.4824825e-01   1.8351113e+00
   2.4924925e-01   1.8341393e+00
   2.5025025e-01   1.8331662e+00
   2.5125125e-01   1.8321920e+00
   2.5225225e-01   1.8312167e+00
   2.5325325e-01   1.8302403e+00
   2.5425425e-01   1.8292628e+00
   2.5525526e-01   1.8282842e+00
   2.5625626e-01   1.8273045e+00
   2.5725726e-01   1.8263236e+00
   2.5825826e-01   1.8253417e+00
   2.5925926e-01   1.8243586e+00
   2.6026026e-01   1.8233744e+00
   2.6126126e-01   1.8223891e+00
   2.6226226e-01   1.8214026e+00
   2.6326326e-01   1.8204151e+00
   2.6426426e-01   1.8194264e+00
   2.6526527e-01   1.8184366e+00
   2.6626627e-01   1.8174456e+00
   2.6726727e-01   1.8164535e+00
   2.6826827e-01   1.8154603e+00
   2.6926927e-01   1.8144659e+00
   2.7027027e-01   1.8134704e+00
   2.7127127e-01   1.8124738e+00
   2.7227227e-01   1.8114760e+00
   2.7327327e-01   1.8104771e+00
   2.7427427e-01   1.8094770e+00
   2.7527528e-01   1.8084757e+00
   2.7627628e-01   1.8074734e+00
   2.7727728e-01   1.8064698e+00
   2.7827828e-01   1.8054651e+00
   2.7927928e-01   1.8044592e+00
   2.8028028e-01   1.8034522e+00
   2.8128128e-01   1.8024440e+00
   2.8228228e-01   1.8014347e+00
   2.8328328e-01   1.8004241e+00
   2.8428428e-01   1.7994125e+00
   2.8528529e-01   1.7983996e+00
   2.8628629e-01   1.7973855e+00
   2.8728729e-01   1.7963703e+00
   2.8828829e-01   1.7953539e+00
   2.8928929e-01   1.7943364e+00
   2.9029029e-01   1.7933176e+00
   2.9129129e-01   1.7922976e+00
   2.9229229e-01   1.7912765e+00
   2.9329329e-01   1.7902542e+00
   2.9429429e-01   1.7892307e+00
   2.9529530e-01   1.7882059e+00
   2.9629630e-01   1.7871800e+00
   2.9729730e-01   1.7861529e+00
   2.9829830e-01   1.7851246e+00
   2.9929930e-01   1.7840951e+00
   3.0030030e-01   1.7830644e+00
   3.0130130e-01   1.7820324e+00
   3.0230230e-01   1.7809993e+00
   3.0330330e-01   1.7799649e+00
   3.0430430e-01   1.7789294e+00
   3.0530531e-01   1.7778926e+00
   3.0630631e-01   1.7768546e+00
   3.0730731e-01   1.7758154e+00
   3.0830831e-01   1.7747749e+00
   3.0930931e-01   1.7737332e+00
   3.1031031e-01   1.7726903e+00
   3.1131131e-01   1.7716462e+00
   3.1231231e-01   1.7706008e+00
   3.1331331e-01   1.7695542e+00
   3.1431431e-01   1.7685063e+00
   3.1531532e-01   1.7674573e+00
   3.1631632e-01   1.7664069e+00
   3.1731732e-01   1.7653554e+00
   3.1831832e-01   1.7643025e+00
   3.1931932e-01   1.7632485e+00
   3.2032032e-01   1.7621931e+00
   3.2132132e-01   1.7611366e+00
   3.2232232e-01   1.7600787e+00
   3.2332332e-01   1.7590196e+00
   3.2432432e-01   1.7579593e+00
   3.2532533e-01   1.7568976e+00
   3.2632633e-01   1.7558347e+00
   3.2732733e-01   1.7547706e+00
   3.2832833e-01   1.7537052e+00
   3.2932933e-01   1.7526385e+00
   3.3033033e-01   1.7515705e+00
   3.3133133e-01   1.7505012e+00
   3.3233233e-01   1.7494307e+00
   3.3333333e-01   1.7483589e+00
   3.3433433e-01   1.7472858e+00
   3.3533534e-01   1.7462114e+00
   3.3633634e-01   1.7451357e+00
   3.3733734e-01   1.7440587e+00
   3.3833834e-01   1.7429804e+00
   3.3933934e-01   1.7419008e+00
   3.4034034e-01   1.7408200e+00
   3.4134134e-01   1.7397378e+00
   3.4234234e-01   1.7386543e+00
   3.4334334e-01   1.7375695e+00
   3.4434434e-01   1.7364834e+00
   3.4534535e-01   1.7353960e+00
   3.4634635e-01   1.7343072e+00
   3.4734735e-01   1.7332172e+00
   3.4834835e-01   1.7321258e+00
   3.4934935e-01   1.7310331e+00
   3.5035035e-01   1.7299391e+00
   3.5135135e-01   1.7288438e+00
   3.5235235e-01   1.7277471e+00
   3.5335335e-01   1.7266491e+00
   3.5435435e-01   1.7255497e+00
   3.5535536e-01   1.7244490e+00
   3.5635636e-01   1.7233470e+00
   3.5735736e-01   1.7222436e+00
   3.5835836e-01   1.7211389e+00
   3.5935936e-01   1.7200328e+00
   3.6036036e-01   1.7189254e+00
   3.6136136e-01   1.7178166e+00
   3.6236236e-01   1.7167065e+00
   3.6336336e-01   1.7155950e+00
   3.6436436e-01   1.7144822e+00
   3.6536537e-01   1.7133679e+00
   3.6636637e-01   1.7122524e+00
   3.6736737e-01   1.7111354e+00
   3.6836837e-01   1.7100171e+00
   3.6936937e-01   1.7088974e+00
   3.7037037e-01   1.7077763e+00
   3.7137137e-01   1.7066538e+00
   3.7237237e-01   1.7055300e+00
   3.7337337e-01   1.7044048e+00
   3.7437437e-01   1.7032781e+00
   3.7537538e-01   1.7021501e+00
   3.7637638e-01   1.7010207e+00
   3.7737738e-01   1.6998899e+00
   3.7837838e-01   1.6987577e+00
   3.7937938e-01   1.6976241e+00
   3.8038038e-01   1.6964891e+00
   3.8138138e-01   1.6953527e+00
   3.8238238e-01   1.6942149e+00
   3.8338338e-01   1.6930756e+00
   3.8438438e-01   1.6919350e+00
   3.8538539e-01   1.6907929e+00
   3.8638639e-01   1.6896494e+00
   3.8738739e-01   1.6885045e+00
   3.8838839e-01   1.6873581e+00
   3.8938939e-01   1.6862104e+00
   3.9039039e-01   1.6850612e+00
   3.9139139e-01   1.6839105e+00
   3.9239239e-01   1.6827584e+00
   3.9339339e-01   1.6816049e+00
   3.9439439e-01   1.6804500e+00
   3.9539540e-01   1.6792935e+00
   3.9639640e-01   1.6781357e+00
   3.9739740e-01   1.6769764e+00
   3.9839840e-01   1.6758156e+00
   3.9939940e-01   1.6746534e+00
   4.0040040e-01   1.6734897e+00
   4.0140140e-01   1.6723245e+00
   4.0240240e-01   1.6711579e+00
   4.0340340e-01   1.6699898e+00
   4.0440440e-01   1.6688203e+00
   4.0540541e-01   1.6676493e+00
   4.0640641e-01   1.6664767e+00
   4.0740741e-01   1.6653027e+00
   4.0840841e-01   1.6641273e+00
   4.0940941e-01   1.6629503e+00
   4.1041041e-01   1.6617719e+00
   4.1141141e-01   1.6605919e+00
   4.1241241e-01   1.6594105e+00
   4.1341341e-01   1.6582275e+00
   4.1441441e-01   1.6570431e+00
   4.1541542e-01   1.6558571e+00
   4.1641642e-01   1.6546697e+00
   4.1741742e-01   1.6534807e+00
   4.1841842e-01   1.6522902e+00
   4.1941942e-01   1.6510983e+00
   4.2042042e-01   1.6499047e+00
   4.2142142e-01   1.6487097e+00
   4.2242242e-01   1.6475131e+00
   4.2342342e-01   1.6463151e+00
   4.2442442e-01   1.6451154e+00
   4.2542543e-01   1.6439143e+00
   4.2642643e-01   1.6427116e+00
   4.2742743e-01   1.6415073e+00
   4.2842843e-01   1.6403016e+00
   4.2942943e-01   1.6390942e+00
   4.3043043e-01   1.6378854e+00
   4.3143143e-01   1.6366749e+00
   4.3243243e-01   1.6354630e+00
   4.3343343e-01   1.6342494e+00
   4.3443443e-01   1.6330343e+00
   4.3543544e-01   1.6318176e+00
   4.3643644e-01   1.6305994e+00
   4.3743744e-01   1.6293796e+00
   4.3843844e-01   1.6281582e+00
   4.3943944e-01   1.6269352e+00
   4.4044044e-01   1.6257107e+00
   4.4144144e-01   1.6244846e+00
   4.4244244e-01   1.6232568e+00
   4.4344344e-01   1.6220275e+00
   4.4444444e-01   1.6207966e+00
   4.4544545e-01   1.6195641e+00
   4.4644645e-01   1.6183300e+00
   4.4744745e-01   1.6170943e+00
   4.4844845e-01   1.6158570e+00
   4.4944945e-01   1.6146181e+00
   4.5045045e-01   1.6133776e+00
   4.5145145e-01   1.6121354e+00
   4.5245245e-01   1.6108916e+00
   4.5345345e-01   1.6096463e+00
   4.5445445e-01   1.6083992e+00
   4.5545546e-01   1.6071506e+00
   4.5645646e-01   1.6059003e+00
   4.5745746e-01   1.6046484e+00
   4.5845846e-01   1.6033948e+00
   4.5945946e-01   1.6021396e+00
   4.6046046e-01   1.6008828e+00
   4.6146146e-01   1.5996243e+00
   4.6246246e-01   1.5983641e+00
   4.6346346e-01   1.5971023e+00
   4.6446446e-01   1.5958389e+00
   4.6546547e-01   1.5945738e+00
   4.6646647e-01   1.5933070e+00
   4.6746747e-01   1.5920385e+00
   4.6846847e-01   1.5907684e+00
   4.6946947e-01   1.5894966e+00
   4.7047047e-01   1.5882231e+00
   4.7147147e-01   1.5869479e+00
   4.7247247e-01   1.5856710e+00
   4.7347347e-01   1.5843925e+00
   4.7447447e-01   1.5831122e+00
   4.7547548e-01   1.5818303e+00
   4.7647648e-01   1.5805467e+00
   4.7747748e-01   1.5792613e+00
   4.7847848e-01   1.5779743e+00
   4.7947948e-01   1.5766855e+00
   4.8048048e-01   1.5753950e+00
   4.8148148e-01   1.5741028e+00
   4.8248248e-01   1.5728089e+00
   4.8348348e-01   1.5715133e+00
   4.8448448e-01   1.5702159e+00
   4.8548549e-01   1.5689168e+00
   4.8648649e-01   1.5676160e+00
   4.8748749e-01   1.5663134e+00
   4.8848849e-01   1.5650091e+00
   4.8948949e-01   1.5637030e+00
   4.9049049e-01   1.5623952e+00
   4.9149149e-01   1.5610856e+00
   4.9249249e-01   1.5597743e+00
   4.9349349e-01   1.5584612e+00
   4.9449449e-01   1.5571464e+00
   4.9549550e-01   1.5558297e+00
   4.9649650e-01   1.5545113e+00
   4.9749750e-01   1.5531912e+00
   4.9849850e-01   1.5518692e+00
   4.9949950e-01   1.5505455e+00
   5.0050050e-01   1.5492200e+00
   5.0150150e-01   1.5478927e+00
   5.0250250e-01   1.5465636e+00
   5.0350350e-01   1.5452327e+00
   5.0450450e-01   1.5439000e+00
   5.0550551e-01   1.5425655e+00
   5.0650651e-01   1.5412292e+00
   5.0750751e-01   1.5398911e+00
   5.0850851e-01   1.5385512e+00
   5.0950951e-01   1.5372094e+00
   5.1051051e-01   1.5358658e+00
   5.1151151e-01   1.5345204e+00
   5.1251251e-01   1.5331732e+00
   5.1351351e-01   1.5318241e+00
   5.1451451e-01   1.5304732e+00
   5.1551552e-01   1.5291204e+00
   5.1651652e-01   1.5277658e+00
   5.1751752e-01   1.5264094e+00
   5.1851852e-01   1.5250511e+00
   5.1951952e-01   1.5236909e+00
   5.2052052e-01   1.5223289e+00
   5.2152152e-01   1.5209650e+00
   5.2252252e-01   1.5195992e+00
   5.2352352e-01   1.5182316e+00
   5.2452452e-01   1.5168621e+00
   5.2552553e-01   1.5154907e+00
   5.2652653e-01   1.5141174e+00
   5.2752753e-01   1.5127423e+00
   5.2852853e-01   1.5113652e+00
   5.2952953e-01   1.5099862e+00
   5.3053053e-01   1.5086054e+00
   5.3153153e-01   1.5072226e+00
   5.3253253e-01   1.5058379e+00
   5.3353353e-01   1.5044513e+00
   5.3453453e-01   1.5030628e+00
   5.3553554e-01   1.5016724e+00
   5.3653654e-01   1.5002801e+00
   5.3753754e-01   1.4988858e+00
   5.3853854e-01   1.4974896e+00
   5.3953954e-01   1.4960914e+00
   5.4054054e-01   1.4946913e+00
   5.4154154e-01   1.4932893e+00
   5.4254254e-01   1.4918853e+00
   5.4354354e-01   1.4904793e+00
   5.4454454e-01   1.4890714e+00
   5.4554555e-01   1.4876616e+00
   5.4654655e-01   1.4862497e+00
   5.4754755e-01   1.4848359e+00
   5.4854855e-01   1.4834202e+00
   5.4954955e-01   1.4820024e+00
   5.5055055e-01   1.4805827e+00
   5.5155155e-01   1.4791609e+00
   5.5255255e-01   1.4777372e+00
   5.5355355e-01   1.4763115e+00
   5.5455455e-01   1.4748838e+00
   5.5555556e-01   1.4734540e+00
   5.5655656e-01   1.4720223e+00
   5.5755756e-01   1.4705886e+00
   5.5855856e-01   1.4691528e+00
   5.5955956e-01   1.4677150e+00
   5.6056056e-01   1.4662752e+00
   5.6156156e-01   1.4648334e+00
   5.6256256e-01   1.4633895e+00
   5.6356356e-01   1.4619436e+00
   5.6456456e-01   1.4604956e+00
   5.6556557e-01   1.4590456e+00
   5.6656657e-01   1.4575936e+00
   5.6756757e-01   1.4561395e+00
   5.6856857e-01   1.4546833e+00
   5.6956957e-01   1.4532250e+00
   5.7057057e-01   1.4517647e+00
   5.7157157e-01   1.4503024e+00
   5.7257257e-01   1.4488379e+00
   5.7357357e-01   1.4473713e+00
   5.7457457e-01   1.4459027e+00
   5.7557558e-01   1.4444320e+00
   5.7657658e-01   1.4429592e+00
   5.7757758e-01   1.4414842e+00
   5.7857858e-01   1.4400072e+00
   5.7957958e-01   1.4385281e+00
   5.8058058e-01   1.4370468e+00
   5.8158158e-01   1.4355634e+00
   5.8258258e-01   1.4340779e+00
   5.8358358e-01   1.4325903e+00
   5.8458458e-01   1.4311005e+00
   5.8558559e-01   1.4296086e+00
   5.8658659e-01   1.4281146e+00
   5.8758759e-01   1.4266184e+00
   5.8858859e-01   1.4251200e+00
   5.8958959e-01   1.4236195e+00
   5.9059059e-01   1.4221169e+00
   5.9159159e-01   1.4206121e+00
   5.9259259e-01   1.4191051e+00
   5.9359359e-01   1.4175959e+00
   5.9459459e-01   1.4160845e+00
   5.9559560e-01   1.4145710e+00
   5.9659660e-01   1.4130553e+00
   5.9759760e-01   1.4115373e+00
   5.9859860e-01   1.4100172e+00
   5.9959960e-01   1.4084949e+00
   6.0060060e-01   1.4069703e+00
   6.0160160e-01   1.4054436e+00
   6.0260260e-01   1.4039146e+00
   6.0360360e-01   1.4023834e+00
   6.0460460e-01   1.4008500e+00
   6.0560561e-01   1.3993143e+00
   6.0660661e-01   1.3977764e+00
   6.0760761e-01   1.3962363e+00
   6.0860861e-01   1.3946939e+00
   6.0960961e-01   1.3931493e+00
   6.1061061e-01   1.3916024e+00
   6.1161161e-01   1.3900532e+00
   6.1261261e-01   1.3885018e+00
   6.1361361e-01   1.3869481e+00
   6.1461461e-01   1.3853921e+00
   6.1561562e-01   1.3838338e+00
   6.1661662e-01   1.3822733e+00
   6.1761762e-01   1.3807104e+00
   6.1861862e-01   1.3791453e+00
   6.1961962e-01   1.3775779e+00
   6.2062062e-01   1.3760081e+00
   6.2162162e-01   1.3744360e+00
   6.2262262e-01   1.3728616e+00
   6.2362362e-01   1.3712849e+00
   6.2462462e-01   1.3697059e+00
   6.2562563e-01   1.3681245e+00
   6.2662663e-01   1.3665408e+00
   6.2762763e-01   1.3649547e+00
   6.2862863e-01   1.3633663e+00
   6.2962963e-01   1.3617755e+00
   6.3063063e-01   1.3601824e+00
   6.3163163e-01   1.3585869e+00
   6.3263263e-01   1.3569891e+00
   6.3363363e-01   1.3553888e+00
   6.3463463e-01   1.3537862e+00
   6.3563564e-01   1.3521812e+00
   6.3663664e-01   1.3505738e+00
   6.3763764e-01   1.3489640e+00
   6.3863864e-01   1.3473518e+00
   6.3963964e-01   1.3457372e+00
   6.4064064e-01   1.3441201e+00
   6.4164164e-01   1.3425007e+00
   6.4264264e-01   1.3408788e+00
   6.4364364e-01   1.3392545e+00
   6.4464464e-01   1.3376278e+00
   6.4564565e-01   1.3359986e+00
   6.4664665e-01   1.3343670e+00
   6.4764765e-01   1.3327329e+00
   6.4864865e-01   1.3310964e+00
   6.4964965e-01   1.3294574e+00
   6.5065065e-01   1.3278159e+00
   6.5165165e-01   1.3261719e+00
   6.5265265e-01   1.3245255e+00
   6.5365365e-01   1.3228766e+00
   6.5465465e-01   1.3212252e+00
   6.5565566e-01   1.3195713e+00
   6.5665666e-01   1.3179149e+00
   6.5765766e-01   1.3162560e+00
   6.5865866e-01   1.3145946e+00
   6.5965966e-01   1.3129306e+00
   6.6066066e-01   1.3112642e+00
   6.6166166e-01   1.3095952e+00
   6.6266266e-01   1.3079236e+00
   6.6366366e-01   1.3062496e+00
   6.6466466e-01   1.3045729e+00
   6.6566567e-01   1.3028937e+00
   6.6666667e-01   1.3012120e+00
   6.6766767e-01   1.2995277e+00
   6.6866867e-01   1.2978408e+00
   6.6966967e-01   1.2961513e+00
   6.7067067e-01   1.2944593e+00
   6.7167167e-01   1.2927647e+00
   6.7267267e-01   1.2910674e+00
   6.7367367e-01   1.2893676e+00
   6.7467467e-01   1.2876652e+00
   6.7567568e-01   1.2859601e+00
   6.7667668e-01   1.2842524e+00
   6.7767768e-01   1.2825421e+00
   6.7867868e-01   1.2808292e+00
   6.7967968e-01   1.2791136e+00
   6.8068068e-01   1.2773954e+00
   6.8168168e-01   1.2756745e+00
   6.8268268e-01   1.2739510e+00
   6.8368368e-01   1.2722248e+00
   6.8468468e-01   1.2704960e+00
   6.8568569e-01   1.2687645e+00
   6.8668669e-01   1.2670303e+00
   6.8768769e-01   1.2652934e+00
   6.8868869e-01   1.2635538e+00
   6.8968969e-01   1.2618115e+00
   6.9069069e-01   1.2600665e+00
   6.9169169e-01   1.2583188e+00
   6.9269269e-01   1.2565684e+00
   6.9369369e-01   1.2548152e+00
   6.9469469e-01   1.2530593e+00
   6.9569570e-01   1.2513007e+00
   6.9669670e-01   1.2495394e+00
   6.9769770e-01   1.2477752e+00
   6.9869870e-01   1.2460084e+00
   6.9969970e-01   1.2442387e+00
   7.0070070e-01   1.2424663e+00
   7.0170170e-01   1.2406912e+00
   7.0270270e-01   1.2389132e+00
   7.0370370e-01   1.2371324e+00
   7.0470470e-01   1.2353489e+00
   7.0570571e-01   1.2335625e+00
   7.0670671e-01   1.2317734e+00
   7.0770771e-01   1.2299814e+00
   7.0870871e-01   1.2281866e+00
   7.0970971e-01   1.2263890e+00
   7.1071071e-01   1.2245885e+00
   7.1171171e-01   1.2227852e+00
   7.1271271e-01   1.2209791e+00
   7.1371371e-01   1.2191701e+00
   7.1471471e-01   1.2173582e+00
   7.1571572e-01   1.2155435e+00
   7.1671672e-01   1.2137258e+00
   7.1771772e-01   1.2119053e+00
   7.1871872e-01   1.2100820e+00
   7.1971972e-01   1.2082557e+00
   7.2072072e-01   1.2064265e+00
   7.2172172e-01   1.2045944e+00
   7.2272272e-01   1.2027594e+00
   7.2372372e-01   1.2009214e+00
   7.2472472e-01   1.1990806e+00
   7.2572573e-01   1.1972368e+00
   7.2672673e-01   1.1953900e+00
   7.2772773e-01   1.1935403e+00
   7.2872873e-01   1.1916876e+00
   7.2972973e-01   1.1898320e+00
   7.3073073e-01   1.1879734e+00
   7.3173173e-01   1.1861118e+00
   7.3273273e-01   1.1842472e+00
   7.3373373e-01   1.1823797e+00
   7.3473473e-01   1.1805091e+00
   7.3573574e-01   1.1786355e+00
   7.3673674e-01   1.1767589e+00
   7.3773774e-01   1.1748793e+00
   7.3873874e-01   1.1729967e+00
   7.3973974e-01   1.1711110e+00
   7.4074074e-01   1.1692222e+00
   7.4174174e-01   1.1673305e+00
   7.4274274e-01   1.1654356e+00
   7.4374374e-01   1.1635377e+00
   7.4474474e-01   1.1616367e+00
   7.4574575e-01   1.1597326e+00
   7.4674675e-01   1.1578255e+00
   7.4774775e-01   1.1559152e+00
   7.4874875e-01   1.1540019e+00
   7.4974975e-01   1.1520854e+00
   7.5075075e-01   1.1501658e+00
   7.5175175e-01   1.1482431e+00
   7.5275275e-01   1.1463172e+00
   7.5375375e-01   1.1443882e+00
   7.5475475e-01   1.1424561e+00
   7.5575576e-01   1.1405208e+00
   7.5675676e-01   1.1385823e+00
   7.5775776e-01   1.1366406e+00
   7.5875876e-01   1.1346958e+00
   7.5975976e-01   1.1327478e+00
   7.6076076e-01   1.1307966e+00
   7.6176176e-01   1.1288422e+00
   7.6276276e-01   1.1268845e+00
   7.6376376e-01   1.1249237e+00
   7.6476476e-01   1.1229596e+00
   7.6576577e-01   1.1209923e+00
   7.6676677e-01   1.1190217e+00
   7.6776777e-01   1.1170479e+00
   7.6876877e-01   1.1150708e+00
   7.6976977e-01   1.1130905e+00
   7.7077077e-01   1.1111069e+00
   7.7177177e-01   1.1091200e+00
   7.7277277e-01   1.1071298e+00
   7.7377377e-01   1.1051363e+00
   7.7477477e-01   1.1031395e+00
   7.7577578e-01   1.1011394e+00
   7.7677678e-01   1.0991359e+00
   7.7777778e-01   1.0971292e+00
   7.7877878e-01   1.0951191e+00
   7.7977978e-01   1.0931056e+00
   7.8078078e-01   1.0910888e+00
   7.8178178e-01   1.0890686e+00
   7.8278278e-01   1.0870450e+00
   7.8378378e-01   1.0850181e+00
   7.8478478e-01   1.0829877e+00
   7.8578579e-01   1.0809540e+00
   7.8678679e-01   1.0789168e+00
   7.8778779e-01   1.0768763e+00
   7.8878879e-01   1.0748323e+00
   7.8978979e-01   1.0727848e+00
   7.9079079e-01   1.0707340e+00
   7.9179179e-01   1.0686797e+00
   7.9279279e-01   1.0666219e+00
   7.9379379e-01   1.0645606e+00
   7.9479479e-01   1.0624959e+00
   7.9579580e-01   1.0604277e+00
   7.9679680e-01   1.0583560e+00
   7.9779780e-01   1.0562808e+00
   7.9879880e-01   1.0542021e+00
   7.9979980e-01   1.0521198e+00
   8.0080080e-01   1.0500340e+00
   8.0180180e-01   1.0479447e+00
   8.0280280e-01   1.0458519e+00
   8.0380380e-01   1.0437555e+00
   8.0480480e-01   1.0416555e+00
   8.0580581e-01   1.0395519e+00
   8.0680681e-01   1.0374448e+00
   8.0780781e-01   1.0353340e+00
   8.0880881e-01   1.0332197e+00
   8.0980981e-01   1.0311018e+00
   8.1081081e-01   1.0289802e+00
   8.1181181e-01   1.0268550e+00
   8.1281281e-01   1.0247261e+00
   8.1381381e-01   1.0225937e+00
   8.1481481e-01   1.0204575e+00
   8.1581582e-01   1.0183177e+00
   8.1681682e-01   1.0161742e+00
   8.1781782e-01   1.0140271e+00
   8.1881882e-01   1.0118762e+00
   8.1981982e-01   1.0097216e+00
   8.2082082e-01   1.0075633e+00
   8.2182182e-01   1.0054013e+00
   8.2282282e-01   1.0032356e+00
   8.2382382e-01   1.0010661e+00
   8.2482482e-01   9.9889286e-01
   8.2582583e-01   9.9671586e-01
   8.2682683e-01   9.9453509e-01
   8.2782783e-01   9.9235054e-01
   8.2882883e-01   9.9016220e-01
   8.2982983e-01   9.8797006e-01
   8.3083083e-01   9.8577410e-01
   8.3183183e-01   9.8357433e-01
   8.3283283e-01   9.8137073e-01
   8.3383383e-01   9.7916328e-01
   8.3483483e-01   9.7695199e-01
   8.3583584e-01   9.7473683e-01
   8.3683684e-01   9.7251781e-01
   8.3783784e-01   9.7029490e-01
   8.3883884e-01   9.6806811e-01
   8.3983984e-01   9.6583741e-01
   8.4084084e-01   9.6360281e-01
   8.4184184e-01   9.6136428e-01
   8.4284284e-01   9.5912182e-01
   8.4384384e-01   9.5687542e-01
   8.4484484e-01   9.5462507e-01
   8.4584585e-01   9.5237076e-01
   8.4684685e-01   9.5011247e-01
   8.4784785e-01   9.4785020e-01
   8.4884885e-01   9.4558394e-01
   8.4984985e-01   9.4331368e-01
   8.5085085e-01   9.4103940e-01
   8.5185185e-01   9.3876110e-01
   8.5285285e-01   9.3647876e-01
   8.5385385e-01   9.3419238e-01
   8.5485485e-01   9.3190194e-01
   8.5585586e-01   9.2960743e-01
   8.5685686e-01   9.2730884e-01
   8.5785786e-01   9.2500617e-01
   8.5885886e-01   9.2269939e-01
   8.5985986e-01   9.2038851e-01
   8.6086086e-01   9.1807351e-01
   8.6186186e-01   9.1575437e-01
   8.6286286e-01   9.1343109e-01
   8.6386386e-01   9.1110365e-01
   8.6486486e-01   9.0877205e-01
   8.6586587e-01   9.0643628e-01
   8.6686687e-01   9.0409632e-01
   8.6786787e-01   9.0175216e-01
   8.6886887e-01   8.9940378e-01
   8.6986987e-01   8.9705119e-01
   8.7087087e-01   8.9469437e-01
   8.7187187e-01   8.9233330e-01
   8.7287287e-01   8.8996798e-01
   8.7387387e-01   8.8759839e-01
   8.7487487e-01   8.8522453e-01
   8.7587588e-01   8.8284637e-01
   8.7687688e-01   8.8046392e-01
   8.7787788e-01   8.7807715e-01
   8.7887888e-01   8.7568606e-01
   8.7987988e-01   8.7329063e-01
   8.8088088e-01   8.7089086e-01
   8.8188188e-01   8.6848673e-01
   8.8288288e-01   8.6607823e-01
   8.8388388e-01   8.6366534e-01
   8.8488488e-01   8.6124806e-01
   8.8588589e-01   8.5882638e-01
   8.8688689e-01   8.5640028e-01
   8.8788789e-01   8.5396974e-01
   8.8888889e-01   8.5153477e-01
   8.8988989e-01   8.4909534e-01
   8.9089089e-01   8.4665145e-01
   8.9189189e-01   8.4420307e-01
   8.9289289e-01   8.4175021e-01
   8.9389389e-01   8.3929285e-01
   8.9489489e-01   8.3683097e-01
   8.9589590e-01   8.3436456e-01
   8.9689690e-01   8.3189361e-01
   8.9789790e-01   8.2941811e-01
   8.9889890e-01   8.2693805e-01
   8.9989990e-01   8.2445341e-01
   9.0090090e-01   8.2196418e-01
   9.0190190e-01   8.1947035e-01
   9.0290290e-01   8.1697190e-01
   9.0390390e-01   8.1446883e-01
   9.0490490e-01   8.1196111e-01
   9.0590591e-01   8.0944875e-01
   9.0690691e-01   8.0693172e-01
   9.0790791e-01   8.0441001e-01
   9.0890891e-01   8.0188360e-01
   9.0990991e-01   7.9935250e-01
   9.1091091e-01   7.9681667e-01
   9.1191191e-01   7.9427612e-01
   9.1291291e-01   7.9173082e-01
   9.1391391e-01   7.8918077e-01
   9.1491491e-01   7.8662594e-01
   9.1591592e-01   7.8406634e-01
   9.1691692e-01   7.8150193e-01
   9.1791792e-01   7.7893272e-01
   9.1891892e-01   7.7635868e-01
   9.1991992e-01   7.7377981e-01
   9.2092092e-01   7.7119609e-01
   9.2192192e-01   7.6860750e-01
   9.2292292e-01   7.6601403e-01
   9.2392392e-01   7.6341568e-01
   9.2492492e-01   7.6081242e-01
   9.2592593e-01   7.5820424e-01
   9.2692693e-01   7.5559113e-01
   9.2792793e-01   7.5297308e-01
   9.2892893e-01   7.5035006e-01
   9.2992993e-01   7.4772207e-01
   9.3093093e-01   7.4508909e-01
   9.3193193e-01   7.4245111e-01
   9.3293293e-01   7.3980812e-01
   9.3393393e-01   7.3716009e-01
   9.3493493e-01   7.3450702e-01
   9.3593594e-01   7.3184890e-01
   9.3693694e-01   7.2918569e-01
   9.3793794e-01   7.2651741e-01
   9.3893894e-01   7.2384402e-01
   9.3993994e-01   7.2116551e-01
   9.4094094e-01   7.1848187e-01
   9.4194194e-01   7.1579309e-01
   9.4294294e-01   7.1309915e-01
   9.4394394e-01   7.1040003e-01
   9.4494494e-01   7.0769572e-01
   9.4594595e-01   7.0498621e-01
   9.4694695e-01   7.0227148e-01
   9.4794795e-01   6.9955152e-01
   9.4894895e-01   6.9682630e-01
   9.4994995e-01   6.9409583e-01
   9.5095095e-01   6.9136007e-01
   9.5195195e-01   6.8861902e-01
   9.5295295e-01   6.8587266e-01
   9.5395395e-01   6.8312097e-01
   9.5495495e-01   6.8036395e-01
   9.5595596e-01   6.7760157e-01
   9.5695696e-01   6.7483382e-01
   9.5795796e-01   6.7206068e-01
   9.5895896e-01   6.6928214e-01
   9.5995996e-01   6.6649818e-01
   9.6096096e-01   6.6370879e-01
   9.6196196e-01   6.6091395e-01
   9.6296296e-01   6.5811364e-01
   9.6396396e-01   6.5530786e-01
   9.6496496e-01   6.5249657e-01
   9.6596597e-01   6.4967978e-01
   9.6696697e-01   6.4685745e-01
   9.6796797e-01   6.4402958e-01
   9.6896897e-01   6.4119615e-01
   9.6996997e-01   6.3835714e-01
   9.7097097e-01   6.3551254e-01
   9.7197197e-01   6.3266233e-01
   9.7297297e-01   6.2980649e-01
   9.7397397e-01   6.2694501e-01
   9.7497497e-01   6.2407787e-01
   9.7597598e-01   6.2120506e-01
   9.7697698e-01   6.1832655e-01
   9.7797798e-01   6.1544233e-01
   9.7897898e-01   6.1255239e-01
   9.7997998e-01   6.0965670e-01
   9.8098098e-01   6.0675525e-01
   9.8198198e-01   6.0384802e-01
   9.8298298e-01   6.0093500e-01
   9.8398398e-01   5.9801617e-01
   9.8498498e-01   5.9509151e-01
   9.8598599e-01   5.9216101e-01
   9.8698699e-01   5.8922464e-01
   9.8798799e-01   5.8628239e-01
   9.8898899e-01   5.8333424e-01
   9.8998999e-01   5.8038018e-01
   9.9099099e-01   5.7742018e-01
   9.9199199e-01   5.7445423e-01
   9.9299299e-01   5.7148232e-01
   9.9399399e-01   5.6850441e-01
   9.9499499e-01   5.6552050e-01
   9.9599600e-01   5.6253057e-01
   9.9699700e-01   5.5953460e-01
   9.9799800e-01   5.5653257e-01
   9.9899900e-01   5.5352446e-01
   1.0000000e+00   5.5051026e-01


==> Data/ell1_nofix_s2.dat <==
   0.0000000e+00   3.3822218e+00
   1.0010010e-03   3.3815017e+00
   2.0020020e-03   3.3807806e+00
   3.0030030e-03   3.3800587e+00
   4.0040040e-03   3.3793359e+00
   5.0050050e-03   3.3786123e+00
   6.0060060e-03   3.3778877e+00
   7.0070070e-03   3.3771622e+00
   8.0080080e-03   3.3764359e+00
   9.0090090e-03   3.3757086e+00
   1.0010010e-02   3.3749804e+00
   1.1011011e-02   3.3742514e+00
   1.2012012e-02   3.3735214e+00
   1.3013013e-02   3.3727905e+00
   1.4014014e-02   3.3720587e+00
   1.5015015e-02   3.3713260e+00
   1.6016016e-02   3.3705924e+00
   1.7017017e-02   3.3698579e+00
   1.8018018e-02   3.3691224e+00
   1.9019019e-02   3.3683860e+00
   2.0020020e-02   3.3676487e+00
   2.1021021e-02   3.3669105e+00
   2.2022022e-02   3.3661714e+00
   2.3023023e-02   3.3654313e+00
   2.4024024e-02   3.3646902e+00
   2.5025025e-02   3.3639483e+00
   2.6026026e-02   3.3632054e+00
   2.7027027e-02   3.3624615e+00
   2.8028028e-02   3.3617167e+00
   2.9029029e-02   3.3609710e+00
   3.0030030e-02   3.3602243e+00
   3.1031031e-02   3.3594767e+00
   3.2032032e-02   3.3587281e+00
   3.3033033e-02   3.3579786e+00
   3.4034034e-02   3.3572281e+00
   3.5035035e-02   3.3564766e+00
   3.6036036e-02   3.3557242e+00
   3.7037037e-02   3.3549708e+00
   3.8038038e-02   3.3542164e+00
   3.9039039e-02   3.3534611e+00
   4.0040040e-02   3.3527047e+00
   4.1041041e-02   3.3519475e+00
   4.2042042e-02   3.3511892e+00
   4.3043043e-02   3.3504299e+00
   4.4044044e-02   3.3496697e+00
   4.5045045e-02   3.3489085e+00
   4.6046046e-02   3.3481463e+00
   4.7047047e-02   3.3473831e+00
   4.8048048e-02   3.3466188e+00
   4.9049049e-02   3.3458536e+00
   5.0050050e-02   3.3450874e+00
   5.1051051e-02   3.3443202e+00
   5.2052052e-02   3.3435520e+00
   5.3053053e-02   3.3427828e+00
   5.4054054e-02   3.3420126e+00
   5.5055055e-02   3.3412413e+00
   5.6056056e-02   3.3404691e+00
   5.7057057e-02   3.3396958e+00
   5.8058058e-02   3.3389215e+00
   5.9059059e-02   3.3381462e+00
   6.0060060e-02   3.3373698e+00
   6.1061061e-02   3.3365924e+00
   6.2062062e-02   3.3358140e+00
   6.3063063e-02   3.3350346e+00
   6.4064064e-02   3.3342541e+00
   6.5065065e-02   3.3334725e+00
   6.6066066e-02   3.3326900e+00
   6.7067067e-02   3.3319063e+00
   6.8068068e-02   3.3311217e+00
   6.9069069e-02   3.3303359e+00
   7.0070070e-02   3.3295491e+00
   7.1071071e-02   3.3287613e+00
   7.2072072e-02   3.3279724e+00
   7.3073073e-02   3.3271824e+00
   7.4074074e-02   3.3263914e+00
   7.5075075e-02   3.3255993e+00
   7.6076076e-02   3.3248061e+00
   7.7077077e-02   3.3240119e+00
   7.8078078e-02   3.3232165e+00
   7.9079079e-02   3.3224201e+00
   8.0080080e-02   3.3216226e+00
   8.1081081e-02   3.3208241e+00
   8.2082082e-02   3.3200244e+00
   8.3083083e-02   3.3192236e+00
   8.4084084e-02   3.3184218e+00
   8.5085085e-02   3.3176188e+00
   8.6086086e-02   3.3168148e+00
   8.7087087e-02   3.3160096e+00
   8.8088088e-02   3.3152033e+00
   8.9089089e-02   3.3143959e+00
   9.0090090e-02   3.3135874e+00
   9.1091091e-02   3.3127778e+00
   9.2092092e-02   3.3119671e+00
   9.3093093e-02   3.3111552e+00
   9.4094094e-02   3.3103423e+00
   9.5095095e-02   3.3095281e+00
   9.6096096e-02   3.3087129e+00
   9.7097097e-02   3.3078965e+00
   9.8098098e-02   3.3070790e+00
   9.9099099e-02   3.3062603e+00
   1.0010010e-01   3.3054405e+00
   1.0110110e-01   3.3046196e+00
   1.0210210e-01   3.3037975e+00
   1.0310310e-01   3.3029742e+00
   1.0410410e-01   3.3021498e+00
   1.0510511e-01   3.3013243e+00
   1.0610611e-01   3.3004975e+00
   1.0710711e-01   3.2996696e+00
   1.0810811e-01   3.2988405e+00
   1.0910911e-01   3.2980103e+00
   1.1011011e-01   3.2971789e+00
   1.1111111e-01   3.2963463e+00
   1.1211211e-01   3.2955125e+00
   1.1311311e-01   3.2946775e+00
   1.1411411e-01   3.2938414e+00
   1.1511512e-01   3.2930040e+00
   1.1611612e-01   3.2921655e+00
   1.1711712e-01   3.2913257e+00
   1.1811812e-01   3.2904848e+00
   1.1911912e-01   3.2896426e+00
   1.2012012e-01   3.2887993e+00
   1.2112112e-01   3.2879547e+00
   1.2212212e-01   3.2871089e+00
   1.2312312e-01   3.2862619e+00
   1.2412412e-01   3.2854137e+00
   1.2512513e-01   3.2845642e+00
   1.2612613e-01   3.2837135e+00
   1.2712713e-01   3.2828616e+00
   1.2812813e-01   3.2820085e+00
   1.2912913e-01   3.2811541e+00
   1.3013013e-01   3.2802984e+00
   1.3113113e-01   3.2794416e+00
   1.3213213e-01   3.2785834e+00
   1.3313313e-01   3.2777241e+00
   1.3413413e-01   3.2768634e+00
   1.3513514e-01   3.2760015e+00
   1.3613614e-01   3.2751383e+00
   1.3713714e-01   3.2742739e+00
   1.3813814e-01   3.2734082e+00
   1.3913914e-01   3.2725412e+00
   1.4014014e-01   3.2716730e+00
   1.4114114e-01   3.2708035e+00
   1.4214214e-01   3.2699326e+00
   1.4314314e-01   3.2690605e+00
   1.4414414e-01   3.2681871e+00
   1.4514515e-01   3.2673124e+00
   1.4614615e-01   3.2664364e+00
   1.4714715e-01   3.2655591e+00
   1.4814815e-01   3.2646805e+00
   1.4914915e-01   3.2638006e+00
   1.5015015e-01   3.2629194e+00
   1.5115115e-01   3.2620368e+00
   1.5215215e-01   3.2611530e+00
   1.5315315e-01   3.2602678e+00
   1.5415415e-01   3.2593813e+00
   1.5515516e-01   3.2584934e+00
   1.5615616e-01   3.2576042e+00
   1.5715716e-01   3.2567137e+00
   1.5815816e-01   3.2558218e+00
   1.5915916e-01   3.2549286e+00
   1.6016016e-01   3.2540340e+00
   1.6116116e-01   3.2531381e+00
   1.6216216e-01   3.2522408e+00
   1.6316316e-01   3.2513421e+00
   1.6416416e-01   3.2504421e+00
   1.6516517e-01   3.2495407e+00
   1.6616617e-01   3.2486380e+00
   1.6716717e-01   3.2477338e+00
   1.6816817e-01   3.2468283e+00
   1.6916917e-01   3.2459214e+00
   1.7017017e-01   3.2450131e+00
   1.7117117e-01   3.2441034e+00
   1.7217217e-01   3.2431923e+00
   1.7317317e-01   3.2422798e+00
   1.7417417e-01   3.2413659e+00
   1.7517518e-01   3.2404506e+00
   1.7617618e-01   3.2395339e+00
   1.7717718e-01   3.2386157e+00
   1.7817818e-01   3.2376962e+00
   1.7917918e-01   3.2367752e+00
   1.8018018e-01   3.2358527e+00
   1.8118118e-01   3.2349289e+00
   1.8218218e-01   3.2340036e+00
   1.8318318e-01   3.2330769e+00
   1.8418418e-01   3.2321487e+00
   1.8518519e-01   3.2312190e+00
   1.8618619e-01   3.2302879e+00
   1.8718719e-01   3.2293554e+00
   1.8818819e-01   3.2284214e+00
   1.8918919e-01   3.2274859e+00
   1.9019019e-01   3.2265489e+00
   1.9119119e-01   3.2256105e+00
   1.9219219e-01   3.2246706e+00
   1.9319319e-01   3.2237292e+00
   1.9419419e-01   3.2227863e+00
   1.9519520e-01   3.2218419e+00
   1.9619620e-01   3.2208960e+00
   1.9719720e-01   3.2199486e+00
   1.9819820e-01   3.2189998e+00
   1.9919920e-01   3.2180494e+00
   2.0020020e-01   3.2170974e+00
   2.0120120e-01   3.2161440e+00
   2.0220220e-01   3.2151891e+00
   2.0320320e-01   3.2142326e+00
   2.0420420e-01   3.2132745e+00
   2.0520521e-01   3.2123150e+00
   2.0620621e-01   3.2113539e+00
   2.0720721e-01   3.2103912e+00
   2.0820821e-01   3.2094270e+00
   2.0920921e-01   3.2084613e+00
   2.1021021e-01   3.2074940e+00
   2.1121121e-01   3.2065251e+00
   2.1221221e-01   3.2055547e+00
   2.1321321e-01   3.2045826e+00
   2.1421421e-01   3.2036090e+00
   2.1521522e-01   3.2026338e+00
   2.1621622e-01   3.2016571e+00
   2.1721722e-01   3.2006787e+00
   2.1821822e-01   3.1996988e+00
   2.1921922e-01   3.1987172e+00
   2.2022022e-01   3.1977340e+00
   2.2122122e-01   3.1967492e+00
   2.2222222e-01   3.1957629e+00
   2.2322322e-01   3.1947748e+00
   2.2422422e-01   3.1937852e+00
   2.2522523e-01   3.1927939e+00
   2.2622623e-01   3.1918010e+00
   2.2722723e-01   3.1908065e+00
   2.2822823e-01   3.1898103e+00
   2.2922923e-01   3.1888124e+00
   2.3023023e-01   3.1878129e+00
   2.3123123e-01   3.1868118e+00
   2.3223223e-01   3.1858090e+00
   2.3323323e-01   3.1848045e+00
   2.3423423e-01   3.1837983e+00
   2.3523524e-01   3.1827905e+00
   2.3623624e-01   3.1817809e+00
   2.3723724e-01   3.1807697e+00
   2.3823824e-01   3.1797568e+00
   2.3923924e-01   3.1787422e+00
   2.4024024e-01   3.1777259e+00
   2.4124124e-01   3.1767078e+00
   2.4224224e-01   3.1756881e+00
   2.4324324e-01   3.1746666e+00
   2.4424424e-01   3.1736435e+00
   2.4524525e-01   3.1726185e+00
   2.4624625e-01   3.1715919e+00
   2.4724725e-01   3.1705635e+00
   2.4824825e-01   3.1695334e+00
   2.4924925e-01   3.1685015e+00
   2.5025025e-01   3.1674678e+00
   2.5125125e-01   3.1664324e+00
   2.5225225e-01   3.1653952e+00
   2.5325325e-01   3.1643563e+00
   2.5425425e-01   3.1633156e+00
   2.5525526e-01   3.1622731e+00
   2.5625626e-01   3.1612288e+00
   2.5725726e-01   3.1601827e+00
   2.5825826e-01   3.1591348e+00
   2.5925926e-01   3.1580851e+00
   2.6026026e-01   3.1570336e+00
   2.6126126e-01   3.1559803e+00
   2.6226226e-01   3.1549251e+00
   2.6326326e-01   3.1538681e+00
   2.6426426e-01   3.1528093e+00
   2.6526527e-01   3.1517487e+00
   2.6626627e-01   3.1506862e+00
   2.6726727e-01   3.1496219e+00
   2.6826827e-01   3.1485557e+00
   2.6926927e-01   3.1474876e+00
   2.7027027e-01   3.1464177e+00
   2.7127127e-01   3.1453459e+00
   2.7227227e-01   3.1442723e+00
   2.7327327e-01   3.1431967e+00
   2.7427427e-01   3.1421193e+00
   2.7527528e-01   3.1410399e+00
   2.7627628e-01   3.1399587e+00
   2.7727728e-01   3.1388756e+00
   2.7827828e-01   3.1377905e+00
   2.7927928e-01   3.1367035e+00
   2.8028028e-01   3.1356146e+00
   2.8128128e-01   3.1345238e+00
   2.8228228e-01   3.1334310e+00
   2.8328328e-01   3.1323363e+00
   2.8428428e-01   3.1312397e+00
   2.8528529e-01   3.1301411e+00
   2.8628629e-01   3.1290405e+00
   2.8728729e-01   3.1279380e+00
   2.8828829e-01   3.1268335e+00
   2.8928929e-01   3.1257270e+00
   2.9029029e-01   3.1246185e+00
   2.9129129e-01   3.1235080e+00
   2.9229229e-01   3.1223956e+00
   2.9329329e-01   3.1212811e+00
   2.9429429e-01   3.1201646e+00
   2.9529530e-01   3.1190461e+00
   2.9629630e-01   3.1179256e+00
   2.9729730e-01   3.1168031e+00
   2.9829830e-01   3.1156785e+00
   2.9929930e-01   3.1145519e+00
   3.0030030e-01   3.1134232e+00
   3.0130130e-01   3.1122925e+00
   3.0230230e-01   3.1111597e+00
   3.0330330e-01   3.1100248e+00
   3.0430430e-01   3.1088879e+00
   3.0530531e-01   3.1077489e+00
   3.0630631e-01   3.1066078e+00
   3.0730731e-01   3.1054646e+00
   3.0830831e-01   3.1043193e+00
   3.0930931e-01   3.1031720e+00
   3.1031031e-01   3.1020224e+00
   3.1131131e-01   3.1008708e+00
   3.1231231e-01   3.0997171e+00
   3.1331331e-01   3.0985612e+00
   3.1431431e-01   3.0974032e+00
   3.1531532e-01   3.0962430e+00
   3.1631632e-01   3.0950807e+00
   3.1731732e-01   3.0939162e+00
   3.1831832e-01   3.0927495e+00
   3.1931932e-01   3.0915807e+00
   3.2032032e-01   3.0904097e+00
   3.2132132e-01   3.0892365e+00
   3.2232232e-01   3.0880611e+00
   3.2332332e-01   3.0868835e+00
   3.2432432e-01   3.0857036e+00
   3.2532533e-01   3.0845216e+00
   3.2632633e-01   3.0833374e+00
   3.2732733e-01   3.0821509e+00
   3.2832833e-01   3.0809622e+00
   3.2932933e-01   3.0797712e+00
   3.3033033e-01   3.0785780e+00
   3.3133133e-01   3.0773825e+00
   3.3233233e-01   3.0761848e+00
   3.3333333e-01   3.0749847e+00
   3.3433433e-01   3.0737824e+00
   3.3533534e-01   3.0725778e+00
   3.3633634e-01   3.0713710e+00
   3.3733734e-01   3.0701618e+00
   3.3833834e-01   3.0689503e+00
   3.3933934e-01   3.0677364e+00
   3.4034034e-01   3.0665203e+00
   3.4134134e-01   3.0653018e+00
   3.4234234e-01   3.0640810e+00
   3.4334334e-01   3.0628578e+00
   3.4434434e-01   3.0616323e+00
   3.4534535e-01   3.0604044e+00
   3.4634635e-01   3.0591741e+00
   3.4734735e-01   3.0579415e+00
   3.4834835e-01   3.0567064e+00
   3.4934935e-01   3.0554690e+00
   3.5035035e-01   3.0542292e+00
   3.5135135e-01   3.0529869e+00
   3.5235235e-01   3.0517422e+00
   3.5335335e-01   3.0504951e+00
   3.5435435e-01   3.0492456e+00
   3.5535536e-01   3.0479936e+00
   3.5635636e-01   3.0467392e+00
   3.5735736e-01   3.0454823e+00
   3.5835836e-01   3.0442230e+00
   3.5935936e-01   3.0429611e+00
   3.6036036e-01   3.0416968e+00
   3.6136136e-01   3.0404300e+00
   3.6236236e-01   3.0391607e+00
   3.6336336e-01   3.0378889e+00
   3.6436436e-01   3.0366146e+00
   3.6536537e-01   3.0353377e+00
   3.6636637e-01   3.0340583e+00
   3.6736737e-01   3.0327764e+00
   3.6836837e-01   3.0314919e+00
   3.6936937e-01   3.0302048e+00
   3.7037037e-01   3.0289152e+00
   3.7137137e-01   3.0276230e+00
   3.7237237e-01   3.0263282e+00
   3.7337337e-01   3.0250309e+00
   3.7437437e-01   3.0237309e+00
   3.7537538e-01   3.0224283e+00
   3.7637638e-01   3.0211231e+00
   3.7737738e-01   3.0198153e+00
   3.7837838e-01   3.0185048e+00
   3.7937938e-01   3.0171917e+00
   3.8038038e-01   3.0158759e+00
   3.8138138e-01   3.0145574e+00
   3.8238238e-01   3.0132363e+00
   3.8338338e-01   3.0119125e+00
   3.8438438e-01   3.0105860e+00
   3.8538539e-01   3.0092568e+00
   3.8638639e-01   3.0079249e+00
   3.8738739e-01   3.0065903e+00
   3.8838839e-01   3.0052530e+00
   3.8938939e-01   3.0039129e+00
   3.9039039e-01   3.0025700e+00
   3.9139139e-01   3.0012244e+00
   3.9239239e-01   2.9998761e+00
   3.9339339e-01   2.9985250e+00
   3.9439439e-01   2.9971710e+00
   3.9539540e-01   2.9958143e+00
   3.9639640e-01   2.9944548e+00
   3.9739740e-01   2.9930925e+00
   3.9839840e-01   2.9917273e+00
   3.9939940e-01   2.9903593e+00
   4.0040040e-01   2.9889885e+00
   4.0140140e-01   2.9876148e+00
   4.0240240e-01   2.9862382e+00
   4.0340340e-01   2.9848588e+00
   4.0440440e-01   2.9834765e+00
   4.0540541e-01   2.9820913e+00
   4.0640641e-01   2.9807032e+00
   4.0740741e-01   2.9793122e+00
   4.0840841e-01   2.9779183e+00
   4.0940941e-01   2.9765214e+00
   4.1041041e-01   2.9751216e+00
   4.1141141e-01   2.9737188e+00
   4.1241241e-01   2.9723131e+00
   4.1341341e-01   2.9709044e+00
   4.1441441e-01   2.9694927e+00
   4.1541542e-01   2.9680780e+00
   4.1641642e-01   2.9666603e+00
   4.1741742e-01   2.9652396e+00
   4.1841842e-01   2.9638159e+00
   4.1941942e-01   2.9623891e+00
   4.2042042e-01   2.9609593e+00
   4.2142142e-01   2.9595265e+00
   4.2242242e-01   2.9580905e+00
   4.2342342e-01   2.9566515e+00
   4.2442442e-01   2.9552094e+00
   4.2542543e-01   2.9537642e+00
   4.2642643e-01   2.9523158e+00
   4.2742743e-01   2.9508644e+00
   4.2842843e-01   2.9494098e+00
   4.2942943e-01   2.9479521e+00
   4.3043043e-01   2.9464912e+00
   4.3143143e-01   2.9450271e+00
   4.3243243e-01   2.9435599e+00
   4.3343343e-01   2.9420894e+00
   4.3443443e-01   2.9406158e+00
   4.3543544e-01   2.9391389e+00
   4.3643644e-01   2.9376589e+00
   4.3743744e-01   2.9361756e+00
   4.3843844e-01   2.9346890e+00
   4.3943944e-01   2.9331992e+00
   4.4044044e-01   2.9317061e+00
   4.4144144e-01   2.9302097e+00
   4.4244244e-01   2.9287100e+00
   4.4344344e-01   2.9272071e+00
   4.4444444e-01   2.9257008e+00
   4.4544545e-01   2.9241911e+00
   4.4644645e-01   2.9226781e+00
   4.4744745e-01   2.9211618e+00
   4.4844845e-01   2.9196421e+00
   4.4944945e-01   2.9181190e+00
   4.5045045e-01   2.9165926e+00
   4.5145145e-01   2.9150627e+00
   4.5245245e-01   2.9135294e+00
   4.5345345e-01   2.9119927e+00
   4.5445445e-01   2.9104525e+00
   4.5545546e-01   2.9089089e+00
   4.5645646e-01   2.9073618e+00
   4.5745746e-01   2.9058112e+00
   4.5845846e-01   2.9042572e+00
   4.5945946e-01   2.9026996e+00
   4.6046046e-01   2.9011385e+00
   4.6146146e-01   2.8995739e+00
   4.6246246e-01   2.8980057e+00
   4.6346346e-01   2.8964340e+00
   4.6446446e-01   2.8948587e+00
   4.6546547e-01   2.8932799e+00
   4.6646647e-01   2.8916974e+00
   4.6746747e-01   2.8901113e+00
   4.6846847e-01   2.8885216e+00
   4.6946947e-01   2.8869283e+00
   4.7047047e-01   2.8853313e+00
   4.7147147e-01   2.8837306e+00
   4.7247247e-01   2.8821263e+00
   4.7347347e-01   2.8805182e+00
   4.7447447e-01   2.8789065e+00
   4.7547548e-01   2.8772911e+00
   4.7647648e-01   2.8756719e+00
   4.7747748e-01   2.8740489e+00
   4.7847848e-01   2.8724222e+00
   4.7947948e-01   2.8707918e+00
   4.8048048e-01   2.8691575e+00
   4.8148148e-01   2.8675195e+00
   4.8248248e-01   2.8658776e+00
   4.8348348e-01   2.8642319e+00
   4.8448448e-01   2.8625823e+00
   4.8548549e-01   2.8609289e+00
   4.8648649e-01   2.8592716e+00
   4.8748749e-01   2.8576104e+00
   4.8848849e-01   2.8559453e+00
   4.8948949e-01   2.8542763e+00
   4.9049049e-01   2.8526033e+00
   4.9149149e-01   2.8509264e+00
   4.9249249e-01   2.8492455e+00
   4.9349349e-01   2.8475607e+00
   4.9449449e-01   2.8458718e+00
   4.9549550e-01   2.8441790e+00
   4.9649650e-01   2.8424821e+00
   4.9749750e-01   2.8407811e+00
   4.9849850e-01   2.8390761e+00
   4.9949950e-01   2.8373671e+00
   5.0050050e-01   2.8356539e+00
   5.0150150e-01   2.8339367e+00
   5.0250250e-01   2.8322153e+00
   5.0350350e-01   2.8304898e+00
   5.0450450e-01   2.8287601e+00
   5.0550551e-01   2.8270263e+00
   5.0650651e-01   2.8252883e+00
   5.0750751e-01   2.8235460e+00
   5.0850851e-01   2.8217996e+00
   5.0950951e-01   2.8200489e+00
   5.1051051e-01   2.8182940e+00
   5.1151151e-01   2.8165348e+00
   5.1251251e-01   2.8147713e+00
   5.1351351e-01   2.8130036e+00
   5.1451451e-01   2.8112315e+00
   5.1551552e-01   2.8094550e+00
   5.1651652e-01   2.8076743e+00
   5.1751752e-01   2.8058891e+00
   5.1851852e-01   2.8040996e+00
   5.1951952e-01   2.8023057e+00
   5.2052052e-01   2.8005073e+00
   5.2152152e-01   2.7987045e+00
   5.2252252e-01   2.7968972e+00
   5.2352352e-01   2.7950855e+00
   5.2452452e-01   2.7932693e+00
   5.2552553e-01   2.7914486e+00
   5.2652653e-01   2.7896233e+00
   5.2752753e-01   2.7877935e+00
   5.2852853e-01   2.7859592e+00
   5.2952953e-01   2.7841202e+00
   5.3053053e-01   2.7822767e+00
   5.3153153e-01   2.7804285e+00
   5.3253253e-01   2.7785757e+00
   5.3353353e-01   2.7767183e+00
   5.3453453e-01   2.7748562e+00
   5.3553554e-01   2.7729894e+00
   5.3653654e-01   2.7711178e+00
   5.3753754e-01   2.7692416e+00
   5.3853854e-01   2.7673606e+00
   5.3953954e-01   2.7654748e+00
   5.4054054e-01   2.7635842e+00
   5.4154154e-01   2.7616888e+00
   5.4254254e-01   2.7597886e+00
   5.4354354e-01   2.7578836e+00
   5.4454454e-01   2.7559737e+00
   5.4554555e-01   2.7540589e+00
   5.4654655e-01   2.7521392e+00
   5.4754755e-01   2.7502145e+00
   5.4854855e-01   2.7482850e+00
   5.4954955e-01   2.7463504e+00
   5.5055055e-01   2.7444109e+00
   5.5155155e-01   2.7424663e+00
   5.5255255e-01   2.7405168e+00
   5.5355355e-01   2.7385622e+00
   5.5455455e-01   2.7366025e+00
   5.5555556e-01   2.7346377e+00
   5.5655656e-01   2.7326678e+00
   5.5755756e-01   2.7306928e+00
   5.5855856e-01   2.7287126e+00
   5.5955956e-01   2.7267272e+00
   5.6056056e-01   2.7247367e+00
   5.6156156e-01   2.7227409e+00
   5.6256256e-01   2.7207399e+00
   5.6356356e-01   2.7187336e+00
   5.6456456e-01   2.7167220e+00
   5.6556557e-01   2.7147052e+00
   5.6656657e-01   2.7126830e+00
   5.6756757e-01   2.7106554e+00
   5.6856857e-01   2.7086225e+00
   5.6956957e-01   2.7065842e+00
   5.7057057e-01   2.7045404e+00
   5.7157157e-01   2.7024912e+00
   5.7257257e-01   2.7004366e+00
   5.7357357e-01   2.6983764e+00
   5.7457457e-01   2.6963108e+00
   5.7557558e-01   2.6942396e+00
   5.7657658e-01   2.6921629e+00
   5.7757758e-01   2.6900805e+00
   5.7857858e-01   2.6879926e+00
   5.7957958e-01   2.6858990e+00
   5.8058058e-01   2.6837998e+00
   5.8158158e-01   2.6816949e+00
   5.8258258e-01   2.6795843e+00
   5.8358358e-01   2.6774680e+00
   5.8458458e-01   2.6753459e+00
   5.8558559e-01   2.6732180e+00
   5.8658659e-01   2.6710843e+00
   5.8758759e-01   2.6689449e+00
   5.8858859e-01   2.6667995e+00
   5.8958959e-01   2.6646483e+00
   5.9059059e-01   2.6624912e+00
   5.9159159e-01   2.6603281e+00
   5.9259259e-01   2.6581591e+00
   5.9359359e-01   2.6559841e+00
   5.9459459e-01   2.6538031e+00
   5.9559560e-01   2.6516161e+00
   5.9659660e-01   2.6494230e+00
   5.9759760e-01   2.6472238e+00
   5.9859860e-01   2.6450185e+00
   5.9959960e-01   2.6428071e+00
   6.0060060e-01   2.6405895e+00
   6.0160160e-01   2.6383657e+00
   6.0260260e-01   2.6361357e+00
   6.0360360e-01   2.6338994e+00
   6.0460460e-01   2.6316569e+00
   6.0560561e-01   2.6294080e+00
   6.0660661e-01   2.6271529e+00
   6.0760761e-01   2.6248913e+00
   6.0860861e-01   2.6226234e+00
   6.0960961e-01   2.6203490e+00
   6.1061061e-01   2.6180683e+00
   6.1161161e-01   2.6157810e+00
   6.1261261e-01   2.6134872e+00
   6.1361361e-01   2.6111869e+00
   6.1461461e-01   2.6088801e+00
   6.1561562e-01   2.6065666e+00
   6.1661662e-01   2.6042465e+00
   6.1761762e-01   2.6019198e+00
   6.1861862e-01   2.5995864e+00
   6.1961962e-01   2.5972462e+00
   6.2062062e-01   2.5948994e+00
   6.2162162e-01   2.5925457e+00
   6.2262262e-01   2.5901853e+00
   6.2362362e-01   2.5878180e+00
   6.2462462e-01   2.5854438e+00
   6.2562563e-01   2.5830628e+00
   6.2662663e-01   2.5806748e+00
   6.2762763e-01   2.5782799e+00
   6.2862863e-01   2.5758779e+00
   6.2962963e-01   2.5734690e+00
   6.3063063e-01   2.5710530e+00
   6.3163163e-01   2.5686298e+00
   6.3263263e-01   2.5661996e+00
   6.3363363e-01   2.5637622e+00
   6.3463463e-01   2.5613177e+00
   6.3563564e-01   2.5588659e+00
   6.3663664e-01   2.5564068e+00
   6.3763764e-01   2.5539404e+00
   6.3863864e-01   2.5514668e+00
   6.3963964e-01   2.5489857e+00
   6.4064064e-01   2.5464973e+00
   6.4164164e-01   2.5440015e+00
   6.4264264e-01   2.5414982e+00
   6.4364364e-01   2.5389874e+00
   6.4464464e-01   2.5364690e+00
   6.4564565e-01   2.5339431e+00
   6.4664665e-01   2.5314096e+00
   6.4764765e-01   2.5288684e+00
   6.4864865e-01   2.5263196e+00
   6.4964965e-01   2.5237630e+00
   6.5065065e-01   2.5211987e+00
   6.5165165e-01   2.5186267e+00
   6.5265265e-01   2.5160468e+00
   6.5365365e-01   2.5134590e+00
   6.5465465e-01   2.5108633e+00
   6.5565566e-01   2.5082597e+00
   6.5665666e-01   2.5056481e+00
   6.5765766e-01   2.5030285e+00
   6.5865866e-01   2.5004009e+00
   6.5965966e-01   2.4977652e+00
   6.6066066e-01   2.4951213e+00
   6.6166166e-01   2.4924693e+00
   6.6266266e-01   2.4898090e+00
   6.6366366e-01   2.4871405e+00
   6.6466466e-01   2.4844637e+00
   6.6566567e-01   2.4817786e+00
   6.6666667e-01   2.4790852e+00
   6.6766767e-01   2.4763833e+00
   6.6866867e-01   2.4736729e+00
   6.6966967e-01   2.4709541e+00
   6.7067067e-01   2.4682267e+00
   6.7167167e-01   2.4654908e+00
   6.7267267e-01   2.4627462e+00
   6.7367367e-01   2.4599930e+00
   6.7467467e-01   2.4572310e+00
   6.7567568e-01   2.4544603e+00
   6.7667668e-01   2.4516809e+00
   6.7767768e-01   2.4488925e+00
   6.7867868e-01   2.4460954e+00
   6.7967968e-01   2.4432892e+00
   6.8068068e-01   2.4404742e+00
   6.8168168e-01   2.4376501e+00
   6.8268268e-01   2.4348169e+00
   6.8368368e-01   2.4319746e+00
   6.8468468e-01   2.4291232e+00
   6.8568569e-01   2.4262626e+00
   6.8668669e-01   2.4233928e+00
   6.8768769e-01   2.4205136e+00
   6.8868869e-01   2.4176251e+00
   6.8968969e-01   2.4147273e+00
   6.9069069e-01   2.4118200e+00
   6.9169169e-01   2.4089032e+00
   6.9269269e-01   2.4059769e+00
   6.9369369e-01   2.4030410e+00
   6.9469469e-01   2.4000955e+00
   6.9569570e-01   2.3971404e+00
   6.9669670e-01   2.3941755e+00
   6.9769770e-01   2.3912008e+00
   6.9869870e-01   2.3882163e+00
   6.9969970e-01   2.3852219e+00
   7.0070070e-01   2.3822176e+00
   7.0170170e-01   2.3792033e+00
   7.0270270e-01   2.3761790e+00
   7.0370370e-01   2.3731446e+00
   7.0470470e-01   2.3701000e+00
   7.0570571e-01   2.3670453e+00
   7.0670671e-01   2.3639803e+00
   7.0770771e-01   2.3609051e+00
   7.0870871e-01   2.3578194e+00
   7.0970971e-01   2.3547234e+00
   7.1071071e-01   2.3516169e+00
   7.1171171e-01   2.3485000e+00
   7.1271271e-01   2.3453724e+00
   7.1371371e-01   2.3422342e+00
   7.1471471e-01   2.3390853e+00
   7.1571572e-01   2.3359257e+00
   7.1671672e-01   2.3327553e+00
   7.1771772e-01   2.3295740e+00
   7.1871872e-01   2.3263819e+00
   7.1971972e-01   2.3231787e+00
   7.2072072e-01   2.3199645e+00
   7.2172172e-01   2.3167393e+00
   7.2272272e-01   2.3135029e+00
   7.2372372e-01   2.3102552e+00
   7.2472472e-01   2.3069963e+00
   7.2572573e-01   2.3037261e+00
   7.2672673e-01   2.3004445e+00
   7.2772773e-01   2.2971514e+00
   7.2872873e-01   2.2938468e+00
   7.2972973e-01   2.2905307e+00
   7.3073073e-01   2.2872028e+00
   7.3173173e-01   2.2838633e+00
   7.3273273e-01   2.2805120e+00
   7.3373373e-01   2.2771489e+00
   7.3473473e-01   2.2737739e+00
   7.3573574e-01   2.2703869e+00
   7.3673674e-01   2.2669878e+00
   7.3773774e-01   2.2635767e+00
   7.3873874e-01   2.2601534e+00
   7.3973974e-01   2.2567179e+00
   7.4074074e-01   2.2532700e+00
   7.4174174e-01   2.2498098e+00
   7.4274274e-01   2.2463372e+00
   7.4374374e-01   2.2428520e+00
   7.4474474e-01   2.2393543e+00
   7.4574575e-01   2.2358439e+00
   7.4674675e-01   2.2323208e+00
   7.4774775e-01   2.2287848e+00
   7.4874875e-01   2.2252361e+00
   7.4974975e-01   2.2216743e+00
   7.5075075e-01   2.2180996e+00
   7.5175175e-01   2.2145118e+00
   7.5275275e-01   2.2109108e+00
   7.5375375e-01   2.2072965e+00
   7.5475475e-01   2.2036690e+00
   7.5575576e-01   2.2000280e+00
   7.5675676e-01   2.1963736e+00
   7.5775776e-01   2.1927057e+00
   7.5875876e-01   2.1890241e+00
   7.5975976e-01   2.1853288e+00
   7.6076076e-01   2.1816197e+00
   7.6176176e-01   2.1778968e+00
   7.6276276e-01   2.1741599e+00
   7.6376376e-01   2.1704090e+00
   7.6476476e-01   2.1666440e+00
   7.6576577e-01   2.1628648e+00
   7.6676677e-01   2.1590713e+00
   7.6776777e-01   2.1552634e+00
   7.6876877e-01   2.1514412e+00
   7.6976977e-01   2.1476043e+00
   7.7077077e-01   2.1437529e+00
   7.7177177e-01   2.1398868e+00
   7.7277277e-01   2.1360059e+00
   7.7377377e-01   2.1321101e+00
   7.7477477e-01   2.1281993e+00
   7.7577578e-01   2.1242735e+00
   7.7677678e-01   2.1203326e+00
   7.7777778e-01   2.1163764e+00
   7.7877878e-01   2.1124048e+00
   7.7977978e-01   2.1084179e+00
   7.8078078e-01   2.1044154e+00
   7.8178178e-01   2.1003974e+00
   7.8278278e-01   2.0963636e+00
   7.8378378e-01   2.0923140e+00
   7.8478478e-01   2.0882485e+00
   7.8578579e-01   2.0841671e+00
   7.8678679e-01   2.0800695e+00
   7.8778779e-01   2.0759558e+00
   7.8878879e-01   2.0718258e+00
   7.8978979e-01   2.0676793e+00
   7.9079079e-01   2.0635164e+00
   7.9179179e-01   2.0593369e+00
   7.9279279e-01   2.0551407e+00
   7.9379379e-01   2.0509277e+00
   7.9479479e-01   2.0466978e+00
   7.9579580e-01   2.0424509e+00
   7.9679680e-01   2.0381869e+00
   7.9779780e-01   2.0339056e+00
   7.9879880e-01   2.0296070e+00
   7.9979980e-01   2.0252910e+00
   8.0080080e-01   2.0209574e+00
   8.0180180e-01   2.0166061e+00
   8.0280280e-01   2.0122371e+00
   8.0380380e-01   2.0078502e+00
   8.0480480e-01   2.0034453e+00
   8.0580581e-01   1.9990222e+00
   8.0680681e-01   1.9945809e+00
   8.0780781e-01   1.9901213e+00
   8.0880881e-01   1.9856432e+00
   8.0980981e-01   1.9811466e+00
   8.1081081e-01   1.9766312e+00
   8.1181181e-01   1.9720969e+00
   8.1281281e-01   1.9675438e+00
   8.1381381e-01   1.9629715e+00
   8.1481481e-01   1.9583801e+00
   8.1581582e-01   1.9537693e+00
   8.1681682e-01   1.9491391e+00
   8.1781782e-01   1.9444893e+00
   8.1881882e-01   1.9398198e+00
   8.1981982e-01   1.9351304e+00
   8.2082082e-01   1.9304211e+00
   8.2182182e-01   1.9256916e+00
   8.2282282e-01   1.9209420e+00
   8.2382382e-01   1.9161720e+00
   8.2482482e-01   1.9113814e+00
   8.2582583e-01   1.9065702e+00
   8.2682683e-01   1.9017383e+00
   8.2782783e-01   1.8968854e+00
   8.2882883e-01   1.8920114e+00
   8.2982983e-01   1.8871163e+00
   8.3083083e-01   1.8821997e+00
   8.3183183e-01   1.8772617e+00
   8.3283283e-01   1.8723021e+00
   8.3383383e-01   1.8673207e+00
   8.3483483e-01   1.8623173e+00
   8.3583584e-01   1.8572918e+00
   8.3683684e-01   1.8522441e+00
   8.3783784e-01   1.8471740e+00
   8.3883884e-01   1.8420814e+00
   8.3983984e-01   1.8369661e+00
   8.4084084e-01   1.8318279e+00
   8.4184184e-01   1.8266666e+00
   8.4284284e-01   1.8214822e+00
   8.4384384e-01   1.8162745e+00
   8.4484484e-01   1.8110432e+00
   8.4584585e-01   1.8057883e+00
   8.4684685e-01   1.8005095e+00
   8.4784785e-01   1.7952068e+00
   8.4884885e-01   1.7898798e+00
   8.4984985e-01   1.7845285e+00
   8.5085085e-01   1.7791527e+00
   8.5185185e-01   1.7737522e+00
   8.5285285e-01   1.7683268e+00
   8.5385385e-01   1.7628764e+00
   8.5485485e-01   1.7574007e+00
   8.5585586e-01   1.7518996e+00
   8.5685686e-01   1.7463729e+00
   8.5785786e-01   1.7408205e+00
   8.5885886e-01   1.7352420e+00
   8.5985986e-01   1.7296374e+00
   8.6086086e-01   1.7240065e+00
   8.6186186e-01   1.7183490e+00
   8.6286286e-01   1.7126648e+00
   8.6386386e-01   1.7069537e+00
   8.6486486e-01   1.7012154e+00
   8.6586587e-01   1.6954497e+00
   8.6686687e-01   1.6896566e+00
   8.6786787e-01   1.6838357e+00
   8.6886887e-01   1.6779869e+00
   8.6986987e-01   1.6721099e+00
   8.7087087e-01   1.6662045e+00
   8.7187187e-01   1.6602706e+00
   8.7287287e-01   1.6543078e+00
   8.7387387e-01   1.6483161e+00
   8.7487487e-01   1.6422951e+00
   8.7587588e-01   1.6362446e+00
   8.7687688e-01   1.6301645e+00
   8.7787788e-01   1.6240545e+00
   8.7887888e-01   1.6179143e+00
   8.7987988e-01   1.6117438e+00
   8.8088088e-01   1.6055427e+00
   8.8188188e-01   1.5993107e+00
   8.8288288e-01   1.5930477e+00
   8.8388388e-01   1.5867533e+00
   8.8488488e-01   1.5804274e+00
   8.8588589e-01   1.5740697e+00
   8.8688689e-01   1.5676799e+00
   8.8788789e-01   1.5612578e+00
   8.8888889e-01   1.5548032e+00
   8.8988989e-01   1.5483157e+00
   8.9089089e-01   1.5417952e+00
   8.9189189e-01   1.5352413e+00
   8.9289289e-01   1.5286539e+00
   8.9389389e-01   1.5220325e+00
   8.9489489e-01   1.5153770e+00
   8.9589590e-01   1.5086871e+00
   8.9689690e-01   1.5019625e+00
   8.9789790e-01   1.4952029e+00
   8.9889890e-01   1.4884080e+00
   8.9989990e-01   1.4815776e+00
   9.0090090e-01   1.4747114e+00
   9.0190190e-01   1.4678090e+00
   9.0290290e-01   1.4608702e+00
   9.0390390e-01   1.4538947e+00
   9.0490490e-01   1.4468822e+00
   9.0590591e-01   1.4398323e+00
   9.0690691e-01   1.4327448e+00
   9.0790791e-01   1.4256193e+00
   9.0890891e-01   1.4184556e+00
   9.0990991e-01   1.4112533e+00
   9.1091091e-01   1.4040120e+00
   9.1191191e-01   1.3967315e+00
   9.1291291e-01   1.3894115e+00
   9.1391391e-01   1.3820515e+00
   9.1491491e-01   1.3746513e+00
   9.1591592e-01   1.3672105e+00
   9.1691692e-01   1.3597287e+00
   9.1791792e-01   1.3522057e+00
   9.1891892e-01   1.3446410e+00
   9.1991992e-01   1.3370343e+00
   9.2092092e-01   1.3293853e+00
   9.2192192e-01   1.3216935e+00
   9.2292292e-01   1.3139586e+00
   9.2392392e-01   1.3061803e+00
   9.2492492e-01   1.2983580e+00
   9.2592593e-01   1.2904916e+00
   9.2692693e-01   1.2825805e+00
   9.2792793e-01   1.2746243e+00
   9.2892893e-01   1.2666228e+00
   9.2992993e-01   1.2585754e+00
   9.3093093e-01   1.2504817e+00
   9.3193193e-01   1.2423414e+00
   9.3293293e-01   1.2341541e+00
   9.3393393e-01   1.2259192e+00
   9.3493493e-01   1.2176364e+00
   9.3593594e-01   1.2093052e+00
   9.3693694e-01   1.2009253e+00
   9.3793794e-01   1.1924961e+00
   9.3893894e-01   1.1840171e+00
   9.3993994e-01   1.1754881e+00
   9.4094094e-01   1.1669084e+00
   9.4194194e-01   1.1582776e+00
   9.4294294e-01   1.1495953e+00
   9.4394394e-01   1.1408609e+00
   9.4494494e-01   1.1320740e+00
   9.4594595e-01   1.1232340e+00
   9.4694695e-01   1.1143406e+00
   9.4794795e-01   1.1053931e+00
   9.4894895e-01   1.0963911e+00
   9.4994995e-01   1.0873341e+00
   9.5095095e-01   1.0782215e+00
   9.5195195e-01   1.0690527e+00
   9.5295295e-01   1.0598274e+00
   9.5395395e-01   1.0505448e+00
   9.5495495e-01   1.0412045e+00
   9.5595596e-01   1.0318059e+00
   9.5695696e-01   1.0223484e+00
   9.5795796e-01   1.0128315e+00
   9.5895896e-01   1.0032545e+00
   9.5995996e-01   9.9361693e-01
   9.6096096e-01   9.8391814e-01
   9.6196196e-01   9.7415753e-01
   9.6296296e-01   9.6433448e-01
   9.6396396e-01   9.5444837e-01
   9.6496496e-01   9.4449858e-01
   9.6596597e-01   9.3448446e-01
   9.6696697e-01   9.2440536e-01
   9.6796797e-01   9.1426063e-01
   9.6896897e-01   9.0404959e-01
   9.6996997e-01   8.9377158e-01
   9.7097097e-01   8.8342591e-01
   9.7197197e-01   8.7301189e-01
   9.7297297e-01   8.6252880e-01
   9.7397397e-01   8.5197594e-01
   9.7497497e-01   8.4135259e-01
   9.7597598e-01   8.3065800e-01
   9.7697698e-01   8.1989144e-01
   9.7797798e-01   8.0905215e-01
   9.7897898e-01   7.9813936e-01
   9.7997998e-01   7.8715229e-01
   9.8098098e-01   7.7609016e-01
   9.8198198e-01   7.6495217e-01
   9.8298298e-01   7.5373751e-01
   9.8398398e-01   7.4244535e-01
   9.8498498e-01   7.3107486e-01
   9.8598599e-01   7.1962519e-01
   9.8698699e-01   7.0809548e-01
   9.8798799e-01   6.9648486e-01
   9.8898899e-01   6.8479244e-01
   9.8998999e-01   6.7301733e-01
   9.9099099e-01   6.6115860e-01
   9.9199199e-01   6.4921535e-01
   9.9299299e-01   6.3718662e-01
   9.9399399e-01   6.2507146e-01
   9.9499499e-01   6.1286891e-01
   9.9599600e-01   6.0057798e-01
   9.9699700e-01   5.8819767e-01
   9.9799800e-01   5.7572697e-01
   9.9899900e-01   5.6316485e-01
   1.0000000e+00   5.5051026e-01


==> Data/ell2_nofix.dat <==
   0.0000000e+00   8.8239955e+00
   1.0010010e-03   8.8249449e+00
   2.0020020e-03   8.8258959e+00
   3.0030030e-03   8.8268484e+00
   4.0040040e-03   8.8278025e+00
   5.0050050e-03   8.8287581e+00
   6.0060060e-03   8.8297153e+00
   7.0070070e-03   8.8306741e+00
   8.0080080e-03   8.8316345e+00
   9.0090090e-03   8.8325964e+00
   1.0010010e-02   8.8335599e+00
   1.1011011e-02   8.8345249e+00
   1.2012012e-02   8.8354916e+00
   1.3013013e-02   8.8364598e+00
   1.4014014e-02   8.8374296e+00
   1.5015015e-02   8.8384010e+00
   1.6016016e-02   8.8393739e+00
   1.7017017e-02   8.8403485e+00
   1.8018018e-02   8.8413246e+00
   1.9019019e-02   8.8423023e+00
   2.0020020e-02   8.8432816e+00
   2.1021021e-02   8.8442625e+00
   2.2022022e-02   8.8452450e+00
   2.3023023e-02   8.8462291e+00
   2.4024024e-02   8.8472148e+00
   2.5025025e-02   8.8482020e+00
   2.6026026e-02   8.8491909e+00
   2.7027027e-02   8.8501814e+00
   2.8028028e-02   8.8511735e+00
   2.9029029e-02   8.8521672e+00
   3.0030030e-02   8.8531625e+00
   3.1031031e-02   8.8541595e+00
   3.2032032e-02   8.8551580e+00
   3.3033033e-02   8.8561582e+00
   3.4034034e-02   8.8571600e+00
   3.5035035e-02   8.8581634e+00
   3.6036036e-02   8.8591684e+00
   3.7037037e-02   8.8601750e+00
   3.8038038e-02   8.8611833e+00
   3.9039039e-02   8.8621932e+00
   4.0040040e-02   8.8632047e+00
   4.1041041e-02   8.8642179e+00
   4.2042042e-02   8.8652327e+00
   4.3043043e-02   8.8662491e+00
   4.4044044e-02   8.8672672e+00
   4.5045045e-02   8.8682869e+00
   4.6046046e-02   8.8693082e+00
   4.7047047e-02   8.8703312e+00
   4.8048048e-02   8.8713559e+00
   4.9049049e-02   8.8723822e+00
   5.0050050e-02   8.8734101e+00
   5.1051051e-02   8.8744397e+00
   5.2052052e-02   8.8754710e+00
   5.3053053e-02   8.8765039e+00
   5.4054054e-02   8.8775385e+00
   5.5055055e-02   8.8785747e+00
   5.6056056e-02   8.8796126e+00
   5.7057057e-02   8.8806522e+00
   5.8058058e-02   8.8816934e+00
   5.9059059e-02   8.8827363e+00
   6.0060060e-02   8.8837809e+00
   6.1061061e-02   8.8848271e+00
   6.2062062e-02   8.8858750e+00
   6.3063063e-02   8.8869246e+00
   6.4064064e-02   8.8879759e+00
   6.5065065e-02   8.8890289e+00
   6.6066066e-02   8.8900835e+00
   6.7067067e-02   8.8911398e+00
   6.8068068e-02   8.8921979e+00
   6.9069069e-02   8.8932576e+00
   7.0070070e-02   8.8943190e+00
   7.1071071e-02   8.8953821e+00
   7.2072072e-02   8.8964469e+00
   7.3073073e-02   8.8975134e+00
   7.4074074e-02   8.8985816e+00
   7.5075075e-02   8.8996515e+00
   7.6076076e-02   8.9007231e+00
   7.7077077e-02   8.9017964e+00
   7.8078078e-02   8.9028715e+00
   7.9079079e-02   8.9039482e+00
   8.0080080e-02   8.9050267e+00
   8.1081081e-02   8.9061069e+00
   8.2082082e-02   8.9071888e+00
   8.3083083e-02   8.9082724e+00
   8.4084084e-02   8.9093577e+00
   8.5085085e-02   8.9104448e+00
   8.6086086e-02   8.9115336e+00
   8.7087087e-02   8.9126241e+00
   8.8088088e-02   8.9137164e+00
   8.9089089e-02   8.9148104e+00
   9.0090090e-02   8.9159061e+00
   9.1091091e-02   8.9170036e+00
   9.2092092e-02   8.9181028e+00
   9.3093093e-02   8.9192038e+00
   9.4094094e-02   8.9203065e+00
   9.5095095e-02   8.9214109e+00
   9.6096096e-02   8.9225171e+00
   9.7097097e-02   8.9236251e+00
   9.8098098e-02   8.9247348e+00
   9.9099099e-02   8.9258463e+00
   1.0010010e-01   8.9269595e+00
   1.0110110e-01   8.9280745e+00
   1.0210210e-01   8.9291913e+00
   1.0310310e-01   8.9303098e+00
   1.0410410e-01   8.9314301e+00
   1.0510511e-01   8.9325522e+00
   1.0610611e-01   8.9336761e+00
   1.0710711e-01   8.9348017e+00
   1.0810811e-01   8.9359291e+00
   1.0910911e-01   8.9370583e+00
   1.1011011e-01   8.9381892e+00
   1.1111111e-01   8.9393220e+00
   1.1211211e-01   8.9404565e+00
   1.1311311e-01   8.9415929e+00
   1.1411411e-01   8.9427310e+00
   1.1511512e-01   8.9438709e+00
   1.1611612e-01   8.9450126e+00
   1.1711712e-01   8.9461561e+00
   1.1811812e-01   8.9473015e+00
   1.1911912e-01   8.9484486e+00
   1.2012012e-01   8.9495975e+00
   1.2112112e-01   8.9507483e+00
   1.2212212e-01   8.9519008e+00
   1.2312312e-01   8.9530552e+00
   1.2412412e-01   8.9542114e+00
   1.2512513e-01   8.9553694e+00
   1.2612613e-01   8.9565292e+00
   1.2712713e-01   8.9576908e+00
   1.2812813e-01   8.9588543e+00
   1.2912913e-01   8.9600196e+00
   1.3013013e-01   8.9611868e+00
   1.3113113e-01   8.9623557e+00
   1.3213213e-01   8.9635265e+00
   1.3313313e-01   8.9646992e+00
   1.3413413e-01   8.9658737e+00
   1.3513514e-01   8.9670500e+00
   1.3613614e-01   8.9682282e+00
   1.3713714e-01   8.9694082e+00
   1.3813814e-01   8.9705901e+00
   1.3913914e-01   8.9717738e+00
   1.4014014e-01   8.9729594e+00
   1.4114114e-01   8.9741469e+00
   1.4214214e-01   8.9753362e+00
   1.4314314e-01   8.9765273e+00
   1.4414414e-01   8.9777204e+00
   1.4514515e-01   8.9789153e+00
   1.4614615e-01   8.9801121e+00
   1.4714715e-01   8.9813107e+00
   1.4814815e-01   8.9825112e+00
   1.4914915e-01   8.9837136e+00
   1.5015015e-01   8.9849179e+00
   1.5115115e-01   8.9861241e+00
   1.5215215e-01   8.9873321e+00
   1.5315315e-01   8.9885421e+00
   1.5415415e-01   8.9897539e+00
   1.5515516e-01   8.9909677e+00
   1.5615616e-01   8.9921833e+00
   1.5715716e-01   8.9934008e+00
   1.5815816e-01   8.9946203e+00
   1.5915916e-01   8.9958416e+00
   1.6016016e-01   8.9970648e+00
   1.6116116e-01   8.9982900e+00
   1.6216216e-01   8.9995170e+00
   1.6316316e-01   9.0007460e+00
   1.6416416e-01   9.0019769e+00
   1.6516517e-01   9.0032097e+00
   1.6616617e-01   9.0044445e+00
   1.6716717e-01   9.0056811e+00
   1.6816817e-01   9.0069197e+00
   1.6916917e-01   9.0081603e+00
   1.7017017e-01   9.0094027e+00
   1.7117117e-01   9.0106471e+00
   1.7217217e-01   9.0118934e+00
   1.7317317e-01   9.0131417e+00
   1.7417417e-01   9.0143919e+00
   1.7517518e-01   9.0156441e+00
   1.7617618e-01   9.0168982e+00
   1.7717718e-01   9.0181543e+00
   1.7817818e-01   9.0194123e+00
   1.7917918e-01   9.0206723e+00
   1.8018018e-01   9.0219342e+00
   1.8118118e-01   9.0231981e+00
   1.8218218e-01   9.0244640e+00
   1.8318318e-01   9.0257318e+00
   1.8418418e-01   9.0270016e+00
   1.8518519e-01   9.0282734e+00
   1.8618619e-01   9.0295472e+00
   1.8718719e-01   9.0308229e+00
   1.8818819e-01   9.0321006e+00
   1.8918919e-01   9.0333803e+00
   1.9019019e-01   9.0346620e+00
   1.9119119e-01   9.0359457e+00
   1.9219219e-01   9.0372314e+00
   1.9319319e-01   9.0385191e+00
   1.9419419e-01   9.0398087e+00
   1.9519520e-01   9.0411004e+00
   1.9619620e-01   9.0423941e+00
   1.9719720e-01   9.0436898e+00
   1.9819820e-01   9.0449875e+00
   1.9919920e-01   9.0462872e+00
   2.0020020e-01   9.0475889e+00
   2.0120120e-01   9.0488926e+00
   2.0220220e-01   9.0501984e+00
   2.0320320e-01   9.0515062e+00
   2.0420420e-01   9.0528160e+00
   2.0520521e-01   9.0541278e+00
   2.0620621e-01   9.0554417e+00
   2.0720721e-01   9.0567576e+00
   2.0820821e-01   9.0580756e+00
   2.0920921e-01   9.0593956e+00
   2.1021021e-01   9.0607176e+00
   2.1121121e-01   9.0620417e+00
   2.1221221e-01   9.0633678e+00
   2.1321321e-01   9.0646960e+00
   2.1421421e-01   9.0660263e+00
   2.1521522e-01   9.0673586e+00
   2.1621622e-01   9.0686929e+00
   2.1721722e-01   9.0700294e+00
   2.1821822e-01   9.0713679e+00
   2.1921922e-01   9.0727084e+00
   2.2022022e-01   9.0740511e+00
   2.2122122e-01   9.0753958e+00
   2.2222222e-01   9.0767426e+00
   2.2322322e-01   9.0780915e+00
   2.2422422e-01   9.0794425e+00
   2.2522523e-01   9.0807955e+00
   2.2622623e-01   9.0821507e+00
   2.2722723e-01   9.0835079e+00
   2.2822823e-01   9.0848672e+00
   2.2922923e-01   9.0862287e+00
   2.3023023e-01   9.0875922e+00
   2.3123123e-01   9.0889579e+00
   2.3223223e-01   9.0903256e+00
   2.3323323e-01   9.0916955e+00
   2.3423423e-01   9.0930675e+00
   2.3523524e-01   9.0944416e+00
   2.3623624e-01   9.0958178e+00
   2.3723724e-01   9.0971962e+00
   2.3823824e-01   9.0985767e+00
   2.3923924e-01   9.0999593e+00
   2.4024024e-01   9.1013440e+00
   2.4124124e-01   9.1027309e+00
   2.4224224e-01   9.1041200e+00
   2.4324324e-01   9.1055111e+00
   2.4424424e-01   9.1069044e+00
   2.4524525e-01   9.1082999e+00
   2.4624625e-01   9.1096975e+00
   2.4724725e-01   9.1110973e+00
   2.4824825e-01   9.1124992e+00
   2.4924925e-01   9.1139033e+00
   2.5025025e-01   9.1153096e+00
   2.5125125e-01   9.1167180e+00
   2.5225225e-01   9.1181286e+00
   2.5325325e-01   9.1195414e+00
   2.5425425e-01   9.1209564e+00
   2.5525526e-01   9.1223735e+00
   2.5625626e-01   9.1237928e+00
   2.5725726e-01   9.1252143e+00
   2.5825826e-01   9.1266380e+00
   2.5925926e-01   9.1280639e+00
   2.6026026e-01   9.1294920e+00
   2.6126126e-01   9.1309223e+00
   2.6226226e-01   9.1323548e+00
   2.6326326e-01   9.1337895e+00
   2.6426426e-01   9.1352265e+00
   2.6526527e-01   9.1366656e+00
   2.6626627e-01   9.1381069e+00
   2.6726727e-01   9.1395505e+00
   2.6826827e-01   9.1409963e+00
   2.6926927e-01   9.1424443e+00
   2.7027027e-01   9.1438946e+00
   2.7127127e-01   9.1453470e+00
   2.7227227e-01   9.1468018e+00
   2.7327327e-01   9.1482587e+00
   2.7427427e-01   9.1497179e+00
   2.7527528e-01   9.1511794e+00
   2.7627628e-01   9.1526431e+00
   2.7727728e-01   9.1541090e+00
   2.7827828e-01   9.1555772e+00
   2.7927928e-01   9.1570477e+00
   2.8028028e-01   9.1585204e+00
   2.8128128e-01   9.1599954e+00
   2.8228228e-01   9.1614727e+00
   2.8328328e-01   9.1629523e+00
   2.8428428e-01   9.1644341e+00
   2.8528529e-01   9.1659182e+00
   2.8628629e-01   9.1674046e+00
   2.8728729e-01   9.1688932e+00
   2.8828829e-01   9.1703842e+00
   2.8928929e-01   9.1718775e+00
   2.9029029e-01   9.1733730e+00
   2.9129129e-01   9.1748709e+00
   2.9229229e-01   9.1763711e+00
   2.9329329e-01   9.1778735e+00
   2.9429429e-01   9.1793783e+00
   2.9529530e-01   9.1808854e+00
   2.9629630e-01   9.1823948e+00
   2.9729730e-01   9.1839066e+00
   2.9829830e-01   9.1854206e+00
   2.9929930e-01   9.1869370e+00
   3.0030030e-01   9.1884558e+00
   3.0130130e-01   9.1899768e+00
   3.0230230e-01   9.1915002e+00
   3.0330330e-01   9.1930260e+00
   3.0430430e-01   9.1945541e+00
   3.0530531e-01   9.1960845e+00
   3.0630631e-01   9.1976173e+00
   3.0730731e-01   9.1991525e+00
   3.0830831e-01   9.2006900e+00
   3.0930931e-01   9.2022299e+00
   3.1031031e-01   9.2037722e+00
   3.1131131e-01   9.2053168e+00
   3.1231231e-01   9.2068638e+00
   3.1331331e-01   9.2084132e+00
   3.1431431e-01   9.2099650e+00
   3.1531532e-01   9.2115191e+00
   3.1631632e-01   9.2130757e+00
   3.1731732e-01   9.2146346e+00
   3.1831832e-01   9.2161959e+00
   3.1931932e-01   9.2177597e+00
   3.2032032e-01   9.2193258e+00
   3.2132132e-01   9.2208944e+00
   3.2232232e-01   9.2224653e+00
   3.2332332e-01   9.2240387e+00
   3.2432432e-01   9.2256145e+00
   3.2532533e-01   9.2271928e+00
   3.2632633e-01   9.2287734e+00
   3.2732733e-01   9.2303565e+00
   3.2832833e-01   9.2319420e+00
   3.2932933e-01   9.2335300e+00
   3.3033033e-01   9.2351204e+00
   3.3133133e-01   9.2367133e+00
   3.3233233e-01   9.2383086e+00
   3.3333333e-01   9.2399063e+00
   3.3433433e-01   9.2415065e+00
   3.3533534e-01   9.2431092e+00
   3.3633634e-01   9.2447144e+00
   3.3733734e-01   9.2463220e+00
   3.3833834e-01   9.2479321e+00
   3.3933934e-01   9.2495446e+00
   3.4034034e-01   9.2511597e+00
   3.4134134e-01   9.2527772e+00
   3.4234234e-01   9.2543972e+00
   3.4334334e-01   9.2560197e+00
   3.4434434e-01   9.2576447e+00
   3.4534535e-01   9.2592723e+00
   3.4634635e-01   9.2609023e+00
   3.4734735e-01   9.2625348e+00
   3.4834835e-01   9.2641698e+00
   3.4934935e-01   9.2658074e+00
   3.5035035e-01   9.2674475e+00
   3.5135135e-01   9.2690901e+00
   3.5235235e-01   9.2707352e+00
   3.5335335e-01   9.2723829e+00
   3.5435435e-01   9.2740331e+00
   3.5535536e-01   9.2756858e+00
   3.5635636e-01   9.2773411e+00
   3.5735736e-01   9.2789989e+00
   3.5835836e-01   9.2806593e+00
   3.5935936e-01   9.2823223e+00
   3.6036036e-01   9.2839878e+00
   3.6136136e-01   9.2856558e+00
   3.6236236e-01   9.2873265e+00
   3.6336336e-01   9.2889997e+00
   3.6436436e-01   9.2906755e+00
   3.6536537e-01   9.2923539e+00
   3.6636637e-01   9.2940348e+00
   3.6736737e-01   9.2957184e+00
   3.6836837e-01   9.2974045e+00
   3.6936937e-01   9.2990933e+00
   3.7037037e-01   9.3007846e+00
   3.7137137e-01   9.3024786e+00
   3.7237237e-01   9.3041751e+00
   3.7337337e-01   9.3058743e+00
   3.7437437e-01   9.3075761e+00
   3.7537538e-01   9.3092805e+00
   3.7637638e-01   9.3109875e+00
   3.7737738e-01   9.3126972e+00
   3.7837838e-01   9.3144095e+00
   3.7937938e-01   9.3161245e+00
   3.8038038e-01   9.3178421e+00
   3.8138138e-01   9.3195623e+00
   3.8238238e-01   9.3212852e+00
   3.8338338e-01   9.3230108e+00
   3.8438438e-01   9.3247390e+00
   3.8538539e-01   9.3264699e+00
   3.8638639e-01   9.3282035e+00
   3.8738739e-01   9.3299397e+00
   3.8838839e-01   9.3316786e+00
   3.8938939e-01   9.3334202e+00
   3.9039039e-01   9.3351645e+00
   3.9139139e-01   9.3369115e+00
   3.9239239e-01   9.3386611e+00
   3.9339339e-01   9.3404135e+00
   3.9439439e-01   9.3421686e+00
   3.9539540e-01   9.3439264e+00
   3.9639640e-01   9.3456869e+00
   3.9739740e-01   9.3474501e+00
   3.9839840e-01   9.3492160e+00
   3.9939940e-01   9.3509847e+00
   4.0040040e-01   9.3527561e+00
   4.0140140e-01   9.3545303e+00
   4.0240240e-01   9.3563071e+00
   4.0340340e-01   9.3580868e+00
   4.0440440e-01   9.3598692e+00
   4.0540541e-01   9.3616543e+00
   4.0640641e-01   9.3634422e+00
   4.0740741e-01   9.3652328e+00
   4.0840841e-01   9.3670263e+00
   4.0940941e-01   9.3688225e+00
   4.1041041e-01   9.3706215e+00
   4.1141141e-01   9.3724232e+00
   4.1241241e-01   9.3742278e+00
   4.1341341e-01   9.3760351e+00
   4.1441441e-01   9.3778452e+00
   4.1541542e-01   9.3796582e+00
   4.1641642e-01   9.3814739e+00
   4.1741742e-01   9.3832925e+00
   4.1841842e-01   9.3851138e+00
   4.1941942e-01   9.3869380e+00
   4.2042042e-01   9.3887650e+00
   4.2142142e-01   9.3905949e+00
   4.2242242e-01   9.3924276e+00
   4.2342342e-01   9.3942631e+00
   4.2442442e-01   9.3961014e+00
   4.2542543e-01   9.3979426e+00
   4.2642643e-01   9.3997867e+00
   4.2742743e-01   9.4016336e+00
   4.2842843e-01   9.4034834e+00
   4.2942943e-01   9.4053360e+00
   4.3043043e-01   9.4071916e+00
   4.3143143e-01   9.4090500e+00
   4.3243243e-01   9.4109112e+00
   4.3343343e-01   9.4127754e+00
   4.3443443e-01   9.4146425e+00
   4.3543544e-01   9.4165124e+00
   4.3643644e-01   9.4183853e+00
   4.3743744e-01   9.4202610e+00
   4.3843844e-01   9.4221397e+00
   4.3943944e-01   9.4240213e+00
   4.4044044e-01   9.4259058e+00
   4.4144144e-01   9.4277933e+00
   4.4244244e-01   9.4296836e+00
   4.4344344e-01   9.4315769e+00
   4.4444444e-01   9.4334732e+00
   4.4544545e-01   9.4353724e+00
   4.4644645e-01   9.4372745e+00
   4.4744745e-01   9.4391796e+00
   4.4844845e-01   9.4410877e+00
   4.4944945e-01   9.4429987e+00
   4.5045045e-01   9.4449127e+00
   4.5145145e-01   9.4468297e+00
   4.5245245e-01   9.4487496e+00
   4.5345345e-01   9.4506726e+00
   4.5445445e-01   9.4525985e+00
   4.5545546e-01   9.4545275e+00
   4.5645646e-01   9.4564594e+00
   4.5745746e-01   9.4583944e+00
   4.5845846e-01   9.4603323e+00
   4.5945946e-01   9.4622733e+00
   4.6046046e-01   9.4642173e+00
   4.6146146e-01   9.4661643e+00
   4.6246246e-01   9.4681144e+00
   4.6346346e-01   9.4700675e+00
   4.6446446e-01   9.4720236e+00
   4.6546547e-01   9.4739828e+00
   4.6646647e-01   9.4759451e+00
   4.6746747e-01   9.4779104e+00
   4.6846847e-01   9.4798788e+00
   4.6946947e-01   9.4818502e+00
   4.7047047e-01   9.4838247e+00
   4.7147147e-01   9.4858023e+00
   4.7247247e-01   9.4877830e+00
   4.7347347e-01   9.4897668e+00
   4.7447447e-01   9.4917537e+00
   4.7547548e-01   9.4937437e+00
   4.7647648e-01   9.4957367e+00
   4.7747748e-01   9.4977330e+00
   4.7847848e-01   9.4997323e+00
   4.7947948e-01   9.5017347e+00
   4.8048048e-01   9.5037403e+00
   4.8148148e-01   9.5057490e+00
   4.8248248e-01   9.5077609e+00
   4.8348348e-01   9.5097759e+00
   4.8448448e-01   9.5117940e+00
   4.8548549e-01   9.5138154e+00
   4.8648649e-01   9.5158398e+00
   4.8748749e-01   9.5178675e+00
   4.8848849e-01   9.5198983e+00
   4.8948949e-01   9.5219323e+00
   4.9049049e-01   9.5239695e+00
   4.9149149e-01   9.5260099e+00
   4.9249249e-01   9.5280535e+00
   4.9349349e-01   9.5301002e+00
   4.9449449e-01   9.5321502e+00
   4.9549550e-01   9.5342034e+00
   4.9649650e-01   9.5362599e+00
   4.9749750e-01   9.5383195e+00
   4.9849850e-01   9.5403824e+00
   4.9949950e-01   9.5424485e+00
   5.0050050e-01   9.5445179e+00
   5.0150150e-01   9.5465905e+00
   5.0250250e-01   9.5486664e+00
   5.0350350e-01   9.5507455e+00
   5.0450450e-01   9.5528279e+00
   5.0550551e-01   9.5549136e+00
   5.0650651e-01   9.5570025e+00
   5.0750751e-01   9.5590947e+00
   5.0850851e-01   9.5611903e+00
   5.0950951e-01   9.5632891e+00
   5.1051051e-01   9.5653912e+00
   5.1151151e-01   9.5674966e+00
   5.1251251e-01   9.5696054e+00
   5.1351351e-01   9.5717174e+00
   5.1451451e-01   9.5738328e+00
   5.1551552e-01   9.5759515e+00
   5.1651652e-01   9.5780736e+00
   5.1751752e-01   9.5801990e+00
   5.1851852e-01   9.5823277e+00
   5.1951952e-01   9.5844598e+00
   5.2052052e-01   9.5865953e+00
   5.2152152e-01   9.5887342e+00
   5.2252252e-01   9.5908764e+00
   5.2352352e-01   9.5930220e+00
   5.2452452e-01   9.5951709e+00
   5.2552553e-01   9.5973233e+00
   5.2652653e-01   9.5994791e+00
   5.2752753e-01   9.6016383e+00
   5.2852853e-01   9.6038009e+00
   5.2952953e-01   9.6059669e+00
   5.3053053e-01   9.6081363e+00
   5.3153153e-01   9.6103092e+00
   5.3253253e-01   9.6124855e+00
   5.3353353e-01   9.6146652e+00
   5.3453453e-01   9.6168484e+00
   5.3553554e-01   9.6190350e+00
   5.3653654e-01   9.6212252e+00
   5.3753754e-01   9.6234187e+00
   5.3853854e-01   9.6256158e+00
   5.3953954e-01   9.6278163e+00
   5.4054054e-01   9.6300204e+00
   5.4154154e-01   9.6322279e+00
   5.4254254e-01   9.6344389e+00
   5.4354354e-01   9.6366534e+00
   5.4454454e-01   9.6388715e+00
   5.4554555e-01   9.6410930e+00
   5.4654655e-01   9.6433181e+00
   5.4754755e-01   9.6455467e+00
   5.4854855e-01   9.6477789e+00
   5.4954955e-01   9.6500146e+00
   5.5055055e-01   9.6522539e+00
   5.5155155e-01   9.6544967e+00
   5.5255255e-01   9.6567431e+00
   5.5355355e-01   9.6589930e+00
   5.5455455e-01   9.6612466e+00
   5.5555556e-01   9.6635037e+00
   5.5655656e-01   9.6657644e+00
   5.5755756e-01   9.6680288e+00
   5.5855856e-01   9.6702967e+00
   5.5955956e-01   9.6725682e+00
   5.6056056e-01   9.6748434e+00
   5.6156156e-01   9.6771222e+00
   5.6256256e-01   9.6794046e+00
   5.6356356e-01   9.6816907e+00
   5.6456456e-01   9.6839804e+00
   5.6556557e-01   9.6862738e+00
   5.6656657e-01   9.6885708e+00
   5.6756757e-01   9.6908715e+00
   5.6856857e-01   9.6931759e+00
   5.6956957e-01   9.6954839e+00
   5.7057057e-01   9.6977957e+00
   5.7157157e-01   9.7001111e+00
   5.7257257e-01   9.7024303e+00
   5.7357357e-01   9.7047531e+00
   5.7457457e-01   9.7070797e+00
   5.7557558e-01   9.7094100e+00
   5.7657658e-01   9.7117440e+00
   5.7757758e-01   9.7140818e+00
   5.7857858e-01   9.7164233e+00
   5.7957958e-01   9.7187686e+00
   5.8058058e-01   9.7211176e+00
   5.8158158e-01   9.7234704e+00
   5.8258258e-01   9.7258270e+00
   5.8358358e-01   9.7281873e+00
   5.8458458e-01   9.7305515e+00
   5.8558559e-01   9.7329194e+00
   5.8658659e-01   9.7352912e+00
   5.8758759e-01   9.7376667e+00
   5.8858859e-01   9.7400461e+00
   5.8958959e-01   9.7424293e+00
   5.9059059e-01   9.7448164e+00
   5.9159159e-01   9.7472072e+00
   5.9259259e-01   9.7496020e+00
   5.9359359e-01   9.7520005e+00
   5.9459459e-01   9.7544030e+00
   5.9559560e-01   9.7568093e+00
   5.9659660e-01   9.7592195e+00
   5.9759760e-01   9.7616336e+00
   5.9859860e-01   9.7640516e+00
   5.9959960e-01   9.7664734e+00
   6.0060060e-01   9.7688992e+00
   6.0160160e-01   9.7713289e+00
   6.0260260e-01   9.7737625e+00
   6.0360360e-01   9.7762001e+00
   6.0460460e-01   9.7786416e+00
   6.0560561e-01   9.7810870e+00
   6.0660661e-01   9.7835364e+00
   6.0760761e-01   9.7859898e+00
   6.0860861e-01   9.7884471e+00
   6.0960961e-01   9.7909084e+00
   6.1061061e-01   9.7933737e+00
   6.1161161e-01   9.7958430e+00
   6.1261261e-01   9.7983163e+00
   6.1361361e-01   9.8007936e+00
   6.1461461e-01   9.8032749e+00
   6.1561562e-01   9.8057603e+00
   6.1661662e-01   9.8082496e+00
   6.1761762e-01   9.8107431e+00
   6.1861862e-01   9.8132405e+00
   6.1961962e-01   9.8157420e+00
   6.2062062e-01   9.8182476e+00
   6.2162162e-01   9.8207573e+00
   6.2262262e-01   9.8232710e+00
   6.2362362e-01   9.8257889e+00
   6.2462462e-01   9.8283108e+00
   6.2562563e-01   9.8308368e+00
   6.2662663e-01   9.8333670e+00
   6.2762763e-01   9.8359013e+00
   6.2862863e-01   9.8384397e+00
   6.2962963e-01   9.8409822e+00
   6.3063063e-01   9.8435289e+00
   6.3163163e-01   9.8460798e+00
   6.3263263e-01   9.8486348e+00
   6.3363363e-01   9.8511940e+00
   6.3463463e-01   9.8537573e+00
   6.3563564e-01   9.8563249e+00
   6.3663664e-01   9.8588966e+00
   6.3763764e-01   9.8614726e+00
   6.3863864e-01   9.8640527e+00
   6.3963964e-01   9.8666371e+00
   6.4064064e-01   9.8692258e+00
   6.4164164e-01   9.8718186e+00
   6.4264264e-01   9.8744157e+00
   6.4364364e-01   9.8770171e+00
   6.4464464e-01   9.8796228e+00
   6.4564565e-01   9.8822327e+00
   6.4664665e-01   9.8848469e+00
   6.4764765e-01   9.8874653e+00
   6.4864865e-01   9.8900881e+00
   6.4964965e-01   9.8927152e+00
   6.5065065e-01   9.8953466e+00
   6.5165165e-01   9.8979824e+00
   6.5265265e-01   9.9006225e+00
   6.5365365e-01   9.9032669e+00
   6.5465465e-01   9.9059157e+00
   6.5565566e-01   9.9085688e+00
   6.5665666e-01   9.9112263e+00
   6.5765766e-01   9.9138882e+00
   6.5865866e-01   9.9165545e+00
   6.5965966e-01   9.9192252e+00
   6.6066066e-01   9.9219003e+00
   6.6166166e-01   9.9245798e+00
   6.6266266e-01   9.9272637e+00
   6.6366366e-01   9.9299520e+00
   6.6466466e-01   9.9326449e+00
   6.6566567e-01   9.9353421e+00
   6.6666667e-01   9.9380438e+00
   6.6766767e-01   9.9407500e+00
   6.6866867e-01   9.9434607e+00
   6.6966967e-01   9.9461759e+00
   6.7067067e-01   9.9488955e+00
   6.7167167e-01   9.9516197e+00
   6.7267267e-01   9.9543484e+00
   6.7367367e-01   9.9570816e+00
   6.7467467e-01   9.9598194e+00
   6.7567568e-01   9.9625617e+00
   6.7667668e-01   9.9653085e+00
   6.7767768e-01   9.9680600e+00
   6.7867868e-01   9.9708160e+00
   6.7967968e-01   9.9735766e+00
   6.8068068e-01   9.9763417e+00
   6.8168168e-01   9.9791115e+00
   6.8268268e-01   9.9818859e+00
   6.8368368e-01   9.9846649e+00
   6.8468468e-01   9.9874486e+00
   6.8568569e-01   9.9902369e+00
   6.8668669e-01   9.9930298e+00
   6.8768769e-01   9.9958274e+00
   6.8868869e-01   9.9986297e+00
   6.8968969e-01   1.0001437e+01
   6.9069069e-01   1.0004248e+01
   6.9169169e-01   1.0007065e+01
   6.9269269e-01   1.0009886e+01
   6.9369369e-01   1.0012712e+01
   6.9469469e-01   1.0015542e+01
   6.9569570e-01   1.0018377e+01
   6.9669670e-01   1.0021217e+01
   6.9769770e-01   1.0024062e+01
   6.9869870e-01   1.0026912e+01
   6.9969970e-01   1.0029766e+01
   7.0070070e-01   1.0032625e+01
   7.0170170e-01   1.0035489e+01
   7.0270270e-01   1.0038358e+01
   7.0370370e-01   1.0041231e+01
   7.0470470e-01   1.0044110e+01
   7.0570571e-01   1.0046993e+01
   7.0670671e-01   1.0049881e+01
   7.0770771e-01   1.0052774e+01
   7.0870871e-01   1.0055672e+01
   7.0970971e-01   1.0058575e+01
   7.1071071e-01   1.0061482e+01
   7.1171171e-01   1.0064395e+01
   7.1271271e-01   1.0067312e+01
   7.1371371e-01   1.0070235e+01
   7.1471471e-01   1.0073162e+01
   7.1571572e-01   1.0076094e+01
   7.1671672e-01   1.0079032e+01
   7.1771772e-01   1.0081974e+01
   7.1871872e-01   1.0084921e+01
   7.1971972e-01   1.0087873e+01
   7.2072072e-01   1.0090830e+01
   7.2172172e-01   1.0093792e+01
   7.2272272e-01   1.0096760e+01
   7.2372372e-01   1.0099732e+01
   7.2472472e-01   1.0102709e+01
   7.2572573e-01   1.0105692e+01
   7.2672673e-01   1.0108679e+01
   7.2772773e-01   1.0111672e+01
   7.2872873e-01   1.0114669e+01
   7.2972973e-01   1.0117672e+01
   7.3073073e-01   1.0120680e+01
   7.3173173e-01   1.0123693e+01
   7.3273273e-01   1.0126711e+01
   7.3373373e-01   1.0129734e+01
   7.3473473e-01   1.0132762e+01
   7.3573574e-01   1.0135796e+01
   7.3673674e-01   1.0138835e+01
   7.3773774e-01   1.0141879e+01
   7.3873874e-01   1.0144928e+01
   7.3973974e-01   1.0147982e+01
   7.4074074e-01   1.0151042e+01
   7.4174174e-01   1.0154106e+01
   7.4274274e-01   1.0157177e+01
   7.4374374e-01   1.0160252e+01
   7.4474474e-01   1.0163333e+01
   7.4574575e-01   1.0166418e+01
   7.4674675e-01   1.0169510e+01
   7.4774775e-01   1.0172606e+01
   7.4874875e-01   1.0175708e+01
   7.4974975e-01   1.0178815e+01
   7.5075075e-01   1.0181928e+01
   7.5175175e-01   1.0185046e+01
   7.5275275e-01   1.0188169e+01
   7.5375375e-01   1.0191297e+01
   7.5475475e-01   1.0194431e+01
   7.5575576e-01   1.0197571e+01
   7.5675676e-01   1.0200716e+01
   7.5775776e-01   1.0203866e+01
   7.5875876e-01   1.0207022e+01
   7.5975976e-01   1.0210183e+01
   7.6076076e-01   1.0213350e+01
   7.6176176e-01   1.0216522e+01
   7.6276276e-01   1.0219699e+01
   7.6376376e-01   1.0222882e+01
   7.6476476e-01   1.0226071e+01
   7.6576577e-01   1.0229265e+01
   7.6676677e-01   1.0232465e+01
   7.6776777e-01   1.0235670e+01
   7.6876877e-01   1.0238881e+01
   7.6976977e-01   1.0242097e+01
   7.7077077e-01   1.0245319e+01
   7.7177177e-01   1.0248547e+01
   7.7277277e-01   1.0251780e+01
   7.7377377e-01   1.0255019e+01
   7.7477477e-01   1.0258264e+01
   7.7577578e-01   1.0261514e+01
   7.7677678e-01   1.0264770e+01
   7.7777778e-01   1.0268031e+01
   7.7877878e-01   1.0271298e+01
   7.7977978e-01   1.0274571e+01
   7.8078078e-01   1.0277850e+01
   7.8178178e-01   1.0281134e+01
   7.8278278e-01   1.0284424e+01
   7.8378378e-01   1.0287720e+01
   7.8478478e-01   1.0291022e+01
   7.8578579e-01   1.0294329e+01
   7.8678679e-01   1.0297643e+01
   7.8778779e-01   1.0300962e+01
   7.8878879e-01   1.0304287e+01
   7.8978979e-01   1.0307617e+01
   7.9079079e-01   1.0310954e+01
   7.9179179e-01   1.0314296e+01
   7.9279279e-01   1.0317645e+01
   7.9379379e-01   1.0320999e+01
   7.9479479e-01   1.0324359e+01
   7.9579580e-01   1.0327725e+01
   7.9679680e-01   1.0331097e+01
   7.9779780e-01   1.0334475e+01
   7.9879880e-01   1.0337859e+01
   7.9979980e-01   1.0341249e+01
   8.0080080e-01   1.0344645e+01
   8.0180180e-01   1.0348047e+01
   8.0280280e-01   1.0351455e+01
   8.0380380e-01   1.0354869e+01
   8.0480480e-01   1.0358289e+01
   8.0580581e-01   1.0361715e+01
   8.0680681e-01   1.0365147e+01
   8.0780781e-01   1.0368586e+01
   8.0880881e-01   1.0372030e+01
   8.0980981e-01   1.0375481e+01
   8.1081081e-01   1.0378937e+01
   8.1181181e-01   1.0382400e+01
   8.1281281e-01   1.0385869e+01
   8.1381381e-01   1.0389344e+01
   8.1481481e-01   1.0392826e+01
   8.1581582e-01   1.0396313e+01
   8.1681682e-01   1.0399807e+01
   8.1781782e-01   1.0403307e+01
   8.1881882e-01   1.0406813e+01
   8.1981982e-01   1.0410326e+01
   8.2082082e-01   1.0413845e+01
   8.2182182e-01   1.0417370e+01
   8.2282282e-01   1.0420901e+01
   8.2382382e-01   1.0424439e+01
   8.2482482e-01   1.0427983e+01
   8.2582583e-01   1.0431534e+01
   8.2682683e-01   1.0435091e+01
   8.2782783e-01   1.0438654e+01
   8.2882883e-01   1.0442224e+01
   8.2982983e-01   1.0445800e+01
   8.3083083e-01   1.0449382e+01
   8.3183183e-01   1.0452971e+01
   8.3283283e-01   1.0456567e+01
   8.3383383e-01   1.0460169e+01
   8.3483483e-01   1.0463777e+01
   8.3583584e-01   1.0467392e+01
   8.3683684e-01   1.0471014e+01
   8.3783784e-01   1.0474642e+01
   8.3883884e-01   1.0478277e+01
   8.3983984e-01   1.0481918e+01
   8.4084084e-01   1.0485566e+01
   8.4184184e-01   1.0489220e+01
   8.4284284e-01   1.0492881e+01
   8.4384384e-01   1.0496549e+01
   8.4484484e-01   1.0500223e+01
   8.4584585e-01   1.0503904e+01
   8.4684685e-01   1.0507592e+01
   8.4784785e-01   1.0511286e+01
   8.4884885e-01   1.0514988e+01
   8.4984985e-01   1.0518696e+01
   8.5085085e-01   1.0522410e+01
   8.5185185e-01   1.0526132e+01
   8.5285285e-01   1.0529860e+01
   8.5385385e-01   1.0533595e+01
   8.5485485e-01   1.0537337e+01
   8.5585586e-01   1.0541086e+01
   8.5685686e-01   1.0544841e+01
   8.5785786e-01   1.0548604e+01
   8.5885886e-01   1.0552373e+01
   8.5985986e-01   1.0556150e+01
   8.6086086e-01   1.0559933e+01
   8.6186186e-01   1.0563723e+01
   8.6286286e-01   1.0567520e+01
   8.6386386e-01   1.0571325e+01
   8.6486486e-01   1.0575136e+01
   8.6586587e-01   1.0578954e+01
   8.6686687e-01   1.0582779e+01
   8.6786787e-01   1.0586611e+01
   8.6886887e-01   1.0590451e+01
   8.6986987e-01   1.0594297e+01
   8.7087087e-01   1.0598151e+01
   8.7187187e-01   1.0602011e+01
   8.7287287e-01   1.0605879e+01
   8.7387387e-01   1.0609754e+01
   8.7487487e-01   1.0613636e+01
   8.7587588e-01   1.0617526e+01
   8.7687688e-01   1.0621422e+01
   8.7787788e-01   1.0625326e+01
   8.7887888e-01   1.0629237e+01
   8.7987988e-01   1.0633155e+01
   8.8088088e-01   1.0637081e+01
   8.8188188e-01   1.0641014e+01
   8.8288288e-01   1.0644954e+01
   8.8388388e-01   1.0648902e+01
   8.8488488e-01   1.0652857e+01
   8.8588589e-01   1.0656819e+01
   8.8688689e-01   1.0660789e+01
   8.8788789e-01   1.0664766e+01
   8.8888889e-01   1.0668751e+01
   8.8988989e-01   1.0672743e+01
   8.9089089e-01   1.0676742e+01
   8.9189189e-01   1.0680749e+01
   8.9289289e-01   1.0684764e+01
   8.9389389e-01   1.0688786e+01
   8.9489489e-01   1.0692816e+01
   8.9589590e-01   1.0696853e+01
   8.9689690e-01   1.0700898e+01
   8.9789790e-01   1.0704950e+01
   8.9889890e-01   1.0709010e+01
   8.9989990e-01   1.0713078e+01
   9.0090090e-01   1.0717154e+01
   9.0190190e-01   1.0721237e+01
   9.0290290e-01   1.0725328e+01
   9.0390390e-01   1.0729426e+01
   9.0490490e-01   1.0733532e+01
   9.0590591e-01   1.0737647e+01
   9.0690691e-01   1.0741768e+01
   9.0790791e-01   1.0745898e+01
   9.0890891e-01   1.0750036e+01
   9.0990991e-01   1.0754181e+01
   9.1091091e-01   1.0758334e+01
   9.1191191e-01   1.0762496e+01
   9.1291291e-01   1.0766665e+01
   9.1391391e-01   1.0770842e+01
   9.1491491e-01   1.0775027e+01
   9.1591592e-01   1.0779220e+01
   9.1691692e-01   1.0783421e+01
   9.1791792e-01   1.0787630e+01
   9.1891892e-01   1.0791847e+01
   9.1991992e-01   1.0796072e+01
   9.2092092e-01   1.0800305e+01
   9.2192192e-01   1.0804547e+01
   9.2292292e-01   1.0808796e+01
   9.2392392e-01   1.0813054e+01
   9.2492492e-01   1.0817320e+01
   9.2592593e-01   1.0821594e+01
   9.2692693e-01   1.0825876e+01
   9.2792793e-01   1.0830166e+01
   9.2892893e-01   1.0834465e+01
   9.2992993e-01   1.0838772e+01
   9.3093093e-01   1.0843088e+01
   9.3193193e-01   1.0847411e+01
   9.3293293e-01   1.0851743e+01
   9.3393393e-01   1.0856084e+01
   9.3493493e-01   1.0860432e+01
   9.3593594e-01   1.0864790e+01
   9.3693694e-01   1.0869155e+01
   9.3793794e-01   1.0873529e+01
   9.3893894e-01   1.0877912e+01
   9.3993994e-01   1.0882303e+01
   9.4094094e-01   1.0886703e+01
   9.4194194e-01   1.0891111e+01
   9.4294294e-01   1.0895528e+01
   9.4394394e-01   1.0899953e+01
   9.4494494e-01   1.0904387e+01
   9.4594595e-01   1.0908830e+01
   9.4694695e-01   1.0913282e+01
   9.4794795e-01   1.0917742e+01
   9.4894895e-01   1.0922210e+01
   9.4994995e-01   1.0926688e+01
   9.5095095e-01   1.0931174e+01
   9.5195195e-01   1.0935669e+01
   9.5295295e-01   1.0940173e+01
   9.5395395e-01   1.0944686e+01
   9.5495495e-01   1.0949208e+01
   9.5595596e-01   1.0953738e+01
   9.5695696e-01   1.0958278e+01
   9.5795796e-01   1.0962826e+01
   9.5895896e-01   1.0967384e+01
   9.5995996e-01   1.0971950e+01
   9.6096096e-01   1.0976526e+01
   9.6196196e-01   1.0981110e+01
   9.6296296e-01   1.0985703e+01
   9.6396396e-01   1.0990306e+01
   9.6496496e-01   1.0994918e+01
   9.6596597e-01   1.0999539e+01
   9.6696697e-01   1.1004169e+01
   9.6796797e-01   1.1008808e+01
   9.6896897e-01   1.1013456e+01
   9.6996997e-01   1.1018114e+01
   9.7097097e-01   1.1022781e+01
   9.7197197e-01   1.1027457e+01
   9.7297297e-01   1.1032143e+01
   9.7397397e-01   1.1036838e+01
   9.7497497e-01   1.1041542e+01
   9.7597598e-01   1.1046256e+01
   9.7697698e-01   1.1050979e+01
   9.7797798e-01   1.1055712e+01
   9.7897898e-01   1.1060454e+01
   9.7997998e-01   1.1065205e+01
   9.8098098e-01   1.1069967e+01
   9.8198198e-01   1.1074737e+01
   9.8298298e-01   1.1079518e+01
   9.8398398e-01   1.1084308e+01
   9.8498498e-01   1.1089107e+01
   9.8598599e-01   1.1093916e+01
   9.8698699e-01   1.1098735e+01
   9.8798799e-01   1.1103564e+01
   9.8898899e-01   1.1108403e+01
   9.8998999e-01   1.1113251e+01
   9.9099099e-01   1.1118109e+01
   9.9199199e-01   1.1122977e+01
   9.9299299e-01   1.1127854e+01
   9.9399399e-01   1.1132742e+01
   9.9499499e-01   1.1137640e+01
   9.9599600e-01   1.1142547e+01
   9.9699700e-01   1.1147465e+01
   9.9799800e-01   1.1152392e+01
   9.9899900e-01   1.1157330e+01
   1.0000000e+00   1.1162278e+01


==> Data/ell2_nofix_s2.dat <==
   0.0000000e+00   7.0304741e+00
   1.0010010e-03   7.0313449e+00
   2.0020020e-03   7.0322174e+00
   3.0030030e-03   7.0330916e+00
   4.0040040e-03   7.0339674e+00
   5.0050050e-03   7.0348450e+00
   6.0060060e-03   7.0357243e+00
   7.0070070e-03   7.0366052e+00
   8.0080080e-03   7.0374879e+00
   9.0090090e-03   7.0383723e+00
   1.0010010e-02   7.0392584e+00
   1.1011011e-02   7.0401463e+00
   1.2012012e-02   7.0410358e+00
   1.3013013e-02   7.0419271e+00
   1.4014014e-02   7.0428201e+00
   1.5015015e-02   7.0437149e+00
   1.6016016e-02   7.0446114e+00
   1.7017017e-02   7.0455096e+00
   1.8018018e-02   7.0464095e+00
   1.9019019e-02   7.0473113e+00
   2.0020020e-02   7.0482147e+00
   2.1021021e-02   7.0491199e+00
   2.2022022e-02   7.0500269e+00
   2.3023023e-02   7.0509356e+00
   2.4024024e-02   7.0518461e+00
   2.5025025e-02   7.0527584e+00
   2.6026026e-02   7.0536724e+00
   2.7027027e-02   7.0545883e+00
   2.8028028e-02   7.0555058e+00
   2.9029029e-02   7.0564252e+00
   3.0030030e-02   7.0573464e+00
   3.1031031e-02   7.0582693e+00
   3.2032032e-02   7.0591941e+00
   3.3033033e-02   7.0601206e+00
   3.4034034e-02   7.0610489e+00
   3.5035035e-02   7.0619791e+00
   3.6036036e-02   7.0629110e+00
   3.7037037e-02   7.0638448e+00
   3.8038038e-02   7.0647803e+00
   3.9039039e-02   7.0657177e+00
   4.0040040e-02   7.0666569e+00
   4.1041041e-02   7.0675980e+00
   4.2042042e-02   7.0685408e+00
   4.3043043e-02   7.0694855e+00
   4.4044044e-02   7.0704321e+00
   4.5045045e-02   7.0713804e+00
   4.6046046e-02   7.0723306e+00
   4.7047047e-02   7.0732827e+00
   4.8048048e-02   7.0742366e+00
   4.9049049e-02   7.0751924e+00
   5.0050050e-02   7.0761500e+00
   5.1051051e-02   7.0771095e+00
   5.2052052e-02   7.0780709e+00
   5.3053053e-02   7.0790341e+00
   5.4054054e-02   7.0799992e+00
   5.5055055e-02   7.0809662e+00
   5.6056056e-02   7.0819351e+00
   5.7057057e-02   7.0829059e+00
   5.8058058e-02   7.0838785e+00
   5.9059059e-02   7.0848530e+00
   6.0060060e-02   7.0858295e+00
   6.1061061e-02   7.0868078e+00
   6.2062062e-02   7.0877881e+00
   6.3063063e-02   7.0887702e+00
   6.4064064e-02   7.0897543e+00
   6.5065065e-02   7.0907403e+00
   6.6066066e-02   7.0917282e+00
   6.7067067e-02   7.0927180e+00
   6.8068068e-02   7.0937098e+00
   6.9069069e-02   7.0947035e+00
   7.0070070e-02   7.0956991e+00
   7.1071071e-02   7.0966967e+00
   7.2072072e-02   7.0976962e+00
   7.3073073e-02   7.0986977e+00
   7.4074074e-02   7.0997012e+00
   7.5075075e-02   7.1007065e+00
   7.6076076e-02   7.1017139e+00
   7.7077077e-02   7.1027232e+00
   7.8078078e-02   7.1037345e+00
   7.9079079e-02   7.1047478e+00
   8.0080080e-02   7.1057630e+00
   8.1081081e-02   7.1067802e+00
   8.2082082e-02   7.1077995e+00
   8.3083083e-02   7.1088207e+00
   8.4084084e-02   7.1098439e+00
   8.5085085e-02   7.1108691e+00
   8.6086086e-02   7.1118963e+00
   8.7087087e-02   7.1129255e+00
   8.8088088e-02   7.1139567e+00
   8.9089089e-02   7.1149900e+00
   9.0090090e-02   7.1160253e+00
   9.1091091e-02   7.1170626e+00
   9.2092092e-02   7.1181019e+00
   9.3093093e-02   7.1191433e+00
   9.4094094e-02   7.1201867e+00
   9.5095095e-02   7.1212321e+00
   9.6096096e-02   7.1222796e+00
   9.7097097e-02   7.1233292e+00
   9.8098098e-02   7.1243808e+00
   9.9099099e-02   7.1254344e+00
   1.0010010e-01   7.1264902e+00
   1.0110110e-01   7.1275480e+00
   1.0210210e-01   7.1286078e+00
   1.0310310e-01   7.1296698e+00
   1.0410410e-01   7.1307338e+00
   1.0510511e-01   7.1318000e+00
   1.0610611e-01   7.1328682e+00
   1.0710711e-01   7.1339385e+00
   1.0810811e-01   7.1350109e+00
   1.0910911e-01   7.1360855e+00
   1.1011011e-01   7.1371621e+00
   1.1111111e-01   7.1382409e+00
   1.1211211e-01   7.1393217e+00
   1.1311311e-01   7.1404048e+00
   1.1411411e-01   7.1414899e+00
   1.1511512e-01   7.1425772e+00
   1.1611612e-01   7.1436666e+00
   1.1711712e-01   7.1447581e+00
   1.1811812e-01   7.1458518e+00
   1.1911912e-01   7.1469477e+00
   1.2012012e-01   7.1480457e+00
   1.2112112e-01   7.1491459e+00
   1.2212212e-01   7.1502482e+00
   1.2312312e-01   7.1513527e+00
   1.2412412e-01   7.1524594e+00
   1.2512513e-01   7.1535683e+00
   1.2612613e-01   7.1546794e+00
   1.2712713e-01   7.1557926e+00
   1.2812813e-01   7.1569081e+00
   1.2912913e-01   7.1580258e+00
   1.3013013e-01   7.1591456e+00
   1.3113113e-01   7.1602677e+00
   1.3213213e-01   7.1613920e+00
   1.3313313e-01   7.1625185e+00
   1.3413413e-01   7.1636473e+00
   1.3513514e-01   7.1647782e+00
   1.3613614e-01   7.1659114e+00
   1.3713714e-01   7.1670469e+00
   1.3813814e-01   7.1681846e+00
   1.3913914e-01   7.1693246e+00
   1.4014014e-01   7.1704668e+00
   1.4114114e-01   7.1716113e+00
   1.4214214e-01   7.1727580e+00
   1.4314314e-01   7.1739070e+00
   1.4414414e-01   7.1750583e+00
   1.4514515e-01   7.1762119e+00
   1.4614615e-01   7.1773678e+00
   1.4714715e-01   7.1785259e+00
   1.4814815e-01   7.1796864e+00
   1.4914915e-01   7.1808491e+00
   1.5015015e-01   7.1820142e+00
   1.5115115e-01   7.1831816e+00
   1.5215215e-01   7.1843513e+00
   1.5315315e-01   7.1855233e+00
   1.5415415e-01   7.1866977e+00
   1.5515516e-01   7.1878744e+00
   1.5615616e-01   7.1890534e+00
   1.5715716e-01   7.1902348e+00
   1.5815816e-01   7.1914186e+00
   1.5915916e-01   7.1926047e+00
   1.6016016e-01   7.1937931e+00
   1.6116116e-01   7.1949840e+00
   1.6216216e-01   7.1961772e+00
   1.6316316e-01   7.1973728e+00
   1.6416416e-01   7.1985707e+00
   1.6516517e-01   7.1997711e+00
   1.6616617e-01   7.2009739e+00
   1.6716717e-01   7.2021790e+00
   1.6816817e-01   7.2033866e+00
   1.6916917e-01   7.2045966e+00
   1.7017017e-01   7.2058090e+00
   1.7117117e-01   7.2070238e+00
   1.7217217e-01   7.2082410e+00
   1.7317317e-01   7.2094607e+00
   1.7417417e-01   7.2106829e+00
   1.7517518e-01   7.2119075e+00
   1.7617618e-01   7.2131345e+00
   1.7717718e-01   7.2143640e+00
   1.7817818e-01   7.2155959e+00
   1.7917918e-01   7.2168304e+00
   1.8018018e-01   7.2180673e+00
   1.8118118e-01   7.2193067e+00
   1.8218218e-01   7.2205486e+00
   1.8318318e-01   7.2217929e+00
   1.8418418e-01   7.2230398e+00
   1.8518519e-01   7.2242892e+00
   1.8618619e-01   7.2255411e+00
   1.8718719e-01   7.2267955e+00
   1.8818819e-01   7.2280524e+00
   1.8918919e-01   7.2293119e+00
   1.9019019e-01   7.2305739e+00
   1.9119119e-01   7.2318384e+00
   1.9219219e-01   7.2331055e+00
   1.9319319e-01   7.2343752e+00
   1.9419419e-01   7.2356474e+00
   1.9519520e-01   7.2369222e+00
   1.9619620e-01   7.2381995e+00
   1.9719720e-01   7.2394795e+00
   1.9819820e-01   7.2407620e+00
   1.9919920e-01   7.2420471e+00
   2.0020020e-01   7.2433348e+00
   2.0120120e-01   7.2446251e+00
   2.0220220e-01   7.2459180e+00
   2.0320320e-01   7.2472136e+00
   2.0420420e-01   7.2485118e+00
   2.0520521e-01   7.2498126e+00
   2.0620621e-01   7.2511160e+00
   2.0720721e-01   7.2524221e+00
   2.0820821e-01   7.2537308e+00
   2.0920921e-01   7.2550422e+00
   2.1021021e-01   7.2563562e+00
   2.1121121e-01   7.2576729e+00
   2.1221221e-01   7.2589923e+00
   2.1321321e-01   7.2603144e+00
   2.1421421e-01   7.2616392e+00
   2.1521522e-01   7.2629666e+00
   2.1621622e-01   7.2642968e+00
   2.1721722e-01   7.2656297e+00
   2.1821822e-01   7.2669653e+00
   2.1921922e-01   7.2683036e+00
   2.2022022e-01   7.2696446e+00
   2.2122122e-01   7.2709884e+00
   2.2222222e-01   7.2723349e+00
   2.2322322e-01   7.2736842e+00
   2.2422422e-01   7.2750362e+00
   2.2522523e-01   7.2763910e+00
   2.2622623e-01   7.2777486e+00
   2.2722723e-01   7.2791089e+00
   2.2822823e-01   7.2804720e+00
   2.2922923e-01   7.2818380e+00
   2.3023023e-01   7.2832067e+00
   2.3123123e-01   7.2845782e+00
   2.3223223e-01   7.2859525e+00
   2.3323323e-01   7.2873297e+00
   2.3423423e-01   7.2887097e+00
   2.3523524e-01   7.2900925e+00
   2.3623624e-01   7.2914781e+00
   2.3723724e-01   7.2928666e+00
   2.3823824e-01   7.2942580e+00
   2.3923924e-01   7.2956522e+00
   2.4024024e-01   7.2970493e+00
   2.4124124e-01   7.2984493e+00
   2.4224224e-01   7.2998521e+00
   2.4324324e-01   7.3012579e+00
   2.4424424e-01   7.3026665e+00
   2.4524525e-01   7.3040781e+00
   2.4624625e-01   7.3054926e+00
   2.4724725e-01   7.3069100e+00
   2.4824825e-01   7.3083303e+00
   2.4924925e-01   7.3097535e+00
   2.5025025e-01   7.3111798e+00
   2.5125125e-01   7.3126089e+00
   2.5225225e-01   7.3140410e+00
   2.5325325e-01   7.3154761e+00
   2.5425425e-01   7.3169142e+00
   2.5525526e-01   7.3183552e+00
   2.5625626e-01   7.3197993e+00
   2.5725726e-01   7.3212463e+00
   2.5825826e-01   7.3226963e+00
   2.5925926e-01   7.3241494e+00
   2.6026026e-01   7.3256055e+00
   2.6126126e-01   7.3270646e+00
   2.6226226e-01   7.3285267e+00
   2.6326326e-01   7.3299919e+00
   2.6426426e-01   7.3314602e+00
   2.6526527e-01   7.3329315e+00
   2.6626627e-01   7.3344059e+00
   2.6726727e-01   7.3358833e+00
   2.6826827e-01   7.3373639e+00
   2.6926927e-01   7.3388475e+00
   2.7027027e-01   7.3403343e+00
   2.7127127e-01   7.3418241e+00
   2.7227227e-01   7.3433171e+00
   2.7327327e-01   7.3448132e+00
   2.7427427e-01   7.3463124e+00
   2.7527528e-01   7.3478148e+00
   2.7627628e-01   7.3493203e+00
   2.7727728e-01   7.3508290e+00
   2.7827828e-01   7.3523409e+00
   2.7927928e-01   7.3538559e+00
   2.8028028e-01   7.3553742e+00
   2.8128128e-01   7.3568956e+00
   2.8228228e-01   7.3584202e+00
   2.8328328e-01   7.3599480e+00
   2.8428428e-01   7.3614791e+00
   2.8528529e-01   7.3630134e+00
   2.8628629e-01   7.3645509e+00
   2.8728729e-01   7.3660917e+00
   2.8828829e-01   7.3676357e+00
   2.8928929e-01   7.3691830e+00
   2.9029029e-01   7.3707336e+00
   2.9129129e-01   7.3722874e+00
   2.9229229e-01   7.3738445e+00
   2.9329329e-01   7.3754050e+00
   2.9429429e-01   7.3769687e+00
   2.9529530e-01   7.3785358e+00
   2.9629630e-01   7.3801062e+00
   2.9729730e-01   7.3816799e+00
   2.9829830e-01   7.3832570e+00
   2.9929930e-01   7.3848374e+00
   3.0030030e-01   7.3864212e+00
   3.0130130e-01   7.3880084e+00
   3.0230230e-01   7.3895989e+00
   3.0330330e-01   7.3911929e+00
   3.0430430e-01   7.3927902e+00
   3.0530531e-01   7.3943909e+00
   3.0630631e-01   7.3959951e+00
   3.0730731e-01   7.3976027e+00
   3.0830831e-01   7.3992137e+00
   3.0930931e-01   7.4008282e+00
   3.1031031e-01   7.4024462e+00
   3.1131131e-01   7.4040676e+00
   3.1231231e-01   7.4056925e+00
   3.1331331e-01   7.4073208e+00
   3.1431431e-01   7.4089527e+00
   3.1531532e-01   7.4105881e+00
   3.1631632e-01   7.4122270e+00
   3.1731732e-01   7.4138694e+00
   3.1831832e-01   7.4155154e+00
   3.1931932e-01   7.4171649e+00
   3.2032032e-01   7.4188179e+00
   3.2132132e-01   7.4204745e+00
   3.2232232e-01   7.4221347e+00
   3.2332332e-01   7.4237985e+00
   3.2432432e-01   7.4254659e+00
   3.2532533e-01   7.4271369e+00
   3.2632633e-01   7.4288115e+00
   3.2732733e-01   7.4304897e+00
   3.2832833e-01   7.4321716e+00
   3.2932933e-01   7.4338571e+00
   3.3033033e-01   7.4355463e+00
   3.3133133e-01   7.4372391e+00
   3.3233233e-01   7.4389356e+00
   3.3333333e-01   7.4406358e+00
   3.3433433e-01   7.4423397e+00
   3.3533534e-01   7.4440474e+00
   3.3633634e-01   7.4457587e+00
   3.3733734e-01   7.4474738e+00
   3.3833834e-01   7.4491926e+00
   3.3933934e-01   7.4509151e+00
   3.4034034e-01   7.4526415e+00
   3.4134134e-01   7.4543716e+00
   3.4234234e-01   7.4561055e+00
   3.4334334e-01   7.4578432e+00
   3.4434434e-01   7.4595847e+00
   3.4534535e-01   7.4613300e+00
   3.4634635e-01   7.4630791e+00
   3.4734735e-01   7.4648321e+00
   3.4834835e-01   7.4665890e+00
   3.4934935e-01   7.4683497e+00
   3.5035035e-01   7.4701142e+00
   3.5135135e-01   7.4718827e+00
   3.5235235e-01   7.4736551e+00
   3.5335335e-01   7.4754313e+00
   3.5435435e-01   7.4772115e+00
   3.5535536e-01   7.4789957e+00
   3.5635636e-01   7.4807837e+00
   3.5735736e-01   7.4825758e+00
   3.5835836e-01   7.4843718e+00
   3.5935936e-01   7.4861717e+00
   3.6036036e-01   7.4879757e+00
   3.6136136e-01   7.4897837e+00
   3.6236236e-01   7.4915956e+00
   3.6336336e-01   7.4934116e+00
   3.6436436e-01   7.4952317e+00
   3.6536537e-01   7.4970558e+00
   3.6636637e-01   7.4988839e+00
   3.6736737e-01   7.5007162e+00
   3.6836837e-01   7.5025525e+00
   3.6936937e-01   7.5043929e+00
   3.7037037e-01   7.5062374e+00
   3.7137137e-01   7.5080861e+00
   3.7237237e-01   7.5099389e+00
   3.7337337e-01   7.5117958e+00
   3.7437437e-01   7.5136569e+00
   3.7537538e-01   7.5155222e+00
   3.7637638e-01   7.5173917e+00
   3.7737738e-01   7.5192653e+00
   3.7837838e-01   7.5211432e+00
   3.7937938e-01   7.5230253e+00
   3.8038038e-01   7.5249117e+00
   3.8138138e-01   7.5268022e+00
   3.8238238e-01   7.5286971e+00
   3.8338338e-01   7.5305962e+00
   3.8438438e-01   7.5324996e+00
   3.8538539e-01   7.5344074e+00
   3.8638639e-01   7.5363194e+00
   3.8738739e-01   7.5382358e+00
   3.8838839e-01   7.5401565e+00
   3.8938939e-01   7.5420815e+00
   3.9039039e-01   7.5440110e+00
   3.9139139e-01   7.5459448e+00
   3.9239239e-01   7.5478830e+00
   3.9339339e-01   7.5498256e+00
   3.9439439e-01   7.5517727e+00
   3.9539540e-01   7.5537242e+00
   3.9639640e-01   7.5556801e+00
   3.9739740e-01   7.5576405e+00
   3.9839840e-01   7.5596054e+00
   3.9939940e-01   7.5615747e+00
   4.0040040e-01   7.5635486e+00
   4.0140140e-01   7.5655270e+00
   4.0240240e-01   7.5675100e+00
   4.0340340e-01   7.5694975e+00
   4.0440440e-01   7.5714895e+00
   4.0540541e-01   7.5734861e+00
   4.0640641e-01   7.5754874e+00
   4.0740741e-01   7.5774932e+00
   4.0840841e-01   7.5795036e+00
   4.0940941e-01   7.5815187e+00
   4.1041041e-01   7.5835385e+00
   4.1141141e-01   7.5855629e+00
   4.1241241e-01   7.5875920e+00
   4.1341341e-01   7.5896258e+00
   4.1441441e-01   7.5916642e+00
   4.1541542e-01   7.5937075e+00
   4.1641642e-01   7.5957554e+00
   4.1741742e-01   7.5978081e+00
   4.1841842e-01   7.5998656e+00
   4.1941942e-01   7.6019279e+00
   4.2042042e-01   7.6039950e+00
   4.2142142e-01   7.6060669e+00
   4.2242242e-01   7.6081436e+00
   4.2342342e-01   7.6102252e+00
   4.2442442e-01   7.6123116e+00
   4.2542543e-01   7.6144029e+00
   4.2642643e-01   7.6164991e+00
   4.2742743e-01   7.6186003e+00
   4.2842843e-01   7.6207063e+00
   4.2942943e-01   7.6228173e+00
   4.3043043e-01   7.6249333e+00
   4.3143143e-01   7.6270542e+00
   4.3243243e-01   7.6291801e+00
   4.3343343e-01   7.6313111e+00
   4.3443443e-01   7.6334470e+00
   4.3543544e-01   7.6355880e+00
   4.3643644e-01   7.6377341e+00
   4.3743744e-01   7.6398852e+00
   4.3843844e-01   7.6420415e+00
   4.3943944e-01   7.6442028e+00
   4.4044044e-01   7.6463692e+00
   4.4144144e-01   7.6485408e+00
   4.4244244e-01   7.6507176e+00
   4.4344344e-01   7.6528995e+00
   4.4444444e-01   7.6550867e+00
   4.4544545e-01   7.6572790e+00
   4.4644645e-01   7.6594766e+00
   4.4744745e-01   7.6616794e+00
   4.4844845e-01   7.6638875e+00
   4.4944945e-01   7.6661008e+00
   4.5045045e-01   7.6683195e+00
   4.5145145e-01   7.6705434e+00
   4.5245245e-01   7.6727728e+00
   4.5345345e-01   7.6750074e+00
   4.5445445e-01   7.6772474e+00
   4.5545546e-01   7.6794929e+00
   4.5645646e-01   7.6817437e+00
   4.5745746e-01   7.6839999e+00
   4.5845846e-01   7.6862616e+00
   4.5945946e-01   7.6885288e+00
   4.6046046e-01   7.6908014e+00
   4.6146146e-01   7.6930795e+00
   4.6246246e-01   7.6953632e+00
   4.6346346e-01   7.6976524e+00
   4.6446446e-01   7.6999471e+00
   4.6546547e-01   7.7022474e+00
   4.6646647e-01   7.7045533e+00
   4.6746747e-01   7.7068648e+00
   4.6846847e-01   7.7091820e+00
   4.6946947e-01   7.7115048e+00
   4.7047047e-01   7.7138333e+00
   4.7147147e-01   7.7161674e+00
   4.7247247e-01   7.7185073e+00
   4.7347347e-01   7.7208529e+00
   4.7447447e-01   7.7232043e+00
   4.7547548e-01   7.7255614e+00
   4.7647648e-01   7.7279243e+00
   4.7747748e-01   7.7302930e+00
   4.7847848e-01   7.7326676e+00
   4.7947948e-01   7.7350480e+00
   4.8048048e-01   7.7374343e+00
   4.8148148e-01   7.7398264e+00
   4.8248248e-01   7.7422245e+00
   4.8348348e-01   7.7446285e+00
   4.8448448e-01   7.7470385e+00
   4.8548549e-01   7.7494544e+00
   4.8648649e-01   7.7518764e+00
   4.8748749e-01   7.7543043e+00
   4.8848849e-01   7.7567383e+00
   4.8948949e-01   7.7591784e+00
   4.9049049e-01   7.7616245e+00
   4.9149149e-01   7.7640768e+00
   4.9249249e-01   7.7665351e+00
   4.9349349e-01   7.7689997e+00
   4.9449449e-01   7.7714703e+00
   4.9549550e-01   7.7739472e+00
   4.9649650e-01   7.7764303e+00
   4.9749750e-01   7.7789196e+00
   4.9849850e-01   7.7814152e+00
   4.9949950e-01   7.7839171e+00
   5.0050050e-01   7.7864252e+00
   5.0150150e-01   7.7889397e+00
   5.0250250e-01   7.7914606e+00
   5.0350350e-01   7.7939878e+00
   5.0450450e-01   7.7965214e+00
   5.0550551e-01   7.7990614e+00
   5.0650651e-01   7.8016079e+00
   5.0750751e-01   7.8041608e+00
   5.0850851e-01   7.8067202e+00
   5.0950951e-01   7.8092861e+00
   5.1051051e-01   7.8118586e+00
   5.1151151e-01   7.8144376e+00
   5.1251251e-01   7.8170232e+00
   5.1351351e-01   7.8196155e+00
   5.1451451e-01   7.8222143e+00
   5.1551552e-01   7.8248198e+00
   5.1651652e-01   7.8274320e+00
   5.1751752e-01   7.8300509e+00
   5.1851852e-01   7.8326765e+00
   5.1951952e-01   7.8353089e+00
   5.2052052e-01   7.8379481e+00
   5.2152152e-01   7.8405941e+00
   5.2252252e-01   7.8432469e+00
   5.2352352e-01   7.8459065e+00
   5.2452452e-01   7.8485731e+00
   5.2552553e-01   7.8512465e+00
   5.2652653e-01   7.8539269e+00
   5.2752753e-01   7.8566143e+00
   5.2852853e-01   7.8593086e+00
   5.2952953e-01   7.8620099e+00
   5.3053053e-01   7.8647183e+00
   5.3153153e-01   7.8674338e+00
   5.3253253e-01   7.8701563e+00
   5.3353353e-01   7.8728860e+00
   5.3453453e-01   7.8756228e+00
   5.3553554e-01   7.8783668e+00
   5.3653654e-01   7.8811180e+00
   5.3753754e-01   7.8838764e+00
   5.3853854e-01   7.8866421e+00
   5.3953954e-01   7.8894151e+00
   5.4054054e-01   7.8921953e+00
   5.4154154e-01   7.8949830e+00
   5.4254254e-01   7.8977779e+00
   5.4354354e-01   7.9005803e+00
   5.4454454e-01   7.9033901e+00
   5.4554555e-01   7.9062074e+00
   5.4654655e-01   7.9090321e+00
   5.4754755e-01   7.9118644e+00
   5.4854855e-01   7.9147042e+00
   5.4954955e-01   7.9175515e+00
   5.5055055e-01   7.9204065e+00
   5.5155155e-01   7.9232691e+00
   5.5255255e-01   7.9261394e+00
   5.5355355e-01   7.9290173e+00
   5.5455455e-01   7.9319030e+00
   5.5555556e-01   7.9347964e+00
   5.5655656e-01   7.9376976e+00
   5.5755756e-01   7.9406066e+00
   5.5855856e-01   7.9435235e+00
   5.5955956e-01   7.9464482e+00
   5.6056056e-01   7.9493808e+00
   5.6156156e-01   7.9523214e+00
   5.6256256e-01   7.9552699e+00
   5.6356356e-01   7.9582264e+00
   5.6456456e-01   7.9611910e+00
   5.6556557e-01   7.9641636e+00
   5.6656657e-01   7.9671443e+00
   5.6756757e-01   7.9701331e+00
   5.6856857e-01   7.9731301e+00
   5.6956957e-01   7.9761353e+00
   5.7057057e-01   7.9791488e+00
   5.7157157e-01   7.9821704e+00
   5.7257257e-01   7.9852004e+00
   5.7357357e-01   7.9882387e+00
   5.7457457e-01   7.9912853e+00
   5.7557558e-01   7.9943404e+00
   5.7657658e-01   7.9974039e+00
   5.7757758e-01   8.0004758e+00
   5.7857858e-01   8.0035562e+00
   5.7957958e-01   8.0066452e+00
   5.8058058e-01   8.0097427e+00
   5.8158158e-01   8.0128488e+00
   5.8258258e-01   8.0159636e+00
   5.8358358e-01   8.0190870e+00
   5.8458458e-01   8.0222191e+00
   5.8558559e-01   8.0253600e+00
   5.8658659e-01   8.0285097e+00
   5.8758759e-01   8.0316681e+00
   5.8858859e-01   8.0348355e+00
   5.8958959e-01   8.0380117e+00
   5.9059059e-01   8.0411968e+00
   5.9159159e-01   8.0443909e+00
   5.9259259e-01   8.0475940e+00
   5.9359359e-01   8.0508061e+00
   5.9459459e-01   8.0540273e+00
   5.9559560e-01   8.0572576e+00
   5.9659660e-01   8.0604971e+00
   5.9759760e-01   8.0637458e+00
   5.9859860e-01   8.0670036e+00
   5.9959960e-01   8.0702708e+00
   6.0060060e-01   8.0735473e+00
   6.0160160e-01   8.0768331e+00
   6.0260260e-01   8.0801282e+00
   6.0360360e-01   8.0834329e+00
   6.0460460e-01   8.0867469e+00
   6.0560561e-01   8.0900705e+00
   6.0660661e-01   8.0934036e+00
   6.0760761e-01   8.0967464e+00
   6.0860861e-01   8.1000987e+00
   6.0960961e-01   8.1034607e+00
   6.1061061e-01   8.1068324e+00
   6.1161161e-01   8.1102139e+00
   6.1261261e-01   8.1136052e+00
   6.1361361e-01   8.1170063e+00
   6.1461461e-01   8.1204173e+00
   6.1561562e-01   8.1238382e+00
   6.1661662e-01   8.1272691e+00
   6.1761762e-01   8.1307099e+00
   6.1861862e-01   8.1341609e+00
   6.1961962e-01   8.1376219e+00
   6.2062062e-01   8.1410931e+00
   6.2162162e-01   8.1445744e+00
   6.2262262e-01   8.1480660e+00
   6.2362362e-01   8.1515679e+00
   6.2462462e-01   8.1550800e+00
   6.2562563e-01   8.1586026e+00
   6.2662663e-01   8.1621355e+00
   6.2762763e-01   8.1656789e+00
   6.2862863e-01   8.1692328e+00
   6.2962963e-01   8.1727973e+00
   6.3063063e-01   8.1763723e+00
   6.3163163e-01   8.1799580e+00
   6.3263263e-01   8.1835544e+00
   6.3363363e-01   8.1871615e+00
   6.3463463e-01   8.1907795e+00
   6.3563564e-01   8.1944082e+00
   6.3663664e-01   8.1980478e+00
   6.3763764e-01   8.2016984e+00
   6.3863864e-01   8.2053600e+00
   6.3963964e-01   8.2090325e+00
   6.4064064e-01   8.2127162e+00
   6.4164164e-01   8.2164110e+00
   6.4264264e-01   8.2201170e+00
   6.4364364e-01   8.2238342e+00
   6.4464464e-01   8.2275627e+00
   6.4564565e-01   8.2313025e+00
   6.4664665e-01   8.2350537e+00
   6.4764765e-01   8.2388164e+00
   6.4864865e-01   8.2425905e+00
   6.4964965e-01   8.2463762e+00
   6.5065065e-01   8.2501735e+00
   6.5165165e-01   8.2539825e+00
   6.5265265e-01   8.2578031e+00
   6.5365365e-01   8.2616355e+00
   6.5465465e-01   8.2654798e+00
   6.5565566e-01   8.2693359e+00
   6.5665666e-01   8.2732039e+00
   6.5765766e-01   8.2770839e+00
   6.5865866e-01   8.2809760e+00
   6.5965966e-01   8.2848801e+00
   6.6066066e-01   8.2887964e+00
   6.6166166e-01   8.2927249e+00
   6.6266266e-01   8.2966656e+00
   6.6366366e-01   8.3006187e+00
   6.6466466e-01   8.3045842e+00
   6.6566567e-01   8.3085621e+00
   6.6666667e-01   8.3125525e+00
   6.6766767e-01   8.3165554e+00
   6.6866867e-01   8.3205710e+00
   6.6966967e-01   8.3245993e+00
   6.7067067e-01   8.3286403e+00
   6.7167167e-01   8.3326940e+00
   6.7267267e-01   8.3367607e+00
   6.7367367e-01   8.3408403e+00
   6.7467467e-01   8.3449328e+00
   6.7567568e-01   8.3490384e+00
   6.7667668e-01   8.3531571e+00
   6.7767768e-01   8.3572890e+00
   6.7867868e-01   8.3614342e+00
   6.7967968e-01   8.3655926e+00
   6.8068068e-01   8.3697644e+00
   6.8168168e-01   8.3739496e+00
   6.8268268e-01   8.3781484e+00
   6.8368368e-01   8.3823606e+00
   6.8468468e-01   8.3865866e+00
   6.8568569e-01   8.3908262e+00
   6.8668669e-01   8.3950796e+00
   6.8768769e-01   8.3993468e+00
   6.8868869e-01   8.4036279e+00
   6.8968969e-01   8.4079230e+00
   6.9069069e-01   8.4122321e+00
   6.9169169e-01   8.4165554e+00
   6.9269269e-01   8.4208928e+00
   6.9369369e-01   8.4252444e+00
   6.9469469e-01   8.4296104e+00
   6.9569570e-01   8.4339908e+00
   6.9669670e-01   8.4383856e+00
   6.9769770e-01   8.4427950e+00
   6.9869870e-01   8.4472190e+00
   6.9969970e-01   8.4516577e+00
   7.0070070e-01   8.4561111e+00
   7.0170170e-01   8.4605794e+00
   7.0270270e-01   8.4650626e+00
   7.0370370e-01   8.4695608e+00
   7.0470470e-01   8.4740740e+00
   7.0570571e-01   8.4786024e+00
   7.0670671e-01   8.4831460e+00
   7.0770771e-01   8.4877048e+00
   7.0870871e-01   8.4922791e+00
   7.0970971e-01   8.4968688e+00
   7.1071071e-01   8.5014740e+00
   7.1171171e-01   8.5060949e+00
   7.1271271e-01   8.5107314e+00
   7.1371371e-01   8.5153837e+00
   7.1471471e-01   8.5200519e+00
   7.1571572e-01   8.5247360e+00
   7.1671672e-01   8.5294362e+00
   7.1771772e-01   8.5341524e+00
   7.1871872e-01   8.5388848e+00
   7.1971972e-01   8.5436335e+00
   7.2072072e-01   8.5483986e+00
   7.2172172e-01   8.5531801e+00
   7.2272272e-01   8.5579782e+00
   7.2372372e-01   8.5627929e+00
   7.2472472e-01   8.5676242e+00
   7.2572573e-01   8.5724724e+00
   7.2672673e-01   8.5773375e+00
   7.2772773e-01   8.5822195e+00
   7.2872873e-01   8.5871187e+00
   7.2972973e-01   8.5920349e+00
   7.3073073e-01   8.5969685e+00
   7.3173173e-01   8.6019193e+00
   7.3273273e-01   8.6068877e+00
   7.3373373e-01   8.6118735e+00
   7.3473473e-01   8.6168770e+00
   7.3573574e-01   8.6218982e+00
   7.3673674e-01   8.6269372e+00
   7.3773774e-01   8.6319942e+00
   7.3873874e-01   8.6370691e+00
   7.3973974e-01   8.6421622e+00
   7.4074074e-01   8.6472735e+00
   7.4174174e-01   8.6524031e+00
   7.4274274e-01   8.6575511e+00
   7.4374374e-01   8.6627176e+00
   7.4474474e-01   8.6679028e+00
   7.4574575e-01   8.6731066e+00
   7.4674675e-01   8.6783293e+00
   7.4774775e-01   8.6835709e+00
   7.4874875e-01   8.6888316e+00
   7.4974975e-01   8.6941114e+00
   7.5075075e-01   8.6994105e+00
   7.5175175e-01   8.7047289e+00
   7.5275275e-01   8.7100667e+00
   7.5375375e-01   8.7154242e+00
   7.5475475e-01   8.7208013e+00
   7.5575576e-01   8.7261983e+00
   7.5675676e-01   8.7316151e+00
   7.5775776e-01   8.7370520e+00
   7.5875876e-01   8.7425090e+00
   7.5975976e-01   8.7479862e+00
   7.6076076e-01   8.7534838e+00
   7.6176176e-01   8.7590019e+00
   7.6276276e-01   8.7645407e+00
   7.6376376e-01   8.7701001e+00
   7.6476476e-01   8.7756804e+00
   7.6576577e-01   8.7812816e+00
   7.6676677e-01   8.7869039e+00
   7.6776777e-01   8.7925474e+00
   7.6876877e-01   8.7982123e+00
   7.6976977e-01   8.8038985e+00
   7.7077077e-01   8.8096064e+00
   7.7177177e-01   8.8153360e+00
   7.7277277e-01   8.8210874e+00
   7.7377377e-01   8.8268608e+00
   7.7477477e-01   8.8326562e+00
   7.7577578e-01   8.8384739e+00
   7.7677678e-01   8.8443140e+00
   7.7777778e-01   8.8501765e+00
   7.7877878e-01   8.8560616e+00
   7.7977978e-01   8.8619695e+00
   7.8078078e-01   8.8679003e+00
   7.8178178e-01   8.8738541e+00
   7.8278278e-01   8.8798310e+00
   7.8378378e-01   8.8858313e+00
   7.8478478e-01   8.8918550e+00
   7.8578579e-01   8.8979023e+00
   7.8678679e-01   8.9039734e+00
   7.8778779e-01   8.9100683e+00
   7.8878879e-01   8.9161872e+00
   7.8978979e-01   8.9223303e+00
   7.9079079e-01   8.9284977e+00
   7.9179179e-01   8.9346895e+00
   7.9279279e-01   8.9409060e+00
   7.9379379e-01   8.9471473e+00
   7.9479479e-01   8.9534134e+00
   7.9579580e-01   8.9597046e+00
   7.9679680e-01   8.9660211e+00
   7.9779780e-01   8.9723629e+00
   7.9879880e-01   8.9787303e+00
   7.9979980e-01   8.9851234e+00
   8.0080080e-01   8.9915423e+00
   8.0180180e-01   8.9979873e+00
   8.0280280e-01   9.0044584e+00
   8.0380380e-01   9.0109559e+00
   8.0480480e-01   9.0174799e+00
   8.0580581e-01   9.0240306e+00
   8.0680681e-01   9.0306081e+00
   8.0780781e-01   9.0372127e+00
   8.0880881e-01   9.0438445e+00
   8.0980981e-01   9.0505036e+00
   8.1081081e-01   9.0571903e+00
   8.1181181e-01   9.0639048e+00
   8.1281281e-01   9.0706471e+00
   8.1381381e-01   9.0774175e+00
   8.1481481e-01   9.0842162e+00
   8.1581582e-01   9.0910433e+00
   8.1681682e-01   9.0978990e+00
   8.1781782e-01   9.1047836e+00
   8.1881882e-01   9.1116972e+00
   8.1981982e-01   9.1186399e+00
   8.2082082e-01   9.1256121e+00
   8.2182182e-01   9.1326138e+00
   8.2282282e-01   9.1396454e+00
   8.2382382e-01   9.1467068e+00
   8.2482482e-01   9.1537985e+00
   8.2582583e-01   9.1609206e+00
   8.2682683e-01   9.1680732e+00
   8.2782783e-01   9.1752566e+00
   8.2882883e-01   9.1824709e+00
   8.2982983e-01   9.1897165e+00
   8.3083083e-01   9.1969935e+00
   8.3183183e-01   9.2043021e+00
   8.3283283e-01   9.2116425e+00
   8.3383383e-01   9.2190150e+00
   8.3483483e-01   9.2264197e+00
   8.3583584e-01   9.2338569e+00
   8.3683684e-01   9.2413268e+00
   8.3783784e-01   9.2488296e+00
   8.3883884e-01   9.2563656e+00
   8.3983984e-01   9.2639350e+00
   8.4084084e-01   9.2715380e+00
   8.4184184e-01   9.2791748e+00
   8.4284284e-01   9.2868457e+00
   8.4384384e-01   9.2945509e+00
   8.4484484e-01   9.3022907e+00
   8.4584585e-01   9.3100653e+00
   8.4684685e-01   9.3178749e+00
   8.4784785e-01   9.3257198e+00
   8.4884885e-01   9.3336002e+00
   8.4984985e-01   9.3415164e+00
   8.5085085e-01   9.3494687e+00
   8.5185185e-01   9.3574572e+00
   8.5285285e-01   9.3654824e+00
   8.5385385e-01   9.3735443e+00
   8.5485485e-01   9.3816433e+00
   8.5585586e-01   9.3897796e+00
   8.5685686e-01   9.3979535e+00
   8.5785786e-01   9.4061654e+00
   8.5885886e-01   9.4144154e+00
   8.5985986e-01   9.4227038e+00
   8.6086086e-01   9.4310309e+00
   8.6186186e-01   9.4393970e+00
   8.6286286e-01   9.4478024e+00
   8.6386386e-01   9.4562474e+00
   8.6486486e-01   9.4647322e+00
   8.6586587e-01   9.4732572e+00
   8.6686687e-01   9.4818226e+00
   8.6786787e-01   9.4904288e+00
   8.6886887e-01   9.4990760e+00
   8.6986987e-01   9.5077646e+00
   8.7087087e-01   9.5164948e+00
   8.7187187e-01   9.5252671e+00
   8.7287287e-01   9.5340816e+00
   8.7387387e-01   9.5429387e+00
   8.7487487e-01   9.5518387e+00
   8.7587588e-01   9.5607820e+00
   8.7687688e-01   9.5697689e+00
   8.7787788e-01   9.5787997e+00
   8.7887888e-01   9.5878748e+00
   8.7987988e-01   9.5969944e+00
   8.8088088e-01   9.6061590e+00
   8.8188188e-01   9.6153689e+00
   8.8288288e-01   9.6246244e+00
   8.8388388e-01   9.6339258e+00
   8.8488488e-01   9.6432736e+00
   8.8588589e-01   9.6526681e+00
   8.8688689e-01   9.6621097e+00
   8.8788789e-01   9.6715987e+00
   8.8888889e-01   9.6811355e+00
   8.8988989e-01   9.6907205e+00
   8.9089089e-01   9.7003541e+00
   8.9189189e-01   9.7100366e+00
   8.9289289e-01   9.7197684e+00
   8.9389389e-01   9.7295500e+00
   8.9489489e-01   9.7393817e+00
   8.9589590e-01   9.7492639e+00
   8.9689690e-01   9.7591971e+00
   8.9789790e-01   9.7691816e+00
   8.9889890e-01   9.7792178e+00
   8.9989990e-01   9.7893063e+00
   9.0090090e-01   9.7994473e+00
   9.0190190e-01   9.8096414e+00
   9.0290290e-01   9.8198889e+00
   9.0390390e-01   9.8301904e+00
   9.0490490e-01   9.8405462e+00
   9.0590591e-01   9.8509568e+00
   9.0690691e-01   9.8614227e+00
   9.0790791e-01   9.8719442e+00
   9.0890891e-01   9.8825220e+00
   9.0990991e-01   9.8931564e+00
   9.1091091e-01   9.9038479e+00
   9.1191191e-01   9.9145970e+00
   9.1291291e-01   9.9254042e+00
   9.1391391e-01   9.9362699e+00
   9.1491491e-01   9.9471948e+00
   9.1591592e-01   9.9581792e+00
   9.1691692e-01   9.9692237e+00
   9.1791792e-01   9.9803288e+00
   9.1891892e-01   9.9914951e+00
   9.1991992e-01   1.0002723e+01
   9.2092092e-01   1.0014013e+01
   9.2192192e-01   1.0025366e+01
   9.2292292e-01   1.0036782e+01
   9.2392392e-01   1.0048262e+01
   9.2492492e-01   1.0059806e+01
   9.2592593e-01   1.0071415e+01
   9.2692693e-01   1.0083090e+01
   9.2792793e-01   1.0094831e+01
   9.2892893e-01   1.0106638e+01
   9.2992993e-01   1.0118513e+01
   9.3093093e-01   1.0130455e+01
   9.3193193e-01   1.0142467e+01
   9.3293293e-01   1.0154547e+01
   9.3393393e-01   1.0166697e+01
   9.3493493e-01   1.0178917e+01
   9.3593594e-01   1.0191208e+01
   9.3693694e-01   1.0203571e+01
   9.3793794e-01   1.0216006e+01
   9.3893894e-01   1.0228515e+01
   9.3993994e-01   1.0241096e+01
   9.4094094e-01   1.0253752e+01
   9.4194194e-01   1.0266483e+01
   9.4294294e-01   1.0279290e+01
   9.4394394e-01   1.0292173e+01
   9.4494494e-01   1.0305134e+01
   9.4594595e-01   1.0318172e+01
   9.4694695e-01   1.0331288e+01
   9.4794795e-01   1.0344484e+01
   9.4894895e-01   1.0357760e+01
   9.4994995e-01   1.0371117e+01
   9.5095095e-01   1.0384555e+01
   9.5195195e-01   1.0398076e+01
   9.5295295e-01   1.0411680e+01
   9.5395395e-01   1.0425368e+01
   9.5495495e-01   1.0439141e+01
   9.5595596e-01   1.0452999e+01
   9.5695696e-01   1.0466944e+01
   9.5795796e-01   1.0480976e+01
   9.5895896e-01   1.0495096e+01
   9.5995996e-01   1.0509305e+01
   9.6096096e-01   1.0523604e+01
   9.6196196e-01   1.0537994e+01
   9.6296296e-01   1.0552475e+01
   9.6396396e-01   1.0567049e+01
   9.6496496e-01   1.0581717e+01
   9.6596597e-01   1.0596479e+01
   9.6696697e-01   1.0611336e+01
   9.6796797e-01   1.0626290e+01
   9.6896897e-01   1.0641341e+01
   9.6996997e-01   1.0656491e+01
   9.7097097e-01   1.0671740e+01
   9.7197197e-01   1.0687089e+01
   9.7297297e-01   1.0702540e+01
   9.7397397e-01   1.0718093e+01
   9.7497497e-01   1.0733750e+01
   9.7597598e-01   1.0749511e+01
   9.7697698e-01   1.0765378e+01
   9.7797798e-01   1.0781352e+01
   9.7897898e-01   1.0797434e+01
   9.7997998e-01   1.0813625e+01
   9.8098098e-01   1.0829926e+01
   9.8198198e-01   1.0846339e+01
   9.8298298e-01   1.0862864e+01
   9.8398398e-01   1.0879504e+01
   9.8498498e-01   1.0896258e+01
   9.8598599e-01   1.0913128e+01
   9.8698699e-01   1.0930117e+01
   9.8798799e-01   1.0947224e+01
   9.8898899e-01   1.0964451e+01
   9.8998999e-01   1.0981800e+01
   9.9099099e-01   1.0999272e+01
   9.9199199e-01   1.1016868e+01
   9.9299299e-01   1.1034589e+01
   9.9399399e-01   1.1052438e+01
   9.9499499e-01   1.1070415e+01
   9.9599600e-01   1.1088521e+01
   9.9699700e-01   1.1106760e+01
   9.9799800e-01   1.1125131e+01
   9.9899900e-01   1.1143636e+01
   1.0000000e+00   1.1162278e+01


==> Data/x_2.dat <==
   0.0000000e+00   4.5111065e+00
   1.0010010e-03   4.5113557e+00
   2.0020020e-03   4.5116258e+00
   3.0030030e-03   4.5118956e+00
   4.0040040e-03   4.5121652e+00
   5.0050050e-03   4.5124346e+00
   6.0060060e-03   4.5127037e+00
   7.0070070e-03   4.5129727e+00
   8.0080080e-03   4.5132414e+00
   9.0090090e-03   4.5135099e+00
   1.0010010e-02   4.5137782e+00
   1.1011011e-02   4.5140462e+00
   1.2012012e-02   4.5143141e+00
   1.3013013e-02   4.5145817e+00
   1.4014014e-02   4.5148491e+00
   1.5015015e-02   4.5151162e+00
   1.6016016e-02   4.5153832e+00
   1.7017017e-02   4.5156499e+00
   1.8018018e-02   4.5159164e+00
   1.9019019e-02   4.5161827e+00
   2.0020020e-02   4.5164487e+00
   2.1021021e-02   4.5167146e+00
   2.2022022e-02   4.5169802e+00
   2.3023023e-02   4.5172455e+00
   2.4024024e-02   4.5175107e+00
   2.5025025e-02   4.5177756e+00
   2.6026026e-02   4.5180404e+00
   2.7027027e-02   4.5183048e+00
   2.8028028e-02   4.5185691e+00
   2.9029029e-02   4.5188332e+00
   3.0030030e-02   4.5190970e+00
   3.1031031e-02   4.5193606e+00
   3.2032032e-02   4.5196239e+00
   3.3033033e-02   4.5198871e+00
   3.4034034e-02   4.5201500e+00
   3.5035035e-02   4.5204127e+00
   3.6036036e-02   4.5206752e+00
   3.7037037e-02   4.5209375e+00
   3.8038038e-02   4.5211995e+00
   3.9039039e-02   4.5214613e+00
   4.0040040e-02   4.5217229e+00
   4.1041041e-02   4.5219842e+00
   4.2042042e-02   4.5222454e+00
   4.3043043e-02   4.5225063e+00
   4.4044044e-02   4.5227669e+00
   4.5045045e-02   4.5230274e+00
   4.6046046e-02   4.5232876e+00
   4.7047047e-02   4.5235476e+00
   4.8048048e-02   4.5238074e+00
   4.9049049e-02   4.5240670e+00
   5.0050050e-02   4.5243263e+00
   5.1051051e-02   4.5245854e+00
   5.2052052e-02   4.5248443e+00
   5.3053053e-02   4.5251030e+00
   5.4054054e-02   4.5253614e+00
   5.5055055e-02   4.5256196e+00
   5.6056056e-02   4.5258776e+00
   5.7057057e-02   4.5261353e+00
   5.8058058e-02   4.5263928e+00
   5.9059059e-02   4.5266501e+00
   6.0060060e-02   4.5269072e+00
   6.1061061e-02   4.5271641e+00
   6.2062062e-02   4.5274207e+00
   6.3063063e-02   4.5276771e+00
   6.4064064e-02   4.5279333e+00
   6.5065065e-02   4.5281892e+00
   6.6066066e-02   4.5284449e+00
   6.7067067e-02   4.5287004e+00
   6.8068068e-02   4.5289557e+00
   6.9069069e-02   4.5292107e+00
   7.0070070e-02   4.5294655e+00
   7.1071071e-02   4.5297201e+00
   7.2072072e-02   4.5299745e+00
   7.3073073e-02   4.5302286e+00
   7.4074074e-02   4.5304825e+00
   7.5075075e-02   4.5307362e+00
   7.6076076e-02   4.5309896e+00
   7.7077077e-02   4.5312428e+00
   7.8078078e-02   4.5314958e+00
   7.9079079e-02   4.5317486e+00
   8.0080080e-02   4.5320011e+00
   8.1081081e-02   4.5322535e+00
   8.2082082e-02   4.5325055e+00
   8.3083083e-02   4.5327574e+00
   8.4084084e-02   4.5330090e+00
   8.5085085e-02   4.5332604e+00
   8.6086086e-02   4.5335116e+00
   8.7087087e-02   4.5337625e+00
   8.8088088e-02   4.5340132e+00
   8.9089089e-02   4.5342637e+00
   9.0090090e-02   4.5345140e+00
   9.1091091e-02   4.5347640e+00
   9.2092092e-02   4.5350138e+00
   9.3093093e-02   4.5352634e+00
   9.4094094e-02   4.5355127e+00
   9.5095095e-02   4.5357619e+00
   9.6096096e-02   4.5360107e+00
   9.7097097e-02   4.5362594e+00
   9.8098098e-02   4.5365078e+00
   9.9099099e-02   4.5367560e+00
   1.0010010e-01   4.5370040e+00
   1.0110110e-01   4.5372517e+00
   1.0210210e-01   4.5374993e+00
   1.0310310e-01   4.5377465e+00
   1.0410410e-01   4.5379936e+00
   1.0510511e-01   4.5382404e+00
   1.0610611e-01   4.5384870e+00
   1.0710711e-01   4.5387334e+00
   1.0810811e-01   4.5389795e+00
   1.0910911e-01   4.5392254e+00
   1.1011011e-01   4.5394711e+00
   1.1111111e-01   4.5397165e+00
   1.1211211e-01   4.5399618e+00
   1.1311311e-01   4.5402067e+00
   1.1411411e-01   4.5404515e+00
   1.1511512e-01   4.5406960e+00
   1.1611612e-01   4.5409403e+00
   1.1711712e-01   4.5411844e+00
   1.1811812e-01   4.5414282e+00
   1.1911912e-01   4.5416718e+00
   1.2012012e-01   4.5419152e+00
   1.2112112e-01   4.5421583e+00
   1.2212212e-01   4.5424013e+00
   1.2312312e-01   4.5426439e+00
   1.2412412e-01   4.5428864e+00
   1.2512513e-01   4.5431286e+00
   1.2612613e-01   4.5433706e+00
   1.2712713e-01   4.5436124e+00
   1.2812813e-01   4.5438539e+00
   1.2912913e-01   4.5440952e+00
   1.3013013e-01   4.5443362e+00
   1.3113113e-01   4.5445771e+00
   1.3213213e-01   4.5448177e+00
   1.3313313e-01   4.5450580e+00
   1.3413413e-01   4.5452982e+00
   1.3513514e-01   4.5455381e+00
   1.3613614e-01   4.5457778e+00
   1.3713714e-01   4.5460172e+00
   1.3813814e-01   4.5462564e+00
   1.3913914e-01   4.5464954e+00
   1.4014014e-01   4.5467341e+00
   1.4114114e-01   4.5469727e+00
   1.4214214e-01   4.5472109e+00
   1.4314314e-01   4.5474490e+00
   1.4414414e-01   4.5476868e+00
   1.4514515e-01   4.5479244e+00
   1.4614615e-01   4.5481618e+00
   1.4714715e-01   4.5483989e+00
   1.4814815e-01   4.5486358e+00
   1.4914915e-01   4.5488724e+00
   1.5015015e-01   4.5491089e+00
   1.5115115e-01   4.5493450e+00
   1.5215215e-01   4.5495810e+00
   1.5315315e-01   4.5498167e+00
   1.5415415e-01   4.5500522e+00
   1.5515516e-01   4.5502875e+00
   1.5615616e-01   4.5505225e+00
   1.5715716e-01   4.5507573e+00
   1.5815816e-01   4.5509919e+00
   1.5915916e-01   4.5512262e+00
   1.6016016e-01   4.5514603e+00
   1.6116116e-01   4.5516941e+00
   1.6216216e-01   4.5519278e+00
   1.6316316e-01   4.5521612e+00
   1.6416416e-01   4.5523943e+00
   1.6516517e-01   4.5526272e+00
   1.6616617e-01   4.5528599e+00
   1.6716717e-01   4.5530924e+00
   1.6816817e-01   4.5533246e+00
   1.6916917e-01   4.5535566e+00
   1.7017017e-01   4.5537884e+00
   1.7117117e-01   4.5540199e+00
   1.7217217e-01   4.5542512e+00
   1.7317317e-01   4.5544822e+00
   1.7417417e-01   4.5547130e+00
   1.7517518e-01   4.5549436e+00
   1.7617618e-01   4.5551740e+00
   1.7717718e-01   4.5554041e+00
   1.7817818e-01   4.5556340e+00
   1.7917918e-01   4.5558636e+00
   1.8018018e-01   4.5560930e+00
   1.8118118e-01   4.5563222e+00
   1.8218218e-01   4.5565512e+00
   1.8318318e-01   4.5567799e+00
   1.8418418e-01   4.5570083e+00
   1.8518519e-01   4.5572366e+00
   1.8618619e-01   4.5574646e+00
   1.8718719e-01   4.5576923e+00
   1.8818819e-01   4.5579199e+00
   1.8918919e-01   4.5581472e+00
   1.9019019e-01   4.5583742e+00
   1.9119119e-01   4.5586011e+00
   1.9219219e-01   4.5588277e+00
   1.9319319e-01   4.5590540e+00
   1.9419419e-01   4.5592801e+00
   1.9519520e-01   4.5595060e+00
   1.9619620e-01   4.5597317e+00
   1.9719720e-01   4.5599571e+00
   1.9819820e-01   4.5601823e+00
   1.9919920e-01   4.5604072e+00
   2.0020020e-01   4.5606319e+00
   2.0120120e-01   4.5608564e+00
   2.0220220e-01   4.5610806e+00
   2.0320320e-01   4.5613046e+00
   2.0420420e-01   4.5615284e+00
   2.0520521e-01   4.5617519e+00
   2.0620621e-01   4.5619752e+00
   2.0720721e-01   4.5621982e+00
   2.0820821e-01   4.5624210e+00
   2.0920921e-01   4.5626436e+00
   2.1021021e-01   4.5628660e+00
   2.1121121e-01   4.5630881e+00
   2.1221221e-01   4.5633099e+00
   2.1321321e-01   4.5635316e+00
   2.1421421e-01   4.5637530e+00
   2.1521522e-01   4.5639741e+00
   2.1621622e-01   4.5641950e+00
   2.1721722e-01   4.5644157e+00
   2.1821822e-01   4.5646362e+00
   2.1921922e-01   4.5648564e+00
   2.2022022e-01   4.5650764e+00
   2.2122122e-01   4.5652961e+00
   2.2222222e-01   4.5655156e+00
   2.2322322e-01   4.5657349e+00
   2.2422422e-01   4.5659539e+00
   2.2522523e-01   4.5661727e+00
   2.2622623e-01   4.5663912e+00
   2.2722723e-01   4.5666095e+00
   2.2822823e-01   4.5668276e+00
   2.2922923e-01   4.5670454e+00
   2.3023023e-01   4.5672630e+00
   2.3123123e-01   4.5674804e+00
   2.3223223e-01   4.5676975e+00
   2.3323323e-01   4.5679144e+00
   2.3423423e-01   4.5681310e+00
   2.3523524e-01   4.5683474e+00
   2.3623624e-01   4.5685636e+00
   2.3723724e-01   4.5687795e+00
   2.3823824e-01   4.5689952e+00
   2.3923924e-01   4.5692107e+00
   2.4024024e-01   4.5694259e+00
   2.4124124e-01   4.5696409e+00
   2.4224224e-01   4.5698556e+00
   2.4324324e-01   4.5700701e+00
   2.4424424e-01   4.5702844e+00
   2.4524525e-01   4.5704984e+00
   2.4624625e-01   4.5707122e+00
   2.4724725e-01   4.5709257e+00
   2.4824825e-01   4.5711391e+00
   2.4924925e-01   4.5713521e+00
   2.5025025e-01   4.5715649e+00
   2.5125125e-01   4.5717775e+00
   2.5225225e-01   4.5719899e+00
   2.5325325e-01   4.5722020e+00
   2.5425425e-01   4.5724139e+00
   2.5525526e-01   4.5726255e+00
   2.5625626e-01   4.5728369e+00
   2.5725726e-01   4.5730481e+00
   2.5825826e-01   4.5732590e+00
   2.5925926e-01   4.5734697e+00
   2.6026026e-01   4.5736801e+00
   2.6126126e-01   4.5738903e+00
   2.6226226e-01   4.5741002e+00
   2.6326326e-01   4.5743100e+00
   2.6426426e-01   4.5745194e+00
   2.6526527e-01   4.5747287e+00
   2.6626627e-01   4.5749377e+00
   2.6726727e-01   4.5751464e+00
   2.6826827e-01   4.5753550e+00
   2.6926927e-01   4.5755632e+00
   2.7027027e-01   4.5757713e+00
   2.7127127e-01   4.5759791e+00
   2.7227227e-01   4.5761866e+00
   2.7327327e-01   4.5763939e+00
   2.7427427e-01   4.5766010e+00
   2.7527528e-01   4.5768079e+00
   2.7627628e-01   4.5770145e+00
   2.7727728e-01   4.5772208e+00
   2.7827828e-01   4.5774269e+00
   2.7927928e-01   4.5776328e+00
   2.8028028e-01   4.5778384e+00
   2.8128128e-01   4.5780438e+00
   2.8228228e-01   4.5782490e+00
   2.8328328e-01   4.5784539e+00
   2.8428428e-01   4.5786586e+00
   2.8528529e-01   4.5788630e+00
   2.8628629e-01   4.5790672e+00
   2.8728729e-01   4.5792711e+00
   2.8828829e-01   4.5794748e+00
   2.8928929e-01   4.5796783e+00
   2.9029029e-01   4.5798815e+00
   2.9129129e-01   4.5800845e+00
   2.9229229e-01   4.5802873e+00
   2.9329329e-01   4.5804898e+00
   2.9429429e-01   4.5806920e+00
   2.9529530e-01   4.5808940e+00
   2.9629630e-01   4.5810958e+00
   2.9729730e-01   4.5812974e+00
   2.9829830e-01   4.5814987e+00
   2.9929930e-01   4.5816997e+00
   3.0030030e-01   4.5819005e+00
   3.0130130e-01   4.5821011e+00
   3.0230230e-01   4.5823014e+00
   3.0330330e-01   4.5825015e+00
   3.0430430e-01   4.5827014e+00
   3.0530531e-01   4.5829010e+00
   3.0630631e-01   4.5831003e+00
   3.0730731e-01   4.5832994e+00
   3.0830831e-01   4.5834983e+00
   3.0930931e-01   4.5836969e+00
   3.1031031e-01   4.5838953e+00
   3.1131131e-01   4.5840935e+00
   3.1231231e-01   4.5842914e+00
   3.1331331e-01   4.5844891e+00
   3.1431431e-01   4.5846865e+00
   3.1531532e-01   4.5848837e+00
   3.1631632e-01   4.5850806e+00
   3.1731732e-01   4.5852773e+00
   3.1831832e-01   4.5854738e+00
   3.1931932e-01   4.5856700e+00
   3.2032032e-01   4.5858659e+00
   3.2132132e-01   4.5860617e+00
   3.2232232e-01   4.5862571e+00
   3.2332332e-01   4.5864524e+00
   3.2432432e-01   4.5866474e+00
   3.2532533e-01   4.5868421e+00
   3.2632633e-01   4.5870366e+00
   3.2732733e-01   4.5872309e+00
   3.2832833e-01   4.5874249e+00
   3.2932933e-01   4.5876187e+00
   3.3033033e-01   4.5878123e+00
   3.3133133e-01   4.5880056e+00
   3.3233233e-01   4.5881986e+00
   3.3333333e-01   4.5883914e+00
   3.3433433e-01   4.5885840e+00
   3.3533534e-01   4.5887763e+00
   3.3633634e-01   4.5889684e+00
   3.3733734e-01   4.5891602e+00
   3.3833834e-01   4.5893518e+00
   3.3933934e-01   4.5895432e+00
   3.4034034e-01   4.5897343e+00
   3.4134134e-01   4.5899251e+00
   3.4234234e-01   4.5901158e+00
   3.4334334e-01   4.5903061e+00
   3.4434434e-01   4.5904963e+00
   3.4534535e-01   4.5906862e+00
   3.4634635e-01   4.5908758e+00
   3.4734735e-01   4.5910652e+00
   3.4834835e-01   4.5912544e+00
   3.4934935e-01   4.5914433e+00
   3.5035035e-01   4.5916319e+00
   3.5135135e-01   4.5918204e+00
   3.5235235e-01   4.5920085e+00
   3.5335335e-01   4.5921965e+00
   3.5435435e-01   4.5923842e+00
   3.5535536e-01   4.5925716e+00
   3.5635636e-01   4.5927588e+00
   3.5735736e-01   4.5929458e+00
   3.5835836e-01   4.5931325e+00
   3.5935936e-01   4.5933190e+00
   3.6036036e-01   4.5935052e+00
   3.6136136e-01   4.5936912e+00
   3.6236236e-01   4.5938769e+00
   3.6336336e-01   4.5940624e+00
   3.6436436e-01   4.5942476e+00
   3.6536537e-01   4.5944326e+00
   3.6636637e-01   4.5946174e+00
   3.6736737e-01   4.5948019e+00
   3.6836837e-01   4.5949862e+00
   3.6936937e-01   4.5951702e+00
   3.7037037e-01   4.5953540e+00
   3.7137137e-01   4.5955375e+00
   3.7237237e-01   4.5957208e+00
   3.7337337e-01   4.5959038e+00
   3.7437437e-01   4.5960866e+00
   3.7537538e-01   4.5962692e+00
   3.7637638e-01   4.5964515e+00
   3.7737738e-01   4.5966336e+00
   3.7837838e-01   4.5968154e+00
   3.7937938e-01   4.5969970e+00
   3.8038038e-01   4.5971783e+00
   3.8138138e-01   4.5973594e+00
   3.8238238e-01   4.5975402e+00
   3.8338338e-01   4.5977208e+00
   3.8438438e-01   4.5979011e+00
   3.8538539e-01   4.5980812e+00
   3.8638639e-01   4.5982611e+00
   3.8738739e-01   4.5984407e+00
   3.8838839e-01   4.5986201e+00
   3.8938939e-01   4.5987992e+00
   3.9039039e-01   4.5989781e+00
   3.9139139e-01   4.5991567e+00
   3.9239239e-01   4.5993351e+00
   3.9339339e-01   4.5995132e+00
   3.9439439e-01   4.5996911e+00
   3.9539540e-01   4.5998687e+00
   3.9639640e-01   4.6000461e+00
   3.9739740e-01   4.6002233e+00
   3.9839840e-01   4.6004002e+00
   3.9939940e-01   4.6005768e+00
   4.0040040e-01   4.6007533e+00
   4.0140140e-01   4.6009294e+00
   4.0240240e-01   4.6011053e+00
   4.0340340e-01   4.6012810e+00
   4.0440440e-01   4.6014564e+00
   4.0540541e-01   4.6016316e+00
   4.0640641e-01   4.6018066e+00
   4.0740741e-01   4.6019812e+00
   4.0840841e-01   4.6021557e+00
   4.0940941e-01   4.6023299e+00
   4.1041041e-01   4.6025038e+00
   4.1141141e-01   4.6026775e+00
   4.1241241e-01   4.6028510e+00
   4.1341341e-01   4.6030242e+00
   4.1441441e-01   4.6031972e+00
   4.1541542e-01   4.6033699e+00
   4.1641642e-01   4.6035424e+00
   4.1741742e-01   4.6037146e+00
   4.1841842e-01   4.6038866e+00
   4.1941942e-01   4.6040583e+00
   4.2042042e-01   4.6042298e+00
   4.2142142e-01   4.6044010e+00
   4.2242242e-01   4.6045720e+00
   4.2342342e-01   4.6047427e+00
   4.2442442e-01   4.6049132e+00
   4.2542543e-01   4.6050835e+00
   4.2642643e-01   4.6052535e+00
   4.2742743e-01   4.6054233e+00
   4.2842843e-01   4.6055928e+00
   4.2942943e-01   4.6057620e+00
   4.3043043e-01   4.6059310e+00
   4.3143143e-01   4.6060998e+00
   4.3243243e-01   4.6062683e+00
   4.3343343e-01   4.6064366e+00
   4.3443443e-01   4.6066046e+00
   4.3543544e-01   4.6067724e+00
   4.3643644e-01   4.6069399e+00
   4.3743744e-01   4.6071072e+00
   4.3843844e-01   4.6072742e+00
   4.3943944e-01   4.6074410e+00
   4.4044044e-01   4.6076076e+00
   4.4144144e-01   4.6077739e+00
   4.4244244e-01   4.6079399e+00
   4.4344344e-01   4.6081057e+00
   4.4444444e-01   4.6082713e+00
   4.4544545e-01   4.6084366e+00
   4.4644645e-01   4.6086016e+00
   4.4744745e-01   4.6087664e+00
   4.4844845e-01   4.6089310e+00
   4.4944945e-01   4.6090953e+00
   4.5045045e-01   4.6092593e+00
   4.5145145e-01   4.6094232e+00
   4.5245245e-01   4.6095867e+00
   4.5345345e-01   4.6097501e+00
   4.5445445e-01   4.6099131e+00
   4.5545546e-01   4.6100759e+00
   4.5645646e-01   4.6102385e+00
   4.5745746e-01   4.6104009e+00
   4.5845846e-01   4.6105629e+00
   4.5945946e-01   4.6107248e+00
   4.6046046e-01   4.6108863e+00
   4.6146146e-01   4.6110477e+00
   4.6246246e-01   4.6112088e+00
   4.6346346e-01   4.6113696e+00
   4.6446446e-01   4.6115302e+00
   4.6546547e-01   4.6116905e+00
   4.6646647e-01   4.6118506e+00
   4.6746747e-01   4.6120105e+00
   4.6846847e-01   4.6121701e+00
   4.6946947e-01   4.6123294e+00
   4.7047047e-01   4.6124885e+00
   4.7147147e-01   4.6126474e+00
   4.7247247e-01   4.6128060e+00
   4.7347347e-01   4.6129643e+00
   4.7447447e-01   4.6131224e+00
   4.7547548e-01   4.6132803e+00
   4.7647648e-01   4.6134379e+00
   4.7747748e-01   4.6135953e+00
   4.7847848e-01   4.6137524e+00
   4.7947948e-01   4.6139092e+00
   4.8048048e-01   4.6140659e+00
   4.8148148e-01   4.6142222e+00
   4.8248248e-01   4.6143783e+00
   4.8348348e-01   4.6145342e+00
   4.8448448e-01   4.6146898e+00
   4.8548549e-01   4.6148452e+00
   4.8648649e-01   4.6150003e+00
   4.8748749e-01   4.6151552e+00
   4.8848849e-01   4.6153098e+00
   4.8948949e-01   4.6154642e+00
   4.9049049e-01   4.6156183e+00
   4.9149149e-01   4.6157722e+00
   4.9249249e-01   4.6159258e+00
   4.9349349e-01   4.6160792e+00
   4.9449449e-01   4.6162323e+00
   4.9549550e-01   4.6163852e+00
   4.9649650e-01   4.6165378e+00
   4.9749750e-01   4.6166902e+00
   4.9849850e-01   4.6168424e+00
   4.9949950e-01   4.6169942e+00
   5.0050050e-01   4.6171459e+00
   5.0150150e-01   4.6172973e+00
   5.0250250e-01   4.6174484e+00
   5.0350350e-01   4.6175993e+00
   5.0450450e-01   4.6177499e+00
   5.0550551e-01   4.6179003e+00
   5.0650651e-01   4.6180505e+00
   5.0750751e-01   4.6182003e+00
   5.0850851e-01   4.6183500e+00
   5.0950951e-01   4.6184994e+00
   5.1051051e-01   4.6186485e+00
   5.1151151e-01   4.6187974e+00
   5.1251251e-01   4.6189460e+00
   5.1351351e-01   4.6190944e+00
   5.1451451e-01   4.6192426e+00
   5.1551552e-01   4.6193905e+00
   5.1651652e-01   4.6195381e+00
   5.1751752e-01   4.6196855e+00
   5.1851852e-01   4.6198327e+00
   5.1951952e-01   4.6199796e+00
   5.2052052e-01   4.6201262e+00
   5.2152152e-01   4.6202726e+00
   5.2252252e-01   4.6204187e+00
   5.2352352e-01   4.6205646e+00
   5.2452452e-01   4.6207103e+00
   5.2552553e-01   4.6208557e+00
   5.2652653e-01   4.6210008e+00
   5.2752753e-01   4.6211457e+00
   5.2852853e-01   4.6212904e+00
   5.2952953e-01   4.6214348e+00
   5.3053053e-01   4.6215789e+00
   5.3153153e-01   4.6217228e+00
   5.3253253e-01   4.6218664e+00
   5.3353353e-01   4.6220098e+00
   5.3453453e-01   4.6221530e+00
   5.3553554e-01   4.6222959e+00
   5.3653654e-01   4.6224385e+00
   5.3753754e-01   4.6225809e+00
   5.3853854e-01   4.6227231e+00
   5.3953954e-01   4.6228650e+00
   5.4054054e-01   4.6230066e+00
   5.4154154e-01   4.6231480e+00
   5.4254254e-01   4.6232892e+00
   5.4354354e-01   4.6234300e+00
   5.4454454e-01   4.6235707e+00
   5.4554555e-01   4.6237111e+00
   5.4654655e-01   4.6238512e+00
   5.4754755e-01   4.6239911e+00
   5.4854855e-01   4.6241308e+00
   5.4954955e-01   4.6242702e+00
   5.5055055e-01   4.6244093e+00
   5.5155155e-01   4.6245482e+00
   5.5255255e-01   4.6246868e+00
   5.5355355e-01   4.6248252e+00
   5.5455455e-01   4.6249634e+00
   5.5555556e-01   4.6251013e+00
   5.5655656e-01   4.6252389e+00
   5.5755756e-01   4.6253763e+00
   5.5855856e-01   4.6255134e+00
   5.5955956e-01   4.6256503e+00
   5.6056056e-01   4.6257870e+00
   5.6156156e-01   4.6259233e+00
   5.6256256e-01   4.6260595e+00
   5.6356356e-01   4.6261954e+00
   5.6456456e-01   4.6263310e+00
   5.6556557e-01   4.6264664e+00
   5.6656657e-01   4.6266015e+00
   5.6756757e-01   4.6267364e+00
   5.6856857e-01   4.6268710e+00
   5.6956957e-01   4.6270054e+00
   5.7057057e-01   4.6271396e+00
   5.7157157e-01   4.6272734e+00
   5.7257257e-01   4.6274071e+00
   5.7357357e-01   4.6275404e+00
   5.7457457e-01   4.6276736e+00
   5.7557558e-01   4.6278065e+00
   5.7657658e-01   4.6279391e+00
   5.7757758e-01   4.6280715e+00
   5.7857858e-01   4.6282036e+00
   5.7957958e-01   4.6283355e+00
   5.8058058e-01   4.6284671e+00
   5.8158158e-01   4.6285985e+00
   5.8258258e-01   4.6287296e+00
   5.8358358e-01   4.6288605e+00
   5.8458458e-01   4.6289911e+00
   5.8558559e-01   4.6291214e+00
   5.8658659e-01   4.6292516e+00
   5.8758759e-01   4.6293814e+00
   5.8858859e-01   4.6295110e+00
   5.8958959e-01   4.6296404e+00
   5.9059059e-01   4.6297695e+00
   5.9159159e-01   4.6298984e+00
   5.9259259e-01   4.6300270e+00
   5.9359359e-01   4.6301554e+00
   5.9459459e-01   4.6302835e+00
   5.9559560e-01   4.6304113e+00
   5.9659660e-01   4.6305389e+00
   5.9759760e-01   4.6306663e+00
   5.9859860e-01   4.6307934e+00
   5.9959960e-01   4.6309203e+00
   6.0060060e-01   4.6310469e+00
   6.0160160e-01   4.6311732e+00
   6.0260260e-01   4.6312993e+00
   6.0360360e-01   4.6314252e+00
   6.0460460e-01   4.6315508e+00
   6.0560561e-01   4.6316761e+00
   6.0660661e-01   4.6318012e+00
   6.0760761e-01   4.6319261e+00
   6.0860861e-01   4.6320507e+00
   6.0960961e-01   4.6321750e+00
   6.1061061e-01   4.6322991e+00
   6.1161161e-01   4.6324229e+00
   6.1261261e-01   4.6325465e+00
   6.1361361e-01   4.6326699e+00
   6.1461461e-01   4.6327929e+00
   6.1561562e-01   4.6329158e+00
   6.1661662e-01   4.6330384e+00
   6.1761762e-01   4.6331607e+00
   6.1861862e-01   4.6332828e+00
   6.1961962e-01   4.6334046e+00
   6.2062062e-01   4.6335262e+00
   6.2162162e-01   4.6336475e+00
   6.2262262e-01   4.6337686e+00
   6.2362362e-01   4.6338894e+00
   6.2462462e-01   4.6340100e+00
   6.2562563e-01   4.6341303e+00
   6.2662663e-01   4.6342504e+00
   6.2762763e-01   4.6343702e+00
   6.2862863e-01   4.6344898e+00
   6.2962963e-01   4.6346091e+00
   6.3063063e-01   4.6347281e+00
   6.3163163e-01   4.6348470e+00
   6.3263263e-01   4.6349655e+00
   6.3363363e-01   4.6350838e+00
   6.3463463e-01   4.6352019e+00
   6.3563564e-01   4.6353197e+00
   6.3663664e-01   4.6354372e+00
   6.3763764e-01   4.6355546e+00
   6.3863864e-01   4.6356716e+00
   6.3963964e-01   4.6357884e+00
   6.4064064e-01   4.6359050e+00
   6.4164164e-01   4.6360213e+00
   6.4264264e-01   4.6361373e+00
   6.4364364e-01   4.6362531e+00
   6.4464464e-01   4.6363686e+00
   6.4564565e-01   4.6364839e+00
   6.4664665e-01   4.6365990e+00
   6.4764765e-01   4.6367138e+00
   6.4864865e-01   4.6368283e+00
   6.4964965e-01   4.6369426e+00
   6.5065065e-01   4.6370566e+00
   6.5165165e-01   4.6371704e+00
   6.5265265e-01   4.6372839e+00
   6.5365365e-01   4.6373972e+00
   6.5465465e-01   4.6375102e+00
   6.5565566e-01   4.6376230e+00
   6.5665666e-01   4.6377355e+00
   6.5765766e-01   4.6378478e+00
   6.5865866e-01   4.6379598e+00
   6.5965966e-01   4.6380716e+00
   6.6066066e-01   4.6381831e+00
   6.6166166e-01   4.6382944e+00
   6.6266266e-01   4.6384054e+00
   6.6366366e-01   4.6385161e+00
   6.6466466e-01   4.6386267e+00
   6.6566567e-01   4.6387369e+00
   6.6666667e-01   4.6388469e+00
   6.6766767e-01   4.6389567e+00
   6.6866867e-01   4.6390662e+00
   6.6966967e-01   4.6391754e+00
   6.7067067e-01   4.6392844e+00
   6.7167167e-01   4.6393932e+00
   6.7267267e-01   4.6395017e+00
   6.7367367e-01   4.6396099e+00
   6.7467467e-01   4.6397179e+00
   6.7567568e-01   4.6398257e+00
   6.7667668e-01   4.6399332e+00
   6.7767768e-01   4.6400404e+00
   6.7867868e-01   4.6401474e+00
   6.7967968e-01   4.6402541e+00
   6.8068068e-01   4.6403606e+00
   6.8168168e-01   4.6404668e+00
   6.8268268e-01   4.6405728e+00
   6.8368368e-01   4.6406785e+00
   6.8468468e-01   4.6407840e+00
   6.8568569e-01   4.6408892e+00
   6.8668669e-01   4.6409942e+00
   6.8768769e-01   4.6410989e+00
   6.8868869e-01   4.6412034e+00
   6.8968969e-01   4.6413076e+00
   6.9069069e-01   4.6414116e+00
   6.9169169e-01   4.6415153e+00
   6.9269269e-01   4.6416188e+00
   6.9369369e-01   4.6417220e+00
   6.9469469e-01   4.6418249e+00
   6.9569570e-01   4.6419276e+00
   6.9669670e-01   4.6420301e+00
   6.9769770e-01   4.6421323e+00
   6.9869870e-01   4.6422342e+00
   6.9969970e-01   4.6423359e+00
   7.0070070e-01   4.6424374e+00
   7.0170170e-01   4.6425386e+00
   7.0270270e-01   4.6426395e+00
   7.0370370e-01   4.6427402e+00
   7.0470470e-01   4.6428407e+00
   7.0570571e-01   4.6429408e+00
   7.0670671e-01   4.6430408e+00
   7.0770771e-01   4.6431405e+00
   7.0870871e-01   4.6432399e+00
   7.0970971e-01   4.6433391e+00
   7.1071071e-01   4.6434380e+00
   7.1171171e-01   4.6435367e+00
   7.1271271e-01   4.6436351e+00
   7.1371371e-01   4.6437333e+00
   7.1471471e-01   4.6438312e+00
   7.1571572e-01   4.6439289e+00
   7.1671672e-01   4.6440263e+00
   7.1771772e-01   4.6441235e+00
   7.1871872e-01   4.6442204e+00
   7.1971972e-01   4.6443171e+00
   7.2072072e-01   4.6444135e+00
   7.2172172e-01   4.6445096e+00
   7.2272272e-01   4.6446055e+00
   7.2372372e-01   4.6447012e+00
   7.2472472e-01   4.6447966e+00
   7.2572573e-01   4.6448918e+00
   7.2672673e-01   4.6449867e+00
   7.2772773e-01   4.6450813e+00
   7.2872873e-01   4.6451757e+00
   7.2972973e-01   4.6452699e+00
   7.3073073e-01   4.6453638e+00
   7.3173173e-01   4.6454574e+00
   7.3273273e-01   4.6455508e+00
   7.3373373e-01   4.6456439e+00
   7.3473473e-01   4.6457368e+00
   7.3573574e-01   4.6458295e+00
   7.3673674e-01   4.6459218e+00
   7.3773774e-01   4.6460140e+00
   7.3873874e-01   4.6461059e+00
   7.3973974e-01   4.6461975e+00
   7.4074074e-01   4.6462889e+00
   7.4174174e-01   4.6463800e+00
   7.4274274e-01   4.6464709e+00
   7.4374374e-01   4.6465615e+00
   7.4474474e-01   4.6466519e+00
   7.4574575e-01   4.6467420e+00
   7.4674675e-01   4.6468319e+00
   7.4774775e-01   4.6469215e+00
   7.4874875e-01   4.6470108e+00
   7.4974975e-01   4.6471000e+00
   7.5075075e-01   4.6471888e+00
   7.5175175e-01   4.6472774e+00
   7.5275275e-01   4.6473658e+00
   7.5375375e-01   4.6474539e+00
   7.5475475e-01   4.6475418e+00
   7.5575576e-01   4.6476294e+00
   7.5675676e-01   4.6477167e+00
   7.5775776e-01   4.6478038e+00
   7.5875876e-01   4.6478907e+00
   7.5975976e-01   4.6479773e+00
   7.6076076e-01   4.6480636e+00
   7.6176176e-01   4.6481497e+00
   7.6276276e-01   4.6482355e+00
   7.6376376e-01   4.6483211e+00
   7.6476476e-01   4.6484065e+00
   7.6576577e-01   4.6484916e+00
   7.6676677e-01   4.6485764e+00
   7.6776777e-01   4.6486610e+00
   7.6876877e-01   4.6487453e+00
   7.6976977e-01   4.6488294e+00
   7.7077077e-01   4.6489132e+00
   7.7177177e-01   4.6489968e+00
   7.7277277e-01   4.6490802e+00
   7.7377377e-01   4.6491632e+00
   7.7477477e-01   4.6492461e+00
   7.7577578e-01   4.6493286e+00
   7.7677678e-01   4.6494110e+00
   7.7777778e-01   4.6494930e+00
   7.7877878e-01   4.6495748e+00
   7.7977978e-01   4.6496564e+00
   7.8078078e-01   4.6497377e+00
   7.8178178e-01   4.6498188e+00
   7.8278278e-01   4.6498996e+00
   7.8378378e-01   4.6499802e+00
   7.8478478e-01   4.6500605e+00
   7.8578579e-01   4.6501406e+00
   7.8678679e-01   4.6502204e+00
   7.8778779e-01   4.6502999e+00
   7.8878879e-01   4.6503792e+00
   7.8978979e-01   4.6504583e+00
   7.9079079e-01   4.6505371e+00
   7.9179179e-01   4.6506156e+00
   7.9279279e-01   4.6506939e+00
   7.9379379e-01   4.6507720e+00
   7.9479479e-01   4.6508498e+00
   7.9579580e-01   4.6509273e+00
   7.9679680e-01   4.6510046e+00
   7.9779780e-01   4.6510817e+00
   7.9879880e-01   4.6511585e+00
   7.9979980e-01   4.6512350e+00
   8.0080080e-01   4.6513113e+00
   8.0180180e-01   4.6513874e+00
   8.0280280e-01   4.6514632e+00
   8.0380380e-01   4.6515387e+00
   8.0480480e-01   4.6516140e+00
   8.0580581e-01   4.6516890e+00
   8.0680681e-01   4.6517638e+00
   8.0780781e-01   4.6518383e+00
   8.0880881e-01   4.6519126e+00
   8.0980981e-01   4.6519867e+00
   8.1081081e-01   4.6520604e+00
   8.1181181e-01   4.6521340e+00
   8.1281281e-01   4.6522073e+00
   8.1381381e-01   4.6522803e+00
   8.1481481e-01   4.6523531e+00
   8.1581582e-01   4.6524256e+00
   8.1681682e-01   4.6524979e+00
   8.1781782e-01   4.6525699e+00
   8.1881882e-01   4.6526417e+00
   8.1981982e-01   4.6527132e+00
   8.2082082e-01   4.6527845e+00
   8.2182182e-01   4.6528555e+00
   8.2282282e-01   4.6529263e+00
   8.2382382e-01   4.6529968e+00
   8.2482482e-01   4.6530670e+00
   8.2582583e-01   4.6531371e+00
   8.2682683e-01   4.6532068e+00
   8.2782783e-01   4.6532763e+00
   8.2882883e-01   4.6533456e+00
   8.2982983e-01   4.6534146e+00
   8.3083083e-01   4.6534834e+00
   8.3183183e-01   4.6535519e+00
   8.3283283e-01   4.6536202e+00
   8.3383383e-01   4.6536882e+00
   8.3483483e-01   4.6537559e+00
   8.3583584e-01   4.6538235e+00
   8.3683684e-01   4.6538907e+00
   8.3783784e-01   4.6539577e+00
   8.3883884e-01   4.6540245e+00
   8.3983984e-01   4.6540910e+00
   8.4084084e-01   4.6541573e+00
   8.4184184e-01   4.6542233e+00
   8.4284284e-01   4.6542890e+00
   8.4384384e-01   4.6543545e+00
   8.4484484e-01   4.6544198e+00
   8.4584585e-01   4.6544848e+00
   8.4684685e-01   4.6545496e+00
   8.4784785e-01   4.6546141e+00
   8.4884885e-01   4.6546783e+00
   8.4984985e-01   4.6547423e+00
   8.5085085e-01   4.6548061e+00
   8.5185185e-01   4.6548696e+00
   8.5285285e-01   4.6549328e+00
   8.5385385e-01   4.6549958e+00
   8.5485485e-01   4.6550586e+00
   8.5585586e-01   4.6551211e+00
   8.5685686e-01   4.6551833e+00
   8.5785786e-01   4.6552453e+00
   8.5885886e-01   4.6553071e+00
   8.5985986e-01   4.6553686e+00
   8.6086086e-01   4.6554298e+00
   8.6186186e-01   4.6554908e+00
   8.6286286e-01   4.6555516e+00
   8.6386386e-01   4.6556121e+00
   8.6486486e-01   4.6556724e+00
   8.6586587e-01   4.6557324e+00
   8.6686687e-01   4.6557921e+00
   8.6786787e-01   4.6558516e+00
   8.6886887e-01   4.6559109e+00
   8.6986987e-01   4.6559699e+00
   8.7087087e-01   4.6560286e+00
   8.7187187e-01   4.6560871e+00
   8.7287287e-01   4.6561454e+00
   8.7387387e-01   4.6562034e+00
   8.7487487e-01   4.6562611e+00
   8.7587588e-01   4.6563186e+00
   8.7687688e-01   4.6563759e+00
   8.7787788e-01   4.6564329e+00
   8.7887888e-01   4.6564896e+00
   8.7987988e-01   4.6565461e+00
   8.8088088e-01   4.6566024e+00
   8.8188188e-01   4.6566584e+00
   8.8288288e-01   4.6567141e+00
   8.8388388e-01   4.6567696e+00
   8.8488488e-01   4.6568249e+00
   8.8588589e-01   4.6568799e+00
   8.8688689e-01   4.6569346e+00
   8.8788789e-01   4.6569891e+00
   8.8888889e-01   4.6570434e+00
   8.8988989e-01   4.6570974e+00
   8.9089089e-01   4.6571512e+00
   8.9189189e-01   4.6572047e+00
   8.9289289e-01   4.6572579e+00
   8.9389389e-01   4.6573109e+00
   8.9489489e-01   4.6573637e+00
   8.9589590e-01   4.6574162e+00
   8.9689690e-01   4.6574685e+00
   8.9789790e-01   4.6575205e+00
   8.9889890e-01   4.6575722e+00
   8.9989990e-01   4.6576237e+00
   9.0090090e-01   4.6576750e+00
   9.0190190e-01   4.6577260e+00
   9.0290290e-01   4.6577768e+00
   9.0390390e-01   4.6578273e+00
   9.0490490e-01   4.6578776e+00
   9.0590591e-01   4.6579276e+00
   9.0690691e-01   4.6579773e+00
   9.0790791e-01   4.6580269e+00
   9.0890891e-01   4.6580761e+00
   9.0990991e-01   4.6581251e+00
   9.1091091e-01   4.6581739e+00
   9.1191191e-01   4.6582224e+00
   9.1291291e-01   4.6582707e+00
   9.1391391e-01   4.6583187e+00
   9.1491491e-01   4.6583665e+00
   9.1591592e-01   4.6584140e+00
   9.1691692e-01   4.6584613e+00
   9.1791792e-01   4.6585083e+00
   9.1891892e-01   4.6585551e+00
   9.1991992e-01   4.6586016e+00
   9.2092092e-01   4.6586479e+00
   9.2192192e-01   4.6586940e+00
   9.2292292e-01   4.6587397e+00
   9.2392392e-01   4.6587853e+00
   9.2492492e-01   4.6588306e+00
   9.2592593e-01   4.6588756e+00
   9.2692693e-01   4.6589204e+00
   9.2792793e-01   4.6589649e+00
   9.2892893e-01   4.6590092e+00
   9.2992993e-01   4.6590533e+00
   9.3093093e-01   4.6590971e+00
   9.3193193e-01   4.6591406e+00
   9.3293293e-01   4.6591839e+00
   9.3393393e-01   4.6592270e+00
   9.3493493e-01   4.6592698e+00
   9.3593594e-01   4.6593123e+00
   9.3693694e-01   4.6593546e+00
   9.3793794e-01   4.6593967e+00
   9.3893894e-01   4.6594385e+00
   9.3993994e-01   4.6594800e+00
   9.4094094e-01   4.6595213e+00
   9.4194194e-01   4.6595624e+00
   9.4294294e-01   4.6596032e+00
   9.4394394e-01   4.6596438e+00
   9.4494494e-01   4.6596841e+00
   9.4594595e-01   4.6597242e+00
   9.4694695e-01   4.6597640e+00
   9.4794795e-01   4.6598036e+00
   9.4894895e-01   4.6598429e+00
   9.4994995e-01   4.6598820e+00
   9.5095095e-01   4.6599208e+00
   9.5195195e-01   4.6599594e+00
   9.5295295e-01   4.6599977e+00
   9.5395395e-01   4.6600358e+00
   9.5495495e-01   4.6600736e+00
   9.5595596e-01   4.6601112e+00
   9.5695696e-01   4.6601486e+00
   9.5795796e-01   4.6601857e+00
   9.5895896e-01   4.6602225e+00
   9.5995996e-01   4.6602591e+00
   9.6096096e-01   4.6602955e+00
   9.6196196e-01   4.6603316e+00
   9.6296296e-01   4.6603674e+00
   9.6396396e-01   4.6604030e+00
   9.6496496e-01   4.6604384e+00
   9.6596597e-01   4.6604735e+00
   9.6696697e-01   4.6605084e+00
   9.6796797e-01   4.6605430e+00
   9.6896897e-01   4.6605774e+00
   9.6996997e-01   4.6606115e+00
   9.7097097e-01   4.6606454e+00
   9.7197197e-01   4.6606790e+00
   9.7297297e-01   4.6607124e+00
   9.7397397e-01   4.6607455e+00
   9.7497497e-01   4.6607784e+00
   9.7597598e-01   4.6608111e+00
   9.7697698e-01   4.6608435e+00
   9.7797798e-01   4.6608756e+00
   9.7897898e-01   4.6609075e+00
   9.7997998e-01   4.6609392e+00
   9.8098098e-01   4.6609706e+00
   9.8198198e-01   4.6610017e+00
   9.8298298e-01   4.6610326e+00
   9.8398398e-01   4.6610633e+00
   9.8498498e-01   4.6610937e+00
   9.8598599e-01   4.6611239e+00
   9.8698699e-01   4.6611538e+00
   9.8798799e-01   4.6611835e+00
   9.8898899e-01   4.6612129e+00
   9.8998999e-01   4.6612421e+00
   9.9099099e-01   4.6612711e+00
   9.9199199e-01   4.6612997e+00
   9.9299299e-01   4.6613282e+00
   9.9399399e-01   4.6613564e+00
   9.9499499e-01   4.6613843e+00
   9.9599600e-01   4.6614120e+00
   9.9699700e-01   4.6614395e+00
   9.9799800e-01   4.6614667e+00
   9.9899900e-01   4.6614937e+00
   1.0000000e+00   4.6615204e+00


==> Data/x_5.dat <==
   0.0000000e+00   5.0000000e+00
   1.0010010e-03   5.0002498e+00
   2.0020020e-03   5.0005246e+00
   3.0030030e-03   5.0007992e+00
   4.0040040e-03   5.0010736e+00
   5.0050050e-03   5.0013476e+00
   6.0060060e-03   5.0016214e+00
   7.0070070e-03   5.0018949e+00
   8.0080080e-03   5.0021682e+00
   9.0090090e-03   5.0024412e+00
   1.0010010e-02   5.0027139e+00
   1.1011011e-02   5.0029863e+00
   1.2012012e-02   5.0032585e+00
   1.3013013e-02   5.0035304e+00
   1.4014014e-02   5.0038020e+00
   1.5015015e-02   5.0040733e+00
   1.6016016e-02   5.0043444e+00
   1.7017017e-02   5.0046152e+00
   1.8018018e-02   5.0048857e+00
   1.9019019e-02   5.0051560e+00
   2.0020020e-02   5.0054260e+00
   2.1021021e-02   5.0056957e+00
   2.2022022e-02   5.0059652e+00
   2.3023023e-02   5.0062344e+00
   2.4024024e-02   5.0065033e+00
   2.5025025e-02   5.0067719e+00
   2.6026026e-02   5.0070402e+00
   2.7027027e-02   5.0073083e+00
   2.8028028e-02   5.0075762e+00
   2.9029029e-02   5.0078437e+00
   3.0030030e-02   5.0081110e+00
   3.1031031e-02   5.0083780e+00
   3.2032032e-02   5.0086447e+00
   3.3033033e-02   5.0089111e+00
   3.4034034e-02   5.0091773e+00
   3.5035035e-02   5.0094432e+00
   3.6036036e-02   5.0097089e+00
   3.7037037e-02   5.0099742e+00
   3.8038038e-02   5.0102393e+00
   3.9039039e-02   5.0105041e+00
   4.0040040e-02   5.0107687e+00
   4.1041041e-02   5.0110329e+00
   4.2042042e-02   5.0112969e+00
   4.3043043e-02   5.0115607e+00
   4.4044044e-02   5.0118241e+00
   4.5045045e-02   5.0120873e+00
   4.6046046e-02   5.0123502e+00
   4.7047047e-02   5.0126128e+00
   4.8048048e-02   5.0128752e+00
   4.9049049e-02   5.0131372e+00
   5.0050050e-02   5.0133990e+00
   5.1051051e-02   5.0136606e+00
   5.2052052e-02   5.0139218e+00
   5.3053053e-02   5.0141828e+00
   5.4054054e-02   5.0144435e+00
   5.5055055e-02   5.0147039e+00
   5.6056056e-02   5.0149641e+00
   5.7057057e-02   5.0152240e+00
   5.8058058e-02   5.0154836e+00
   5.9059059e-02   5.0157429e+00
   6.0060060e-02   5.0160020e+00
   6.1061061e-02   5.0162607e+00
   6.2062062e-02   5.0165192e+00
   6.3063063e-02   5.0167775e+00
   6.4064064e-02   5.0170354e+00
   6.5065065e-02   5.0172931e+00
   6.6066066e-02   5.0175505e+00
   6.7067067e-02   5.0178077e+00
   6.8068068e-02   5.0180645e+00
   6.9069069e-02   5.0183211e+00
   7.0070070e-02   5.0185774e+00
   7.1071071e-02   5.0188334e+00
   7.2072072e-02   5.0190892e+00
   7.3073073e-02   5.0193446e+00
   7.4074074e-02   5.0195998e+00
   7.5075075e-02   5.0198548e+00
   7.6076076e-02   5.0201094e+00
   7.7077077e-02   5.0203638e+00
   7.8078078e-02   5.0206179e+00
   7.9079079e-02   5.0208717e+00
   8.0080080e-02   5.0211252e+00
   8.1081081e-02   5.0213785e+00
   8.2082082e-02   5.0216315e+00
   8.3083083e-02   5.0218842e+00
   8.4084084e-02   5.0221366e+00
   8.5085085e-02   5.0223888e+00
   8.6086086e-02   5.0226406e+00
   8.7087087e-02   5.0228922e+00
   8.8088088e-02   5.0231436e+00
   8.9089089e-02   5.0233946e+00
   9.0090090e-02   5.0236454e+00
   9.1091091e-02   5.0238959e+00
   9.2092092e-02   5.0241461e+00
   9.3093093e-02   5.0243960e+00
   9.4094094e-02   5.0246457e+00
   9.5095095e-02   5.0248951e+00
   9.6096096e-02   5.0251442e+00
   9.7097097e-02   5.0253930e+00
   9.8098098e-02   5.0256416e+00
   9.9099099e-02   5.0258898e+00
   1.0010010e-01   5.0261378e+00
   1.0110110e-01   5.0263855e+00
   1.0210210e-01   5.0266330e+00
   1.0310310e-01   5.0268801e+00
   1.0410410e-01   5.0271270e+00
   1.0510511e-01   5.0273736e+00
   1.0610611e-01   5.0276199e+00
   1.0710711e-01   5.0278660e+00
   1.0810811e-01   5.0281117e+00
   1.0910911e-01   5.0283572e+00
   1.1011011e-01   5.0286024e+00
   1.1111111e-01   5.0288474e+00
   1.1211211e-01   5.0290920e+00
   1.1311311e-01   5.0293364e+00
   1.1411411e-01   5.0295805e+00
   1.1511512e-01   5.0298243e+00
   1.1611612e-01   5.0300678e+00
   1.1711712e-01   5.0303111e+00
   1.1811812e-01   5.0305540e+00
   1.1911912e-01   5.0307967e+00
   1.2012012e-01   5.0310391e+00
   1.2112112e-01   5.0312813e+00
   1.2212212e-01   5.0315231e+00
   1.2312312e-01   5.0317647e+00
   1.2412412e-01   5.0320060e+00
   1.2512513e-01   5.0322470e+00
   1.2612613e-01   5.0324878e+00
   1.2712713e-01   5.0327282e+00
   1.2812813e-01   5.0329684e+00
   1.2912913e-01   5.0332083e+00
   1.3013013e-01   5.0334479e+00
   1.3113113e-01   5.0336872e+00
   1.3213213e-01   5.0339263e+00
   1.3313313e-01   5.0341651e+00
   1.3413413e-01   5.0344036e+00
   1.3513514e-01   5.0346418e+00
   1.3613614e-01   5.0348797e+00
   1.3713714e-01   5.0351174e+00
   1.3813814e-01   5.0353547e+00
   1.3913914e-01   5.0355918e+00
   1.4014014e-01   5.0358286e+00
   1.4114114e-01   5.0360652e+00
   1.4214214e-01   5.0363014e+00
   1.4314314e-01   5.0365374e+00
   1.4414414e-01   5.0367730e+00
   1.4514515e-01   5.0370085e+00
   1.4614615e-01   5.0372436e+00
   1.4714715e-01   5.0374784e+00
   1.4814815e-01   5.0377130e+00
   1.4914915e-01   5.0379472e+00
   1.5015015e-01   5.0381812e+00
   1.5115115e-01   5.0384150e+00
   1.5215215e-01   5.0386484e+00
   1.5315315e-01   5.0388815e+00
   1.5415415e-01   5.0391144e+00
   1.5515516e-01   5.0393470e+00
   1.5615616e-01   5.0395793e+00
   1.5715716e-01   5.0398113e+00
   1.5815816e-01   5.0400431e+00
   1.5915916e-01   5.0402745e+00
   1.6016016e-01   5.0405057e+00
   1.6116116e-01   5.0407366e+00
   1.6216216e-01   5.0409672e+00
   1.6316316e-01   5.0411975e+00
   1.6416416e-01   5.0414276e+00
   1.6516517e-01   5.0416573e+00
   1.6616617e-01   5.0418868e+00
   1.6716717e-01   5.0421160e+00
   1.6816817e-01   5.0423449e+00
   1.6916917e-01   5.0425735e+00
   1.7017017e-01   5.0428019e+00
   1.7117117e-01   5.0430300e+00
   1.7217217e-01   5.0432577e+00
   1.7317317e-01   5.0434852e+00
   1.7417417e-01   5.0437125e+00
   1.7517518e-01   5.0439394e+00
   1.7617618e-01   5.0441660e+00
   1.7717718e-01   5.0443924e+00
   1.7817818e-01   5.0446185e+00
   1.7917918e-01   5.0448443e+00
   1.8018018e-01   5.0450698e+00
   1.8118118e-01   5.0452950e+00
   1.8218218e-01   5.0455200e+00
   1.8318318e-01   5.0457446e+00
   1.8418418e-01   5.0459690e+00
   1.8518519e-01   5.0461931e+00
   1.8618619e-01   5.0464169e+00
   1.8718719e-01   5.0466405e+00
   1.8818819e-01   5.0468637e+00
   1.8918919e-01   5.0470867e+00
   1.9019019e-01   5.0473093e+00
   1.9119119e-01   5.0475317e+00
   1.9219219e-01   5.0477538e+00
   1.9319319e-01   5.0479757e+00
   1.9419419e-01   5.0481972e+00
   1.9519520e-01   5.0484184e+00
   1.9619620e-01   5.0486394e+00
   1.9719720e-01   5.0488601e+00
   1.9819820e-01   5.0490805e+00
   1.9919920e-01   5.0493006e+00
   2.0020020e-01   5.0495204e+00
   2.0120120e-01   5.0497400e+00
   2.0220220e-01   5.0499592e+00
   2.0320320e-01   5.0501782e+00
   2.0420420e-01   5.0503969e+00
   2.0520521e-01   5.0506153e+00
   2.0620621e-01   5.0508334e+00
   2.0720721e-01   5.0510513e+00
   2.0820821e-01   5.0512688e+00
   2.0920921e-01   5.0514861e+00
   2.1021021e-01   5.0517030e+00
   2.1121121e-01   5.0519197e+00
   2.1221221e-01   5.0521361e+00
   2.1321321e-01   5.0523523e+00
   2.1421421e-01   5.0525681e+00
   2.1521522e-01   5.0527837e+00
   2.1621622e-01   5.0529989e+00
   2.1721722e-01   5.0532139e+00
   2.1821822e-01   5.0534286e+00
   2.1921922e-01   5.0536430e+00
   2.2022022e-01   5.0538571e+00
   2.2122122e-01   5.0540709e+00
   2.2222222e-01   5.0542845e+00
   2.2322322e-01   5.0544978e+00
   2.2422422e-01   5.0547107e+00
   2.2522523e-01   5.0549234e+00
   2.2622623e-01   5.0551358e+00
   2.2722723e-01   5.0553479e+00
   2.2822823e-01   5.0555598e+00
   2.2922923e-01   5.0557713e+00
   2.3023023e-01   5.0559826e+00
   2.3123123e-01   5.0561935e+00
   2.3223223e-01   5.0564042e+00
   2.3323323e-01   5.0566146e+00
   2.3423423e-01   5.0568247e+00
   2.3523524e-01   5.0570345e+00
   2.3623624e-01   5.0572441e+00
   2.3723724e-01   5.0574533e+00
   2.3823824e-01   5.0576623e+00
   2.3923924e-01   5.0578710e+00
   2.4024024e-01   5.0580793e+00
   2.4124124e-01   5.0582874e+00
   2.4224224e-01   5.0584953e+00
   2.4324324e-01   5.0587028e+00
   2.4424424e-01   5.0589100e+00
   2.4524525e-01   5.0591170e+00
   2.4624625e-01   5.0593236e+00
   2.4724725e-01   5.0595300e+00
   2.4824825e-01   5.0597361e+00
   2.4924925e-01   5.0599419e+00
   2.5025025e-01   5.0601474e+00
   2.5125125e-01   5.0603526e+00
   2.5225225e-01   5.0605576e+00
   2.5325325e-01   5.0607622e+00
   2.5425425e-01   5.0609666e+00
   2.5525526e-01   5.0611707e+00
   2.5625626e-01   5.0613744e+00
   2.5725726e-01   5.0615779e+00
   2.5825826e-01   5.0617812e+00
   2.5925926e-01   5.0619841e+00
   2.6026026e-01   5.0621867e+00
   2.6126126e-01   5.0623890e+00
   2.6226226e-01   5.0625911e+00
   2.6326326e-01   5.0627929e+00
   2.6426426e-01   5.0629944e+00
   2.6526527e-01   5.0631955e+00
   2.6626627e-01   5.0633964e+00
   2.6726727e-01   5.0635971e+00
   2.6826827e-01   5.0637974e+00
   2.6926927e-01   5.0639974e+00
   2.7027027e-01   5.0641972e+00
   2.7127127e-01   5.0643966e+00
   2.7227227e-01   5.0645958e+00
   2.7327327e-01   5.0647947e+00
   2.7427427e-01   5.0649933e+00
   2.7527528e-01   5.0651916e+00
   2.7627628e-01   5.0653896e+00
   2.7727728e-01   5.0655873e+00
   2.7827828e-01   5.0657847e+00
   2.7927928e-01   5.0659819e+00
   2.8028028e-01   5.0661788e+00
   2.8128128e-01   5.0663753e+00
   2.8228228e-01   5.0665716e+00
   2.8328328e-01   5.0667676e+00
   2.8428428e-01   5.0669633e+00
   2.8528529e-01   5.0671587e+00
   2.8628629e-01   5.0673538e+00
   2.8728729e-01   5.0675487e+00
   2.8828829e-01   5.0677432e+00
   2.8928929e-01   5.0679374e+00
   2.9029029e-01   5.0681314e+00
   2.9129129e-01   5.0683251e+00
   2.9229229e-01   5.0685185e+00
   2.9329329e-01   5.0687116e+00
   2.9429429e-01   5.0689044e+00
   2.9529530e-01   5.0690969e+00
   2.9629630e-01   5.0692891e+00
   2.9729730e-01   5.0694810e+00
   2.9829830e-01   5.0696727e+00
   2.9929930e-01   5.0698640e+00
   3.0030030e-01   5.0700551e+00
   3.0130130e-01   5.0702459e+00
   3.0230230e-01   5.0704363e+00
   3.0330330e-01   5.0706265e+00
   3.0430430e-01   5.0708164e+00
   3.0530531e-01   5.0710061e+00
   3.0630631e-01   5.0711954e+00
   3.0730731e-01   5.0713844e+00
   3.0830831e-01   5.0715731e+00
   3.0930931e-01   5.0717616e+00
   3.1031031e-01   5.0719498e+00
   3.1131131e-01   5.0721376e+00
   3.1231231e-01   5.0723252e+00
   3.1331331e-01   5.0725125e+00
   3.1431431e-01   5.0726995e+00
   3.1531532e-01   5.0728862e+00
   3.1631632e-01   5.0730726e+00
   3.1731732e-01   5.0732587e+00
   3.1831832e-01   5.0734446e+00
   3.1931932e-01   5.0736301e+00
   3.2032032e-01   5.0738154e+00
   3.2132132e-01   5.0740003e+00
   3.2232232e-01   5.0741850e+00
   3.2332332e-01   5.0743694e+00
   3.2432432e-01   5.0745534e+00
   3.2532533e-01   5.0747372e+00
   3.2632633e-01   5.0749207e+00
   3.2732733e-01   5.0751040e+00
   3.2832833e-01   5.0752869e+00
   3.2932933e-01   5.0754695e+00
   3.3033033e-01   5.0756518e+00
   3.3133133e-01   5.0758339e+00
   3.3233233e-01   5.0760156e+00
   3.3333333e-01   5.0761971e+00
   3.3433433e-01   5.0763783e+00
   3.3533534e-01   5.0765592e+00
   3.3633634e-01   5.0767397e+00
   3.3733734e-01   5.0769200e+00
   3.3833834e-01   5.0771000e+00
   3.3933934e-01   5.0772798e+00
   3.4034034e-01   5.0774592e+00
   3.4134134e-01   5.0776383e+00
   3.4234234e-01   5.0778171e+00
   3.4334334e-01   5.0779957e+00
   3.4434434e-01   5.0781739e+00
   3.4534535e-01   5.0783519e+00
   3.4634635e-01   5.0785296e+00
   3.4734735e-01   5.0787069e+00
   3.4834835e-01   5.0788840e+00
   3.4934935e-01   5.0790608e+00
   3.5035035e-01   5.0792373e+00
   3.5135135e-01   5.0794135e+00
   3.5235235e-01   5.0795894e+00
   3.5335335e-01   5.0797651e+00
   3.5435435e-01   5.0799404e+00
   3.5535536e-01   5.0801154e+00
   3.5635636e-01   5.0802902e+00
   3.5735736e-01   5.0804646e+00
   3.5835836e-01   5.0806388e+00
   3.5935936e-01   5.0808127e+00
   3.6036036e-01   5.0809862e+00
   3.6136136e-01   5.0811595e+00
   3.6236236e-01   5.0813325e+00
   3.6336336e-01   5.0815052e+00
   3.6436436e-01   5.0816776e+00
   3.6536537e-01   5.0818497e+00
   3.6636637e-01   5.0820215e+00
   3.6736737e-01   5.0821931e+00
   3.6836837e-01   5.0823643e+00
   3.6936937e-01   5.0825352e+00
   3.7037037e-01   5.0827059e+00
   3.7137137e-01   5.0828762e+00
   3.7237237e-01   5.0830463e+00
   3.7337337e-01   5.0832161e+00
   3.7437437e-01   5.0833855e+00
   3.7537538e-01   5.0835547e+00
   3.7637638e-01   5.0837236e+00
   3.7737738e-01   5.0838922e+00
   3.7837838e-01   5.0840605e+00
   3.7937938e-01   5.0842285e+00
   3.8038038e-01   5.0843962e+00
   3.8138138e-01   5.0845636e+00
   3.8238238e-01   5.0847308e+00
   3.8338338e-01   5.0848976e+00
   3.8438438e-01   5.0850641e+00
   3.8538539e-01   5.0852304e+00
   3.8638639e-01   5.0853963e+00
   3.8738739e-01   5.0855620e+00
   3.8838839e-01   5.0857274e+00
   3.8938939e-01   5.0858924e+00
   3.9039039e-01   5.0860572e+00
   3.9139139e-01   5.0862217e+00
   3.9239239e-01   5.0863859e+00
   3.9339339e-01   5.0865498e+00
   3.9439439e-01   5.0867134e+00
   3.9539540e-01   5.0868767e+00
   3.9639640e-01   5.0870397e+00
   3.9739740e-01   5.0872024e+00
   3.9839840e-01   5.0873649e+00
   3.9939940e-01   5.0875270e+00
   4.0040040e-01   5.0876888e+00
   4.0140140e-01   5.0878504e+00
   4.0240240e-01   5.0880116e+00
   4.0340340e-01   5.0881726e+00
   4.0440440e-01   5.0883333e+00
   4.0540541e-01   5.0884936e+00
   4.0640641e-01   5.0886537e+00
   4.0740741e-01   5.0888135e+00
   4.0840841e-01   5.0889730e+00
   4.0940941e-01   5.0891322e+00
   4.1041041e-01   5.0892911e+00
   4.1141141e-01   5.0894497e+00
   4.1241241e-01   5.0896080e+00
   4.1341341e-01   5.0897660e+00
   4.1441441e-01   5.0899237e+00
   4.1541542e-01   5.0900811e+00
   4.1641642e-01   5.0902383e+00
   4.1741742e-01   5.0903951e+00
   4.1841842e-01   5.0905517e+00
   4.1941942e-01   5.0907079e+00
   4.2042042e-01   5.0908639e+00
   4.2142142e-01   5.0910195e+00
   4.2242242e-01   5.0911749e+00
   4.2342342e-01   5.0913300e+00
   4.2442442e-01   5.0914847e+00
   4.2542543e-01   5.0916392e+00
   4.2642643e-01   5.0917934e+00
   4.2742743e-01   5.0919473e+00
   4.2842843e-01   5.0921009e+00
   4.2942943e-01   5.0922542e+00
   4.3043043e-01   5.0924072e+00
   4.3143143e-01   5.0925599e+00
   4.3243243e-01   5.0927123e+00
   4.3343343e-01   5.0928644e+00
   4.3443443e-01   5.0930163e+00
   4.3543544e-01   5.0931678e+00
   4.3643644e-01   5.0933190e+00
   4.3743744e-01   5.0934700e+00
   4.3843844e-01   5.0936206e+00
   4.3943944e-01   5.0937710e+00
   4.4044044e-01   5.0939210e+00
   4.4144144e-01   5.0940708e+00
   4.4244244e-01   5.0942203e+00
   4.4344344e-01   5.0943694e+00
   4.4444444e-01   5.0945183e+00
   4.4544545e-01   5.0946669e+00
   4.4644645e-01   5.0948152e+00
   4.4744745e-01   5.0949632e+00
   4.4844845e-01   5.0951109e+00
   4.4944945e-01   5.0952583e+00
   4.5045045e-01   5.0954054e+00
   4.5145145e-01   5.0955522e+00
   4.5245245e-01   5.0956987e+00
   4.5345345e-01   5.0958449e+00
   4.5445445e-01   5.0959908e+00
   4.5545546e-01   5.0961365e+00
   4.5645646e-01   5.0962818e+00
   4.5745746e-01   5.0964268e+00
   4.5845846e-01   5.0965716e+00
   4.5945946e-01   5.0967160e+00
   4.6046046e-01   5.0968602e+00
   4.6146146e-01   5.0970040e+00
   4.6246246e-01   5.0971476e+00
   4.6346346e-01   5.0972908e+00
   4.6446446e-01   5.0974338e+00
   4.6546547e-01   5.0975765e+00
   4.6646647e-01   5.0977188e+00
   4.6746747e-01   5.0978609e+00
   4.6846847e-01   5.0980027e+00
   4.6946947e-01   5.0981442e+00
   4.7047047e-01   5.0982854e+00
   4.7147147e-01   5.0984263e+00
   4.7247247e-01   5.0985669e+00
   4.7347347e-01   5.0987072e+00
   4.7447447e-01   5.0988472e+00
   4.7547548e-01   5.0989869e+00
   4.7647648e-01   5.0991263e+00
   4.7747748e-01   5.0992655e+00
   4.7847848e-01   5.0994043e+00
   4.7947948e-01   5.0995428e+00
   4.8048048e-01   5.0996810e+00
   4.8148148e-01   5.0998190e+00
   4.8248248e-01   5.0999566e+00
   4.8348348e-01   5.1000940e+00
   4.8448448e-01   5.1002310e+00
   4.8548549e-01   5.1003678e+00
   4.8648649e-01   5.1005042e+00
   4.8748749e-01   5.1006404e+00
   4.8848849e-01   5.1007762e+00
   4.8948949e-01   5.1009118e+00
   4.9049049e-01   5.1010471e+00
   4.9149149e-01   5.1011821e+00
   4.9249249e-01   5.1013167e+00
   4.9349349e-01   5.1014511e+00
   4.9449449e-01   5.1015852e+00
   4.9549550e-01   5.1017190e+00
   4.9649650e-01   5.1018525e+00
   4.9749750e-01   5.1019857e+00
   4.9849850e-01   5.1021186e+00
   4.9949950e-01   5.1022512e+00
   5.0050050e-01   5.1023835e+00
   5.0150150e-01   5.1025155e+00
   5.0250250e-01   5.1026473e+00
   5.0350350e-01   5.1027787e+00
   5.0450450e-01   5.1029098e+00
   5.0550551e-01   5.1030406e+00
   5.0650651e-01   5.1031712e+00
   5.0750751e-01   5.1033014e+00
   5.0850851e-01   5.1034313e+00
   5.0950951e-01   5.1035610e+00
   5.1051051e-01   5.1036903e+00
   5.1151151e-01   5.1038194e+00
   5.1251251e-01   5.1039481e+00
   5.1351351e-01   5.1040766e+00
   5.1451451e-01   5.1042047e+00
   5.1551552e-01   5.1043326e+00
   5.1651652e-01   5.1044602e+00
   5.1751752e-01   5.1045874e+00
   5.1851852e-01   5.1047144e+00
   5.1951952e-01   5.1048411e+00
   5.2052052e-01   5.1049675e+00
   5.2152152e-01   5.1050935e+00
   5.2252252e-01   5.1052193e+00
   5.2352352e-01   5.1053448e+00
   5.2452452e-01   5.1054700e+00
   5.2552553e-01   5.1055949e+00
   5.2652653e-01   5.1057195e+00
   5.2752753e-01   5.1058438e+00
   5.2852853e-01   5.1059678e+00
   5.2952953e-01   5.1060915e+00
   5.3053053e-01   5.1062150e+00
   5.3153153e-01   5.1063381e+00
   5.3253253e-01   5.1064609e+00
   5.3353353e-01   5.1065834e+00
   5.3453453e-01   5.1067056e+00
   5.3553554e-01   5.1068276e+00
   5.3653654e-01   5.1069492e+00
   5.3753754e-01   5.1070705e+00
   5.3853854e-01   5.1071916e+00
   5.3953954e-01   5.1073123e+00
   5.4054054e-01   5.1074328e+00
   5.4154154e-01   5.1075529e+00
   5.4254254e-01   5.1076728e+00
   5.4354354e-01   5.1077923e+00
   5.4454454e-01   5.1079116e+00
   5.4554555e-01   5.1080305e+00
   5.4654655e-01   5.1081492e+00
   5.4754755e-01   5.1082676e+00
   5.4854855e-01   5.1083856e+00
   5.4954955e-01   5.1085034e+00
   5.5055055e-01   5.1086209e+00
   5.5155155e-01   5.1087381e+00
   5.5255255e-01   5.1088549e+00
   5.5355355e-01   5.1089715e+00
   5.5455455e-01   5.1090878e+00
   5.5555556e-01   5.1092038e+00
   5.5655656e-01   5.1093195e+00
   5.5755756e-01   5.1094349e+00
   5.5855856e-01   5.1095500e+00
   5.5955956e-01   5.1096648e+00
   5.6056056e-01   5.1097793e+00
   5.6156156e-01   5.1098935e+00
   5.6256256e-01   5.1100074e+00
   5.6356356e-01   5.1101210e+00
   5.6456456e-01   5.1102344e+00
   5.6556557e-01   5.1103474e+00
   5.6656657e-01   5.1104601e+00
   5.6756757e-01   5.1105725e+00
   5.6856857e-01   5.1106847e+00
   5.6956957e-01   5.1107965e+00
   5.7057057e-01   5.1109080e+00
   5.7157157e-01   5.1110193e+00
   5.7257257e-01   5.1111302e+00
   5.7357357e-01   5.1112409e+00
   5.7457457e-01   5.1113512e+00
   5.7557558e-01   5.1114613e+00
   5.7657658e-01   5.1115710e+00
   5.7757758e-01   5.1116805e+00
   5.7857858e-01   5.1117896e+00
   5.7957958e-01   5.1118985e+00
   5.8058058e-01   5.1120071e+00
   5.8158158e-01   5.1121153e+00
   5.8258258e-01   5.1122233e+00
   5.8358358e-01   5.1123310e+00
   5.8458458e-01   5.1124383e+00
   5.8558559e-01   5.1125454e+00
   5.8658659e-01   5.1126522e+00
   5.8758759e-01   5.1127587e+00
   5.8858859e-01   5.1128649e+00
   5.8958959e-01   5.1129708e+00
   5.9059059e-01   5.1130764e+00
   5.9159159e-01   5.1131817e+00
   5.9259259e-01   5.1132867e+00
   5.9359359e-01   5.1133914e+00
   5.9459459e-01   5.1134958e+00
   5.9559560e-01   5.1135999e+00
   5.9659660e-01   5.1137037e+00
   5.9759760e-01   5.1138072e+00
   5.9859860e-01   5.1139104e+00
   5.9959960e-01   5.1140133e+00
   6.0060060e-01   5.1141160e+00
   6.0160160e-01   5.1142183e+00
   6.0260260e-01   5.1143203e+00
   6.0360360e-01   5.1144220e+00
   6.0460460e-01   5.1145235e+00
   6.0560561e-01   5.1146246e+00
   6.0660661e-01   5.1147254e+00
   6.0760761e-01   5.1148260e+00
   6.0860861e-01   5.1149262e+00
   6.0960961e-01   5.1150262e+00
   6.1061061e-01   5.1151258e+00
   6.1161161e-01   5.1152252e+00
   6.1261261e-01   5.1153242e+00
   6.1361361e-01   5.1154230e+00
   6.1461461e-01   5.1155215e+00
   6.1561562e-01   5.1156196e+00
   6.1661662e-01   5.1157175e+00
   6.1761762e-01   5.1158151e+00
   6.1861862e-01   5.1159123e+00
   6.1961962e-01   5.1160093e+00
   6.2062062e-01   5.1161060e+00
   6.2162162e-01   5.1162024e+00
   6.2262262e-01   5.1162985e+00
   6.2362362e-01   5.1163942e+00
   6.2462462e-01   5.1164897e+00
   6.2562563e-01   5.1165849e+00
   6.2662663e-01   5.1166798e+00
   6.2762763e-01   5.1167744e+00
   6.2862863e-01   5.1168687e+00
   6.2962963e-01   5.1169627e+00
   6.3063063e-01   5.1170564e+00
   6.3163163e-01   5.1171498e+00
   6.3263263e-01   5.1172430e+00
   6.3363363e-01   5.1173358e+00
   6.3463463e-01   5.1174283e+00
   6.3563564e-01   5.1175205e+00
   6.3663664e-01   5.1176124e+00
   6.3763764e-01   5.1177041e+00
   6.3863864e-01   5.1177954e+00
   6.3963964e-01   5.1178864e+00
   6.4064064e-01   5.1179772e+00
   6.4164164e-01   5.1180676e+00
   6.4264264e-01   5.1181577e+00
   6.4364364e-01   5.1182476e+00
   6.4464464e-01   5.1183371e+00
   6.4564565e-01   5.1184264e+00
   6.4664665e-01   5.1185153e+00
   6.4764765e-01   5.1186040e+00
   6.4864865e-01   5.1186924e+00
   6.4964965e-01   5.1187804e+00
   6.5065065e-01   5.1188682e+00
   6.5165165e-01   5.1189557e+00
   6.5265265e-01   5.1190428e+00
   6.5365365e-01   5.1191297e+00
   6.5465465e-01   5.1192163e+00
   6.5565566e-01   5.1193026e+00
   6.5665666e-01   5.1193885e+00
   6.5765766e-01   5.1194742e+00
   6.5865866e-01   5.1195596e+00
   6.5965966e-01   5.1196447e+00
   6.6066066e-01   5.1197295e+00
   6.6166166e-01   5.1198140e+00
   6.6266266e-01   5.1198982e+00
   6.6366366e-01   5.1199821e+00
   6.6466466e-01   5.1200657e+00
   6.6566567e-01   5.1201490e+00
   6.6666667e-01   5.1202320e+00
   6.6766767e-01   5.1203148e+00
   6.6866867e-01   5.1203972e+00
   6.6966967e-01   5.1204793e+00
   6.7067067e-01   5.1205611e+00
   6.7167167e-01   5.1206427e+00
   6.7267267e-01   5.1207239e+00
   6.7367367e-01   5.1208048e+00
   6.7467467e-01   5.1208855e+00
   6.7567568e-01   5.1209658e+00
   6.7667668e-01   5.1210459e+00
   6.7767768e-01   5.1211256e+00
   6.7867868e-01   5.1212051e+00
   6.7967968e-01   5.1212842e+00
   6.8068068e-01   5.1213631e+00
   6.8168168e-01   5.1214416e+00
   6.8268268e-01   5.1215199e+00
   6.8368368e-01   5.1215979e+00
   6.8468468e-01   5.1216755e+00
   6.8568569e-01   5.1217529e+00
   6.8668669e-01   5.1218300e+00
   6.8768769e-01   5.1219068e+00
   6.8868869e-01   5.1219833e+00
   6.8968969e-01   5.1220594e+00
   6.9069069e-01   5.1221353e+00
   6.9169169e-01   5.1222109e+00
   6.9269269e-01   5.1222862e+00
   6.9369369e-01   5.1223612e+00
   6.9469469e-01   5.1224359e+00
   6.9569570e-01   5.1225103e+00
   6.9669670e-01   5.1225845e+00
   6.9769770e-01   5.1226583e+00
   6.9869870e-01   5.1227318e+00
   6.9969970e-01   5.1228050e+00
   7.0070070e-01   5.1228779e+00
   7.0170170e-01   5.1229506e+00
   7.0270270e-01   5.1230229e+00
   7.0370370e-01   5.1230949e+00
   7.0470470e-01   5.1231667e+00
   7.0570571e-01   5.1232381e+00
   7.0670671e-01   5.1233093e+00
   7.0770771e-01   5.1233801e+00
   7.0870871e-01   5.1234507e+00
   7.0970971e-01   5.1235209e+00
   7.1071071e-01   5.1235909e+00
   7.1171171e-01   5.1236605e+00
   7.1271271e-01   5.1237299e+00
   7.1371371e-01   5.1237990e+00
   7.1471471e-01   5.1238678e+00
   7.1571572e-01   5.1239362e+00
   7.1671672e-01   5.1240044e+00
   7.1771772e-01   5.1240723e+00
   7.1871872e-01   5.1241399e+00
   7.1971972e-01   5.1242072e+00
   7.2072072e-01   5.1242742e+00
   7.2172172e-01   5.1243409e+00
   7.2272272e-01   5.1244073e+00
   7.2372372e-01   5.1244734e+00
   7.2472472e-01   5.1245392e+00
   7.2572573e-01   5.1246047e+00
   7.2672673e-01   5.1246700e+00
   7.2772773e-01   5.1247349e+00
   7.2872873e-01   5.1247995e+00
   7.2972973e-01   5.1248638e+00
   7.3073073e-01   5.1249279e+00
   7.3173173e-01   5.1249916e+00
   7.3273273e-01   5.1250551e+00
   7.3373373e-01   5.1251182e+00
   7.3473473e-01   5.1251811e+00
   7.3573574e-01   5.1252436e+00
   7.3673674e-01   5.1253059e+00
   7.3773774e-01   5.1253679e+00
   7.3873874e-01   5.1254295e+00
   7.3973974e-01   5.1254909e+00
   7.4074074e-01   5.1255520e+00
   7.4174174e-01   5.1256128e+00
   7.4274274e-01   5.1256732e+00
   7.4374374e-01   5.1257334e+00
   7.4474474e-01   5.1257933e+00
   7.4574575e-01   5.1258529e+00
   7.4674675e-01   5.1259122e+00
   7.4774775e-01   5.1259712e+00
   7.4874875e-01   5.1260299e+00
   7.4974975e-01   5.1260884e+00
   7.5075075e-01   5.1261465e+00
   7.5175175e-01   5.1262043e+00
   7.5275275e-01   5.1262618e+00
   7.5375375e-01   5.1263191e+00
   7.5475475e-01   5.1263760e+00
   7.5575576e-01   5.1264326e+00
   7.5675676e-01   5.1264890e+00
   7.5775776e-01   5.1265450e+00
   7.5875876e-01   5.1266008e+00
   7.5975976e-01   5.1266563e+00
   7.6076076e-01   5.1267114e+00
   7.6176176e-01   5.1267663e+00
   7.6276276e-01   5.1268209e+00
   7.6376376e-01   5.1268751e+00
   7.6476476e-01   5.1269291e+00
   7.6576577e-01   5.1269828e+00
   7.6676677e-01   5.1270362e+00
   7.6776777e-01   5.1270893e+00
   7.6876877e-01   5.1271421e+00
   7.6976977e-01   5.1271946e+00
   7.7077077e-01   5.1272468e+00
   7.7177177e-01   5.1272987e+00
   7.7277277e-01   5.1273504e+00
   7.7377377e-01   5.1274017e+00
   7.7477477e-01   5.1274527e+00
   7.7577578e-01   5.1275034e+00
   7.7677678e-01   5.1275539e+00
   7.7777778e-01   5.1276040e+00
   7.7877878e-01   5.1276539e+00
   7.7977978e-01   5.1277034e+00
   7.8078078e-01   5.1277527e+00
   7.8178178e-01   5.1278017e+00
   7.8278278e-01   5.1278503e+00
   7.8378378e-01   5.1278987e+00
   7.8478478e-01   5.1279468e+00
   7.8578579e-01   5.1279946e+00
   7.8678679e-01   5.1280421e+00
   7.8778779e-01   5.1280893e+00
   7.8878879e-01   5.1281362e+00
   7.8978979e-01   5.1281828e+00
   7.9079079e-01   5.1282291e+00
   7.9179179e-01   5.1282751e+00
   7.9279279e-01   5.1283208e+00
   7.9379379e-01   5.1283662e+00
   7.9479479e-01   5.1284114e+00
   7.9579580e-01   5.1284562e+00
   7.9679680e-01   5.1285008e+00
   7.9779780e-01   5.1285450e+00
   7.9879880e-01   5.1285890e+00
   7.9979980e-01   5.1286326e+00
   8.0080080e-01   5.1286760e+00
   8.0180180e-01   5.1287191e+00
   8.0280280e-01   5.1287618e+00
   8.0380380e-01   5.1288043e+00
   8.0480480e-01   5.1288465e+00
   8.0580581e-01   5.1288884e+00
   8.0680681e-01   5.1289300e+00
   8.0780781e-01   5.1289713e+00
   8.0880881e-01   5.1290123e+00
   8.0980981e-01   5.1290531e+00
   8.1081081e-01   5.1290935e+00
   8.1181181e-01   5.1291336e+00
   8.1281281e-01   5.1291734e+00
   8.1381381e-01   5.1292130e+00
   8.1481481e-01   5.1292522e+00
   8.1581582e-01   5.1292912e+00
   8.1681682e-01   5.1293298e+00
   8.1781782e-01   5.1293682e+00
   8.1881882e-01   5.1294063e+00
   8.1981982e-01   5.1294441e+00
   8.2082082e-01   5.1294815e+00
   8.2182182e-01   5.1295187e+00
   8.2282282e-01   5.1295556e+00
   8.2382382e-01   5.1295922e+00
   8.2482482e-01   5.1296285e+00
   8.2582583e-01   5.1296646e+00
   8.2682683e-01   5.1297003e+00
   8.2782783e-01   5.1297357e+00
   8.2882883e-01   5.1297708e+00
   8.2982983e-01   5.1298057e+00
   8.3083083e-01   5.1298402e+00
   8.3183183e-01   5.1298745e+00
   8.3283283e-01   5.1299084e+00
   8.3383383e-01   5.1299421e+00
   8.3483483e-01   5.1299755e+00
   8.3583584e-01   5.1300086e+00
   8.3683684e-01   5.1300413e+00
   8.3783784e-01   5.1300738e+00
   8.3883884e-01   5.1301060e+00
   8.3983984e-01   5.1301379e+00
   8.4084084e-01   5.1301696e+00
   8.4184184e-01   5.1302009e+00
   8.4284284e-01   5.1302319e+00
   8.4384384e-01   5.1302626e+00
   8.4484484e-01   5.1302931e+00
   8.4584585e-01   5.1303232e+00
   8.4684685e-01   5.1303531e+00
   8.4784785e-01   5.1303826e+00
   8.4884885e-01   5.1304119e+00
   8.4984985e-01   5.1304409e+00
   8.5085085e-01   5.1304696e+00
   8.5185185e-01   5.1304980e+00
   8.5285285e-01   5.1305261e+00
   8.5385385e-01   5.1305539e+00
   8.5485485e-01   5.1305814e+00
   8.5585586e-01   5.1306086e+00
   8.5685686e-01   5.1306355e+00
   8.5785786e-01   5.1306622e+00
   8.5885886e-01   5.1306885e+00
   8.5985986e-01   5.1307145e+00
   8.6086086e-01   5.1307403e+00
   8.6186186e-01   5.1307658e+00
   8.6286286e-01   5.1307909e+00
   8.6386386e-01   5.1308158e+00
   8.6486486e-01   5.1308404e+00
   8.6586587e-01   5.1308647e+00
   8.6686687e-01   5.1308887e+00
   8.6786787e-01   5.1309124e+00
   8.6886887e-01   5.1309358e+00
   8.6986987e-01   5.1309589e+00
   8.7087087e-01   5.1309818e+00
   8.7187187e-01   5.1310043e+00
   8.7287287e-01   5.1310266e+00
   8.7387387e-01   5.1310485e+00
   8.7487487e-01   5.1310702e+00
   8.7587588e-01   5.1310916e+00
   8.7687688e-01   5.1311126e+00
   8.7787788e-01   5.1311334e+00
   8.7887888e-01   5.1311539e+00
   8.7987988e-01   5.1311741e+00
   8.8088088e-01   5.1311941e+00
   8.8188188e-01   5.1312137e+00
   8.8288288e-01   5.1312330e+00
   8.8388388e-01   5.1312520e+00
   8.8488488e-01   5.1312708e+00
   8.8588589e-01   5.1312892e+00
   8.8688689e-01   5.1313074e+00
   8.8788789e-01   5.1313253e+00
   8.8888889e-01   5.1313429e+00
   8.8988989e-01   5.1313602e+00
   8.9089089e-01   5.1313772e+00
   8.9189189e-01   5.1313939e+00
   8.9289289e-01   5.1314103e+00
   8.9389389e-01   5.1314264e+00
   8.9489489e-01   5.1314422e+00
   8.9589590e-01   5.1314578e+00
   8.9689690e-01   5.1314730e+00
   8.9789790e-01   5.1314880e+00
   8.9889890e-01   5.1315027e+00
   8.9989990e-01   5.1315170e+00
   9.0090090e-01   5.1315311e+00
   9.0190190e-01   5.1315449e+00
   9.0290290e-01   5.1315584e+00
   9.0390390e-01   5.1315716e+00
   9.0490490e-01   5.1315846e+00
   9.0590591e-01   5.1315972e+00
   9.0690691e-01   5.1316095e+00
   9.0790791e-01   5.1316216e+00
   9.0890891e-01   5.1316333e+00
   9.0990991e-01   5.1316448e+00
   9.1091091e-01   5.1316560e+00
   9.1191191e-01   5.1316669e+00
   9.1291291e-01   5.1316775e+00
   9.1391391e-01   5.1316878e+00
   9.1491491e-01   5.1316978e+00
   9.1591592e-01   5.1317075e+00
   9.1691692e-01   5.1317170e+00
   9.1791792e-01   5.1317261e+00
   9.1891892e-01   5.1317350e+00
   9.1991992e-01   5.1317435e+00
   9.2092092e-01   5.1317518e+00
   9.2192192e-01   5.1317598e+00
   9.2292292e-01   5.1317675e+00
   9.2392392e-01   5.1317749e+00
   9.2492492e-01   5.1317820e+00
   9.2592593e-01   5.1317889e+00
   9.2692693e-01   5.1317954e+00
   9.2792793e-01   5.1318016e+00
   9.2892893e-01   5.1318076e+00
   9.2992993e-01   5.1318133e+00
   9.3093093e-01   5.1318186e+00
   9.3193193e-01   5.1318237e+00
   9.3293293e-01   5.1318285e+00
   9.3393393e-01   5.1318330e+00
   9.3493493e-01   5.1318373e+00
   9.3593594e-01   5.1318412e+00
   9.3693694e-01   5.1318448e+00
   9.3793794e-01   5.1318482e+00
   9.3893894e-01   5.1318512e+00
   9.3993994e-01   5.1318540e+00
   9.4094094e-01   5.1318565e+00
   9.4194194e-01   5.1318587e+00
   9.4294294e-01   5.1318606e+00
   9.4394394e-01   5.1318622e+00
   9.4494494e-01   5.1318635e+00
   9.4594595e-01   5.1318646e+00
   9.4694695e-01   5.1318653e+00
   9.4794795e-01   5.1318658e+00
   9.4894895e-01   5.1318660e+00
   9.4994995e-01   5.1318659e+00
   9.5095095e-01   5.1318654e+00
   9.5195195e-01   5.1318648e+00
   9.5295295e-01   5.1318638e+00
   9.5395395e-01   5.1318625e+00
   9.5495495e-01   5.1318609e+00
   9.5595596e-01   5.1318591e+00
   9.5695696e-01   5.1318570e+00
   9.5795796e-01   5.1318545e+00
   9.5895896e-01   5.1318518e+00
   9.5995996e-01   5.1318488e+00
   9.6096096e-01   5.1318455e+00
   9.6196196e-01   5.1318419e+00
   9.6296296e-01   5.1318381e+00
   9.6396396e-01   5.1318339e+00
   9.6496496e-01   5.1318295e+00
   9.6596597e-01   5.1318248e+00
   9.6696697e-01   5.1318197e+00
   9.6796797e-01   5.1318144e+00
   9.6896897e-01   5.1318088e+00
   9.6996997e-01   5.1318030e+00
   9.7097097e-01   5.1317968e+00
   9.7197197e-01   5.1317903e+00
   9.7297297e-01   5.1317836e+00
   9.7397397e-01   5.1317765e+00
   9.7497497e-01   5.1317692e+00
   9.7597598e-01   5.1317616e+00
   9.7697698e-01   5.1317537e+00
   9.7797798e-01   5.1317455e+00
   9.7897898e-01   5.1317371e+00
   9.7997998e-01   5.1317283e+00
   9.8098098e-01   5.1317193e+00
   9.8198198e-01   5.1317099e+00
   9.8298298e-01   5.1317003e+00
   9.8398398e-01   5.1316904e+00
   9.8498498e-01   5.1316802e+00
   9.8598599e-01   5.1316697e+00
   9.8698699e-01   5.1316590e+00
   9.8798799e-01   5.1316479e+00
   9.8898899e-01   5.1316366e+00
   9.8998999e-01   5.1316250e+00
   9.9099099e-01   5.1316130e+00
   9.9199199e-01   5.1316008e+00
   9.9299299e-01   5.1315884e+00
   9.9399399e-01   5.1315756e+00
   9.9499499e-01   5.1315625e+00
   9.9599600e-01   5.1315492e+00
   9.9699700e-01   5.1315355e+00
   9.9799800e-01   5.1315216e+00
   9.9899900e-01   5.1315074e+00
   1.0000000e+00   5.1314929e+00


==> Data/x_8.dat <==
   0.0000000e+00   5.5730903e+00
   1.0010010e-03   5.5733506e+00
   2.0020020e-03   5.5736311e+00
   3.0030030e-03   5.5739113e+00
   4.0040040e-03   5.5741912e+00
   5.0050050e-03   5.5744707e+00
   6.0060060e-03   5.5747499e+00
   7.0070070e-03   5.5750288e+00
   8.0080080e-03   5.5753073e+00
   9.0090090e-03   5.5755856e+00
   1.0010010e-02   5.5758635e+00
   1.1011011e-02   5.5761410e+00
   1.2012012e-02   5.5764183e+00
   1.3013013e-02   5.5766952e+00
   1.4014014e-02   5.5769718e+00
   1.5015015e-02   5.5772480e+00
   1.6016016e-02   5.5775240e+00
   1.7017017e-02   5.5777996e+00
   1.8018018e-02   5.5780748e+00
   1.9019019e-02   5.5783498e+00
   2.0020020e-02   5.5786244e+00
   2.1021021e-02   5.5788987e+00
   2.2022022e-02   5.5791726e+00
   2.3023023e-02   5.5794462e+00
   2.4024024e-02   5.5797195e+00
   2.5025025e-02   5.5799925e+00
   2.6026026e-02   5.5802651e+00
   2.7027027e-02   5.5805374e+00
   2.8028028e-02   5.5808094e+00
   2.9029029e-02   5.5810811e+00
   3.0030030e-02   5.5813524e+00
   3.1031031e-02   5.5816234e+00
   3.2032032e-02   5.5818940e+00
   3.3033033e-02   5.5821643e+00
   3.4034034e-02   5.5824343e+00
   3.5035035e-02   5.5827040e+00
   3.6036036e-02   5.5829733e+00
   3.7037037e-02   5.5832423e+00
   3.8038038e-02   5.5835110e+00
   3.9039039e-02   5.5837794e+00
   4.0040040e-02   5.5840474e+00
   4.1041041e-02   5.5843151e+00
   4.2042042e-02   5.5845824e+00
   4.3043043e-02   5.5848494e+00
   4.4044044e-02   5.5851161e+00
   4.5045045e-02   5.5853825e+00
   4.6046046e-02   5.5856485e+00
   4.7047047e-02   5.5859142e+00
   4.8048048e-02   5.5861796e+00
   4.9049049e-02   5.5864446e+00
   5.0050050e-02   5.5867093e+00
   5.1051051e-02   5.5869737e+00
   5.2052052e-02   5.5872377e+00
   5.3053053e-02   5.5875014e+00
   5.4054054e-02   5.5877648e+00
   5.5055055e-02   5.5880278e+00
   5.6056056e-02   5.5882905e+00
   5.7057057e-02   5.5885529e+00
   5.8058058e-02   5.5888149e+00
   5.9059059e-02   5.5890766e+00
   6.0060060e-02   5.5893380e+00
   6.1061061e-02   5.5895991e+00
   6.2062062e-02   5.5898598e+00
   6.3063063e-02   5.5901202e+00
   6.4064064e-02   5.5903802e+00
   6.5065065e-02   5.5906399e+00
   6.6066066e-02   5.5908993e+00
   6.7067067e-02   5.5911584e+00
   6.8068068e-02   5.5914171e+00
   6.9069069e-02   5.5916755e+00
   7.0070070e-02   5.5919335e+00
   7.1071071e-02   5.5921912e+00
   7.2072072e-02   5.5924486e+00
   7.3073073e-02   5.5927057e+00
   7.4074074e-02   5.5929624e+00
   7.5075075e-02   5.5932188e+00
   7.6076076e-02   5.5934748e+00
   7.7077077e-02   5.5937305e+00
   7.8078078e-02   5.5939859e+00
   7.9079079e-02   5.5942410e+00
   8.0080080e-02   5.5944957e+00
   8.1081081e-02   5.5947501e+00
   8.2082082e-02   5.5950041e+00
   8.3083083e-02   5.5952578e+00
   8.4084084e-02   5.5955112e+00
   8.5085085e-02   5.5957642e+00
   8.6086086e-02   5.5960169e+00
   8.7087087e-02   5.5962693e+00
   8.8088088e-02   5.5965214e+00
   8.9089089e-02   5.5967731e+00
   9.0090090e-02   5.5970244e+00
   9.1091091e-02   5.5972755e+00
   9.2092092e-02   5.5975262e+00
   9.3093093e-02   5.5977765e+00
   9.4094094e-02   5.5980266e+00
   9.5095095e-02   5.5982762e+00
   9.6096096e-02   5.5985256e+00
   9.7097097e-02   5.5987746e+00
   9.8098098e-02   5.5990233e+00
   9.9099099e-02   5.5992717e+00
   1.0010010e-01   5.5995197e+00
   1.0110110e-01   5.5997674e+00
   1.0210210e-01   5.6000147e+00
   1.0310310e-01   5.6002617e+00
   1.0410410e-01   5.6005084e+00
   1.0510511e-01   5.6007547e+00
   1.0610611e-01   5.6010007e+00
   1.0710711e-01   5.6012464e+00
   1.0810811e-01   5.6014917e+00
   1.0910911e-01   5.6017367e+00
   1.1011011e-01   5.6019814e+00
   1.1111111e-01   5.6022257e+00
   1.1211211e-01   5.6024697e+00
   1.1311311e-01   5.6027133e+00
   1.1411411e-01   5.6029567e+00
   1.1511512e-01   5.6031996e+00
   1.1611612e-01   5.6034423e+00
   1.1711712e-01   5.6036846e+00
   1.1811812e-01   5.6039265e+00
   1.1911912e-01   5.6041682e+00
   1.2012012e-01   5.6044095e+00
   1.2112112e-01   5.6046504e+00
   1.2212212e-01   5.6048910e+00
   1.2312312e-01   5.6051313e+00
   1.2412412e-01   5.6053712e+00
   1.2512513e-01   5.6056108e+00
   1.2612613e-01   5.6058501e+00
   1.2712713e-01   5.6060890e+00
   1.2812813e-01   5.6063276e+00
   1.2912913e-01   5.6065659e+00
   1.3013013e-01   5.6068038e+00
   1.3113113e-01   5.6070414e+00
   1.3213213e-01   5.6072786e+00
   1.3313313e-01   5.6075155e+00
   1.3413413e-01   5.6077521e+00
   1.3513514e-01   5.6079883e+00
   1.3613614e-01   5.6082242e+00
   1.3713714e-01   5.6084598e+00
   1.3813814e-01   5.6086950e+00
   1.3913914e-01   5.6089298e+00
   1.4014014e-01   5.6091644e+00
   1.4114114e-01   5.6093986e+00
   1.4214214e-01   5.6096324e+00
   1.4314314e-01   5.6098660e+00
   1.4414414e-01   5.6100991e+00
   1.4514515e-01   5.6103320e+00
   1.4614615e-01   5.6105645e+00
   1.4714715e-01   5.6107967e+00
   1.4814815e-01   5.6110285e+00
   1.4914915e-01   5.6112600e+00
   1.5015015e-01   5.6114911e+00
   1.5115115e-01   5.6117219e+00
   1.5215215e-01   5.6119524e+00
   1.5315315e-01   5.6121825e+00
   1.5415415e-01   5.6124123e+00
   1.5515516e-01   5.6126418e+00
   1.5615616e-01   5.6128709e+00
   1.5715716e-01   5.6130996e+00
   1.5815816e-01   5.6133281e+00
   1.5915916e-01   5.6135562e+00
   1.6016016e-01   5.6137839e+00
   1.6116116e-01   5.6140113e+00
   1.6216216e-01   5.6142384e+00
   1.6316316e-01   5.6144652e+00
   1.6416416e-01   5.6146915e+00
   1.6516517e-01   5.6149176e+00
   1.6616617e-01   5.6151433e+00
   1.6716717e-01   5.6153687e+00
   1.6816817e-01   5.6155937e+00
   1.6916917e-01   5.6158184e+00
   1.7017017e-01   5.6160428e+00
   1.7117117e-01   5.6162668e+00
   1.7217217e-01   5.6164905e+00
   1.7317317e-01   5.6167138e+00
   1.7417417e-01   5.6169368e+00
   1.7517518e-01   5.6171594e+00
   1.7617618e-01   5.6173817e+00
   1.7717718e-01   5.6176037e+00
   1.7817818e-01   5.6178253e+00
   1.7917918e-01   5.6180466e+00
   1.8018018e-01   5.6182676e+00
   1.8118118e-01   5.6184882e+00
   1.8218218e-01   5.6187084e+00
   1.8318318e-01   5.6189284e+00
   1.8418418e-01   5.6191479e+00
   1.8518519e-01   5.6193672e+00
   1.8618619e-01   5.6195861e+00
   1.8718719e-01   5.6198046e+00
   1.8818819e-01   5.6200228e+00
   1.8918919e-01   5.6202407e+00
   1.9019019e-01   5.6204583e+00
   1.9119119e-01   5.6206754e+00
   1.9219219e-01   5.6208923e+00
   1.9319319e-01   5.6211088e+00
   1.9419419e-01   5.6213250e+00
   1.9519520e-01   5.6215408e+00
   1.9619620e-01   5.6217563e+00
   1.9719720e-01   5.6219714e+00
   1.9819820e-01   5.6221862e+00
   1.9919920e-01   5.6224007e+00
   2.0020020e-01   5.6226148e+00
   2.0120120e-01   5.6228286e+00
   2.0220220e-01   5.6230420e+00
   2.0320320e-01   5.6232551e+00
   2.0420420e-01   5.6234678e+00
   2.0520521e-01   5.6236802e+00
   2.0620621e-01   5.6238923e+00
   2.0720721e-01   5.6241040e+00
   2.0820821e-01   5.6243154e+00
   2.0920921e-01   5.6245264e+00
   2.1021021e-01   5.6247371e+00
   2.1121121e-01   5.6249474e+00
   2.1221221e-01   5.6251574e+00
   2.1321321e-01   5.6253671e+00
   2.1421421e-01   5.6255764e+00
   2.1521522e-01   5.6257854e+00
   2.1621622e-01   5.6259940e+00
   2.1721722e-01   5.6262023e+00
   2.1821822e-01   5.6264102e+00
   2.1921922e-01   5.6266178e+00
   2.2022022e-01   5.6268251e+00
   2.2122122e-01   5.6270320e+00
   2.2222222e-01   5.6272386e+00
   2.2322322e-01   5.6274448e+00
   2.2422422e-01   5.6276507e+00
   2.2522523e-01   5.6278562e+00
   2.2622623e-01   5.6280614e+00
   2.2722723e-01   5.6282663e+00
   2.2822823e-01   5.6284708e+00
   2.2922923e-01   5.6286750e+00
   2.3023023e-01   5.6288788e+00
   2.3123123e-01   5.6290823e+00
   2.3223223e-01   5.6292854e+00
   2.3323323e-01   5.6294882e+00
   2.3423423e-01   5.6296907e+00
   2.3523524e-01   5.6298928e+00
   2.3623624e-01   5.6300945e+00
   2.3723724e-01   5.6302959e+00
   2.3823824e-01   5.6304970e+00
   2.3923924e-01   5.6306977e+00
   2.4024024e-01   5.6308981e+00
   2.4124124e-01   5.6310981e+00
   2.4224224e-01   5.6312978e+00
   2.4324324e-01   5.6314972e+00
   2.4424424e-01   5.6316962e+00
   2.4524525e-01   5.6318948e+00
   2.4624625e-01   5.6320932e+00
   2.4724725e-01   5.6322911e+00
   2.4824825e-01   5.6324888e+00
   2.4924925e-01   5.6326860e+00
   2.5025025e-01   5.6328830e+00
   2.5125125e-01   5.6330796e+00
   2.5225225e-01   5.6332758e+00
   2.5325325e-01   5.6334717e+00
   2.5425425e-01   5.6336673e+00
   2.5525526e-01   5.6338625e+00
   2.5625626e-01   5.6340573e+00
   2.5725726e-01   5.6342519e+00
   2.5825826e-01   5.6344460e+00
   2.5925926e-01   5.6346399e+00
   2.6026026e-01   5.6348333e+00
   2.6126126e-01   5.6350265e+00
   2.6226226e-01   5.6352193e+00
   2.6326326e-01   5.6354117e+00
   2.6426426e-01   5.6356038e+00
   2.6526527e-01   5.6357956e+00
   2.6626627e-01   5.6359870e+00
   2.6726727e-01   5.6361781e+00
   2.6826827e-01   5.6363688e+00
   2.6926927e-01   5.6365592e+00
   2.7027027e-01   5.6367492e+00
   2.7127127e-01   5.6369389e+00
   2.7227227e-01   5.6371282e+00
   2.7327327e-01   5.6373172e+00
   2.7427427e-01   5.6375058e+00
   2.7527528e-01   5.6376941e+00
   2.7627628e-01   5.6378821e+00
   2.7727728e-01   5.6380697e+00
   2.7827828e-01   5.6382570e+00
   2.7927928e-01   5.6384439e+00
   2.8028028e-01   5.6386305e+00
   2.8128128e-01   5.6388167e+00
   2.8228228e-01   5.6390026e+00
   2.8328328e-01   5.6391881e+00
   2.8428428e-01   5.6393733e+00
   2.8528529e-01   5.6395581e+00
   2.8628629e-01   5.6397426e+00
   2.8728729e-01   5.6399267e+00
   2.8828829e-01   5.6401105e+00
   2.8928929e-01   5.6402940e+00
   2.9029029e-01   5.6404771e+00
   2.9129129e-01   5.6406598e+00
   2.9229229e-01   5.6408423e+00
   2.9329329e-01   5.6410243e+00
   2.9429429e-01   5.6412060e+00
   2.9529530e-01   5.6413874e+00
   2.9629630e-01   5.6415684e+00
   2.9729730e-01   5.6417491e+00
   2.9829830e-01   5.6419294e+00
   2.9929930e-01   5.6421094e+00
   3.0030030e-01   5.6422891e+00
   3.0130130e-01   5.6424683e+00
   3.0230230e-01   5.6426473e+00
   3.0330330e-01   5.6428259e+00
   3.0430430e-01   5.6430041e+00
   3.0530531e-01   5.6431820e+00
   3.0630631e-01   5.6433596e+00
   3.0730731e-01   5.6435368e+00
   3.0830831e-01   5.6437136e+00
   3.0930931e-01   5.6438902e+00
   3.1031031e-01   5.6440663e+00
   3.1131131e-01   5.6442421e+00
   3.1231231e-01   5.6444176e+00
   3.1331331e-01   5.6445927e+00
   3.1431431e-01   5.6447675e+00
   3.1531532e-01   5.6449419e+00
   3.1631632e-01   5.6451160e+00
   3.1731732e-01   5.6452897e+00
   3.1831832e-01   5.6454631e+00
   3.1931932e-01   5.6456361e+00
   3.2032032e-01   5.6458088e+00
   3.2132132e-01   5.6459812e+00
   3.2232232e-01   5.6461532e+00
   3.2332332e-01   5.6463248e+00
   3.2432432e-01   5.6464961e+00
   3.2532533e-01   5.6466670e+00
   3.2632633e-01   5.6468376e+00
   3.2732733e-01   5.6470079e+00
   3.2832833e-01   5.6471778e+00
   3.2932933e-01   5.6473473e+00
   3.3033033e-01   5.6475165e+00
   3.3133133e-01   5.6476854e+00
   3.3233233e-01   5.6478539e+00
   3.3333333e-01   5.6480221e+00
   3.3433433e-01   5.6481899e+00
   3.3533534e-01   5.6483574e+00
   3.3633634e-01   5.6485245e+00
   3.3733734e-01   5.6486912e+00
   3.3833834e-01   5.6488577e+00
   3.3933934e-01   5.6490237e+00
   3.4034034e-01   5.6491894e+00
   3.4134134e-01   5.6493548e+00
   3.4234234e-01   5.6495198e+00
   3.4334334e-01   5.6496845e+00
   3.4434434e-01   5.6498489e+00
   3.4534535e-01   5.6500128e+00
   3.4634635e-01   5.6501765e+00
   3.4734735e-01   5.6503397e+00
   3.4834835e-01   5.6505027e+00
   3.4934935e-01   5.6506653e+00
   3.5035035e-01   5.6508275e+00
   3.5135135e-01   5.6509894e+00
   3.5235235e-01   5.6511509e+00
   3.5335335e-01   5.6513121e+00
   3.5435435e-01   5.6514730e+00
   3.5535536e-01   5.6516334e+00
   3.5635636e-01   5.6517936e+00
   3.5735736e-01   5.6519534e+00
   3.5835836e-01   5.6521128e+00
   3.5935936e-01   5.6522719e+00
   3.6036036e-01   5.6524307e+00
   3.6136136e-01   5.6525891e+00
   3.6236236e-01   5.6527471e+00
   3.6336336e-01   5.6529048e+00
   3.6436436e-01   5.6530621e+00
   3.6536537e-01   5.6532191e+00
   3.6636637e-01   5.6533758e+00
   3.6736737e-01   5.6535321e+00
   3.6836837e-01   5.6536880e+00
   3.6936937e-01   5.6538437e+00
   3.7037037e-01   5.6539989e+00
   3.7137137e-01   5.6541538e+00
   3.7237237e-01   5.6543084e+00
   3.7337337e-01   5.6544626e+00
   3.7437437e-01   5.6546164e+00
   3.7537538e-01   5.6547699e+00
   3.7637638e-01   5.6549231e+00
   3.7737738e-01   5.6550759e+00
   3.7837838e-01   5.6552283e+00
   3.7937938e-01   5.6553804e+00
   3.8038038e-01   5.6555322e+00
   3.8138138e-01   5.6556836e+00
   3.8238238e-01   5.6558347e+00
   3.8338338e-01   5.6559854e+00
   3.8438438e-01   5.6561357e+00
   3.8538539e-01   5.6562857e+00
   3.8638639e-01   5.6564354e+00
   3.8738739e-01   5.6565847e+00
   3.8838839e-01   5.6567337e+00
   3.8938939e-01   5.6568823e+00
   3.9039039e-01   5.6570305e+00
   3.9139139e-01   5.6571784e+00
   3.9239239e-01   5.6573260e+00
   3.9339339e-01   5.6574732e+00
   3.9439439e-01   5.6576201e+00
   3.9539540e-01   5.6577666e+00
   3.9639640e-01   5.6579127e+00
   3.9739740e-01   5.6580585e+00
   3.9839840e-01   5.6582040e+00
   3.9939940e-01   5.6583491e+00
   4.0040040e-01   5.6584939e+00
   4.0140140e-01   5.6586383e+00
   4.0240240e-01   5.6587823e+00
   4.0340340e-01   5.6589260e+00
   4.0440440e-01   5.6590694e+00
   4.0540541e-01   5.6592124e+00
   4.0640641e-01   5.6593551e+00
   4.0740741e-01   5.6594974e+00
   4.0840841e-01   5.6596393e+00
   4.0940941e-01   5.6597809e+00
   4.1041041e-01   5.6599222e+00
   4.1141141e-01   5.6600631e+00
   4.1241241e-01   5.6602036e+00
   4.1341341e-01   5.6603438e+00
   4.1441441e-01   5.6604837e+00
   4.1541542e-01   5.6606232e+00
   4.1641642e-01   5.6607623e+00
   4.1741742e-01   5.6609011e+00
   4.1841842e-01   5.6610396e+00
   4.1941942e-01   5.6611777e+00
   4.2042042e-01   5.6613154e+00
   4.2142142e-01   5.6614528e+00
   4.2242242e-01   5.6615899e+00
   4.2342342e-01   5.6617266e+00
   4.2442442e-01   5.6618629e+00
   4.2542543e-01   5.6619989e+00
   4.2642643e-01   5.6621346e+00
   4.2742743e-01   5.6622699e+00
   4.2842843e-01   5.6624048e+00
   4.2942943e-01   5.6625394e+00
   4.3043043e-01   5.6626736e+00
   4.3143143e-01   5.6628075e+00
   4.3243243e-01   5.6629411e+00
   4.3343343e-01   5.6630743e+00
   4.3443443e-01   5.6632071e+00
   4.3543544e-01   5.6633396e+00
   4.3643644e-01   5.6634717e+00
   4.3743744e-01   5.6636035e+00
   4.3843844e-01   5.6637350e+00
   4.3943944e-01   5.6638660e+00
   4.4044044e-01   5.6639968e+00
   4.4144144e-01   5.6641272e+00
   4.4244244e-01   5.6642572e+00
   4.4344344e-01   5.6643869e+00
   4.4444444e-01   5.6645162e+00
   4.4544545e-01   5.6646452e+00
   4.4644645e-01   5.6647738e+00
   4.4744745e-01   5.6649021e+00
   4.4844845e-01   5.6650300e+00
   4.4944945e-01   5.6651576e+00
   4.5045045e-01   5.6652848e+00
   4.5145145e-01   5.6654117e+00
   4.5245245e-01   5.6655382e+00
   4.5345345e-01   5.6656644e+00
   4.5445445e-01   5.6657902e+00
   4.5545546e-01   5.6659157e+00
   4.5645646e-01   5.6660408e+00
   4.5745746e-01   5.6661656e+00
   4.5845846e-01   5.6662900e+00
   4.5945946e-01   5.6664140e+00
   4.6046046e-01   5.6665377e+00
   4.6146146e-01   5.6666611e+00
   4.6246246e-01   5.6667841e+00
   4.6346346e-01   5.6669068e+00
   4.6446446e-01   5.6670291e+00
   4.6546547e-01   5.6671510e+00
   4.6646647e-01   5.6672726e+00
   4.6746747e-01   5.6673939e+00
   4.6846847e-01   5.6675148e+00
   4.6946947e-01   5.6676353e+00
   4.7047047e-01   5.6677555e+00
   4.7147147e-01   5.6678754e+00
   4.7247247e-01   5.6679949e+00
   4.7347347e-01   5.6681140e+00
   4.7447447e-01   5.6682328e+00
   4.7547548e-01   5.6683513e+00
   4.7647648e-01   5.6684694e+00
   4.7747748e-01   5.6685871e+00
   4.7847848e-01   5.6687045e+00
   4.7947948e-01   5.6688215e+00
   4.8048048e-01   5.6689382e+00
   4.8148148e-01   5.6690546e+00
   4.8248248e-01   5.6691705e+00
   4.8348348e-01   5.6692862e+00
   4.8448448e-01   5.6694015e+00
   4.8548549e-01   5.6695164e+00
   4.8648649e-01   5.6696310e+00
   4.8748749e-01   5.6697452e+00
   4.8848849e-01   5.6698591e+00
   4.8948949e-01   5.6699726e+00
   4.9049049e-01   5.6700858e+00
   4.9149149e-01   5.6701986e+00
   4.9249249e-01   5.6703110e+00
   4.9349349e-01   5.6704232e+00
   4.9449449e-01   5.6705349e+00
   4.9549550e-01   5.6706463e+00
   4.9649650e-01   5.6707574e+00
   4.9749750e-01   5.6708681e+00
   4.9849850e-01   5.6709785e+00
   4.9949950e-01   5.6710885e+00
   5.0050050e-01   5.6711981e+00
   5.0150150e-01   5.6713074e+00
   5.0250250e-01   5.6714164e+00
   5.0350350e-01   5.6715250e+00
   5.0450450e-01   5.6716333e+00
   5.0550551e-01   5.6717412e+00
   5.0650651e-01   5.6718487e+00
   5.0750751e-01   5.6719559e+00
   5.0850851e-01   5.6720627e+00
   5.0950951e-01   5.6721692e+00
   5.1051051e-01   5.6722754e+00
   5.1151151e-01   5.6723812e+00
   5.1251251e-01   5.6724866e+00
   5.1351351e-01   5.6725917e+00
   5.1451451e-01   5.6726964e+00
   5.1551552e-01   5.6728008e+00
   5.1651652e-01   5.6729048e+00
   5.1751752e-01   5.6730085e+00
   5.1851852e-01   5.6731118e+00
   5.1951952e-01   5.6732148e+00
   5.2052052e-01   5.6733174e+00
   5.2152152e-01   5.6734197e+00
   5.2252252e-01   5.6735216e+00
   5.2352352e-01   5.6736232e+00
   5.2452452e-01   5.6737244e+00
   5.2552553e-01   5.6738253e+00
   5.2652653e-01   5.6739258e+00
   5.2752753e-01   5.6740260e+00
   5.2852853e-01   5.6741258e+00
   5.2952953e-01   5.6742253e+00
   5.3053053e-01   5.6743244e+00
   5.3153153e-01   5.6744231e+00
   5.3253253e-01   5.6745215e+00
   5.3353353e-01   5.6746196e+00
   5.3453453e-01   5.6747173e+00
   5.3553554e-01   5.6748146e+00
   5.3653654e-01   5.6749116e+00
   5.3753754e-01   5.6750083e+00
   5.3853854e-01   5.6751046e+00
   5.3953954e-01   5.6752005e+00
   5.4054054e-01   5.6752961e+00
   5.4154154e-01   5.6753914e+00
   5.4254254e-01   5.6754862e+00
   5.4354354e-01   5.6755808e+00
   5.4454454e-01   5.6756750e+00
   5.4554555e-01   5.6757688e+00
   5.4654655e-01   5.6758623e+00
   5.4754755e-01   5.6759554e+00
   5.4854855e-01   5.6760482e+00
   5.4954955e-01   5.6761406e+00
   5.5055055e-01   5.6762327e+00
   5.5155155e-01   5.6763244e+00
   5.5255255e-01   5.6764158e+00
   5.5355355e-01   5.6765068e+00
   5.5455455e-01   5.6765975e+00
   5.5555556e-01   5.6766878e+00
   5.5655656e-01   5.6767778e+00
   5.5755756e-01   5.6768674e+00
   5.5855856e-01   5.6769567e+00
   5.5955956e-01   5.6770456e+00
   5.6056056e-01   5.6771342e+00
   5.6156156e-01   5.6772224e+00
   5.6256256e-01   5.6773102e+00
   5.6356356e-01   5.6773977e+00
   5.6456456e-01   5.6774849e+00
   5.6556557e-01   5.6775717e+00
   5.6656657e-01   5.6776582e+00
   5.6756757e-01   5.6777443e+00
   5.6856857e-01   5.6778300e+00
   5.6956957e-01   5.6779154e+00
   5.7057057e-01   5.6780005e+00
   5.7157157e-01   5.6780852e+00
   5.7257257e-01   5.6781695e+00
   5.7357357e-01   5.6782535e+00
   5.7457457e-01   5.6783371e+00
   5.7557558e-01   5.6784204e+00
   5.7657658e-01   5.6785034e+00
   5.7757758e-01   5.6785860e+00
   5.7857858e-01   5.6786682e+00
   5.7957958e-01   5.6787501e+00
   5.8058058e-01   5.6788316e+00
   5.8158158e-01   5.6789128e+00
   5.8258258e-01   5.6789936e+00
   5.8358358e-01   5.6790741e+00
   5.8458458e-01   5.6791542e+00
   5.8558559e-01   5.6792340e+00
   5.8658659e-01   5.6793134e+00
   5.8758759e-01   5.6793925e+00
   5.8858859e-01   5.6794712e+00
   5.8958959e-01   5.6795496e+00
   5.9059059e-01   5.6796276e+00
   5.9159159e-01   5.6797053e+00
   5.9259259e-01   5.6797826e+00
   5.9359359e-01   5.6798596e+00
   5.9459459e-01   5.6799362e+00
   5.9559560e-01   5.6800125e+00
   5.9659660e-01   5.6800884e+00
   5.9759760e-01   5.6801639e+00
   5.9859860e-01   5.6802392e+00
   5.9959960e-01   5.6803140e+00
   6.0060060e-01   5.6803885e+00
   6.0160160e-01   5.6804627e+00
   6.0260260e-01   5.6805365e+00
   6.0360360e-01   5.6806099e+00
   6.0460460e-01   5.6806831e+00
   6.0560561e-01   5.6807558e+00
   6.0660661e-01   5.6808282e+00
   6.0760761e-01   5.6809003e+00
   6.0860861e-01   5.6809720e+00
   6.0960961e-01   5.6810433e+00
   6.1061061e-01   5.6811143e+00
   6.1161161e-01   5.6811850e+00
   6.1261261e-01   5.6812553e+00
   6.1361361e-01   5.6813252e+00
   6.1461461e-01   5.6813948e+00
   6.1561562e-01   5.6814640e+00
   6.1661662e-01   5.6815329e+00
   6.1761762e-01   5.6816015e+00
   6.1861862e-01   5.6816697e+00
   6.1961962e-01   5.6817375e+00
   6.2062062e-01   5.6818050e+00
   6.2162162e-01   5.6818721e+00
   6.2262262e-01   5.6819389e+00
   6.2362362e-01   5.6820054e+00
   6.2462462e-01   5.6820714e+00
   6.2562563e-01   5.6821372e+00
   6.2662663e-01   5.6822026e+00
   6.2762763e-01   5.6822676e+00
   6.2862863e-01   5.6823323e+00
   6.2962963e-01   5.6823966e+00
   6.3063063e-01   5.6824606e+00
   6.3163163e-01   5.6825242e+00
   6.3263263e-01   5.6825875e+00
   6.3363363e-01   5.6826504e+00
   6.3463463e-01   5.6827130e+00
   6.3563564e-01   5.6827753e+00
   6.3663664e-01   5.6828371e+00
   6.3763764e-01   5.6828987e+00
   6.3863864e-01   5.6829598e+00
   6.3963964e-01   5.6830207e+00
   6.4064064e-01   5.6830811e+00
   6.4164164e-01   5.6831413e+00
   6.4264264e-01   5.6832010e+00
   6.4364364e-01   5.6832605e+00
   6.4464464e-01   5.6833195e+00
   6.4564565e-01   5.6833783e+00
   6.4664665e-01   5.6834366e+00
   6.4764765e-01   5.6834947e+00
   6.4864865e-01   5.6835523e+00
   6.4964965e-01   5.6836097e+00
   6.5065065e-01   5.6836666e+00
   6.5165165e-01   5.6837233e+00
   6.5265265e-01   5.6837795e+00
   6.5365365e-01   5.6838355e+00
   6.5465465e-01   5.6838910e+00
   6.5565566e-01   5.6839463e+00
   6.5665666e-01   5.6840011e+00
   6.5765766e-01   5.6840556e+00
   6.5865866e-01   5.6841098e+00
   6.5965966e-01   5.6841636e+00
   6.6066066e-01   5.6842171e+00
   6.6166166e-01   5.6842702e+00
   6.6266266e-01   5.6843230e+00
   6.6366366e-01   5.6843754e+00
   6.6466466e-01   5.6844275e+00
   6.6566567e-01   5.6844792e+00
   6.6666667e-01   5.6845306e+00
   6.6766767e-01   5.6845816e+00
   6.6866867e-01   5.6846323e+00
   6.6966967e-01   5.6846826e+00
   6.7067067e-01   5.6847326e+00
   6.7167167e-01   5.6847822e+00
   6.7267267e-01   5.6848315e+00
   6.7367367e-01   5.6848804e+00
   6.7467467e-01   5.6849290e+00
   6.7567568e-01   5.6849772e+00
   6.7667668e-01   5.6850251e+00
   6.7767768e-01   5.6850726e+00
   6.7867868e-01   5.6851198e+00
   6.7967968e-01   5.6851666e+00
   6.8068068e-01   5.6852131e+00
   6.8168168e-01   5.6852592e+00
   6.8268268e-01   5.6853050e+00
   6.8368368e-01   5.6853504e+00
   6.8468468e-01   5.6853955e+00
   6.8568569e-01   5.6854402e+00
   6.8668669e-01   5.6854846e+00
   6.8768769e-01   5.6855286e+00
   6.8868869e-01   5.6855723e+00
   6.8968969e-01   5.6856156e+00
   6.9069069e-01   5.6856586e+00
   6.9169169e-01   5.6857012e+00
   6.9269269e-01   5.6857435e+00
   6.9369369e-01   5.6857855e+00
   6.9469469e-01   5.6858270e+00
   6.9569570e-01   5.6858683e+00
   6.9669670e-01   5.6859092e+00
   6.9769770e-01   5.6859497e+00
   6.9869870e-01   5.6859899e+00
   6.9969970e-01   5.6860297e+00
   7.0070070e-01   5.6860692e+00
   7.0170170e-01   5.6861084e+00
   7.0270270e-01   5.6861471e+00
   7.0370370e-01   5.6861856e+00
   7.0470470e-01   5.6862237e+00
   7.0570571e-01   5.6862614e+00
   7.0670671e-01   5.6862988e+00
   7.0770771e-01   5.6863359e+00
   7.0870871e-01   5.6863726e+00
   7.0970971e-01   5.6864089e+00
   7.1071071e-01   5.6864449e+00
   7.1171171e-01   5.6864806e+00
   7.1271271e-01   5.6865159e+00
   7.1371371e-01   5.6865508e+00
   7.1471471e-01   5.6865854e+00
   7.1571572e-01   5.6866197e+00
   7.1671672e-01   5.6866536e+00
   7.1771772e-01   5.6866872e+00
   7.1871872e-01   5.6867204e+00
   7.1971972e-01   5.6867533e+00
   7.2072072e-01   5.6867858e+00
   7.2172172e-01   5.6868179e+00
   7.2272272e-01   5.6868498e+00
   7.2372372e-01   5.6868812e+00
   7.2472472e-01   5.6869124e+00
   7.2572573e-01   5.6869431e+00
   7.2672673e-01   5.6869736e+00
   7.2772773e-01   5.6870036e+00
   7.2872873e-01   5.6870334e+00
   7.2972973e-01   5.6870628e+00
   7.3073073e-01   5.6870918e+00
   7.3173173e-01   5.6871205e+00
   7.3273273e-01   5.6871488e+00
   7.3373373e-01   5.6871768e+00
   7.3473473e-01   5.6872044e+00
   7.3573574e-01   5.6872317e+00
   7.3673674e-01   5.6872587e+00
   7.3773774e-01   5.6872853e+00
   7.3873874e-01   5.6873115e+00
   7.3973974e-01   5.6873374e+00
   7.4074074e-01   5.6873630e+00
   7.4174174e-01   5.6873882e+00
   7.4274274e-01   5.6874131e+00
   7.4374374e-01   5.6874376e+00
   7.4474474e-01   5.6874618e+00
   7.4574575e-01   5.6874856e+00
   7.4674675e-01   5.6875090e+00
   7.4774775e-01   5.6875322e+00
   7.4874875e-01   5.6875549e+00
   7.4974975e-01   5.6875774e+00
   7.5075075e-01   5.6875995e+00
   7.5175175e-01   5.6876212e+00
   7.5275275e-01   5.6876426e+00
   7.5375375e-01   5.6876636e+00
   7.5475475e-01   5.6876843e+00
   7.5575576e-01   5.6877047e+00
   7.5675676e-01   5.6877247e+00
   7.5775776e-01   5.6877443e+00
   7.5875876e-01   5.6877636e+00
   7.5975976e-01   5.6877826e+00
   7.6076076e-01   5.6878012e+00
   7.6176176e-01   5.6878194e+00
   7.6276276e-01   5.6878374e+00
   7.6376376e-01   5.6878549e+00
   7.6476476e-01   5.6878722e+00
   7.6576577e-01   5.6878890e+00
   7.6676677e-01   5.6879056e+00
   7.6776777e-01   5.6879217e+00
   7.6876877e-01   5.6879376e+00
   7.6976977e-01   5.6879531e+00
   7.7077077e-01   5.6879682e+00
   7.7177177e-01   5.6879830e+00
   7.7277277e-01   5.6879975e+00
   7.7377377e-01   5.6880116e+00
   7.7477477e-01   5.6880253e+00
   7.7577578e-01   5.6880387e+00
   7.7677678e-01   5.6880518e+00
   7.7777778e-01   5.6880645e+00
   7.7877878e-01   5.6880769e+00
   7.7977978e-01   5.6880889e+00
   7.8078078e-01   5.6881006e+00
   7.8178178e-01   5.6881119e+00
   7.8278278e-01   5.6881229e+00
   7.8378378e-01   5.6881336e+00
   7.8478478e-01   5.6881439e+00
   7.8578579e-01   5.6881538e+00
   7.8678679e-01   5.6881634e+00
   7.8778779e-01   5.6881727e+00
   7.8878879e-01   5.6881816e+00
   7.8978979e-01   5.6881902e+00
   7.9079079e-01   5.6881984e+00
   7.9179179e-01   5.6882063e+00
   7.9279279e-01   5.6882138e+00
   7.9379379e-01   5.6882210e+00
   7.9479479e-01   5.6882278e+00
   7.9579580e-01   5.6882343e+00
   7.9679680e-01   5.6882405e+00
   7.9779780e-01   5.6882463e+00
   7.9879880e-01   5.6882517e+00
   7.9979980e-01   5.6882569e+00
   8.0080080e-01   5.6882616e+00
   8.0180180e-01   5.6882660e+00
   8.0280280e-01   5.6882701e+00
   8.0380380e-01   5.6882739e+00
   8.0480480e-01   5.6882772e+00
   8.0580581e-01   5.6882803e+00
   8.0680681e-01   5.6882830e+00
   8.0780781e-01   5.6882853e+00
   8.0880881e-01   5.6882874e+00
   8.0980981e-01   5.6882890e+00
   8.1081081e-01   5.6882903e+00
   8.1181181e-01   5.6882913e+00
   8.1281281e-01   5.6882919e+00
   8.1381381e-01   5.6882922e+00
   8.1481481e-01   5.6882922e+00
   8.1581582e-01   5.6882918e+00
   8.1681682e-01   5.6882910e+00
   8.1781782e-01   5.6882899e+00
   8.1881882e-01   5.6882885e+00
   8.1981982e-01   5.6882867e+00
   8.2082082e-01   5.6882846e+00
   8.2182182e-01   5.6882821e+00
   8.2282282e-01   5.6882793e+00
   8.2382382e-01   5.6882761e+00
   8.2482482e-01   5.6882726e+00
   8.2582583e-01   5.6882688e+00
   8.2682683e-01   5.6882646e+00
   8.2782783e-01   5.6882601e+00
   8.2882883e-01   5.6882552e+00
   8.2982983e-01   5.6882500e+00
   8.3083083e-01   5.6882444e+00
   8.3183183e-01   5.6882385e+00
   8.3283283e-01   5.6882322e+00
   8.3383383e-01   5.6882256e+00
   8.3483483e-01   5.6882187e+00
   8.3583584e-01   5.6882114e+00
   8.3683684e-01   5.6882038e+00
   8.3783784e-01   5.6881958e+00
   8.3883884e-01   5.6881875e+00
   8.3983984e-01   5.6881789e+00
   8.4084084e-01   5.6881699e+00
   8.4184184e-01   5.6881605e+00
   8.4284284e-01   5.6881508e+00
   8.4384384e-01   5.6881408e+00
   8.4484484e-01   5.6881304e+00
   8.4584585e-01   5.6881197e+00
   8.4684685e-01   5.6881087e+00
   8.4784785e-01   5.6880973e+00
   8.4884885e-01   5.6880855e+00
   8.4984985e-01   5.6880734e+00
   8.5085085e-01   5.6880610e+00
   8.5185185e-01   5.6880482e+00
   8.5285285e-01   5.6880351e+00
   8.5385385e-01   5.6880217e+00
   8.5485485e-01   5.6880079e+00
   8.5585586e-01   5.6879937e+00
   8.5685686e-01   5.6879792e+00
   8.5785786e-01   5.6879644e+00
   8.5885886e-01   5.6879492e+00
   8.5985986e-01   5.6879337e+00
   8.6086086e-01   5.6879179e+00
   8.6186186e-01   5.6879017e+00
   8.6286286e-01   5.6878851e+00
   8.6386386e-01   5.6878683e+00
   8.6486486e-01   5.6878510e+00
   8.6586587e-01   5.6878335e+00
   8.6686687e-01   5.6878156e+00
   8.6786787e-01   5.6877973e+00
   8.6886887e-01   5.6877787e+00
   8.6986987e-01   5.6877598e+00
   8.7087087e-01   5.6877405e+00
   8.7187187e-01   5.6877209e+00
   8.7287287e-01   5.6877010e+00
   8.7387387e-01   5.6876807e+00
   8.7487487e-01   5.6876600e+00
   8.7587588e-01   5.6876391e+00
   8.7687688e-01   5.6876178e+00
   8.7787788e-01   5.6875961e+00
   8.7887888e-01   5.6875741e+00
   8.7987988e-01   5.6875517e+00
   8.8088088e-01   5.6875291e+00
   8.8188188e-01   5.6875060e+00
   8.8288288e-01   5.6874827e+00
   8.8388388e-01   5.6874590e+00
   8.8488488e-01   5.6874349e+00
   8.8588589e-01   5.6874105e+00
   8.8688689e-01   5.6873858e+00
   8.8788789e-01   5.6873607e+00
   8.8888889e-01   5.6873353e+00
   8.8988989e-01   5.6873096e+00
   8.9089089e-01   5.6872835e+00
   8.9189189e-01   5.6872571e+00
   8.9289289e-01   5.6872303e+00
   8.9389389e-01   5.6872032e+00
   8.9489489e-01   5.6871757e+00
   8.9589590e-01   5.6871479e+00
   8.9689690e-01   5.6871198e+00
   8.9789790e-01   5.6870913e+00
   8.9889890e-01   5.6870625e+00
   8.9989990e-01   5.6870334e+00
   9.0090090e-01   5.6870039e+00
   9.0190190e-01   5.6869740e+00
   9.0290290e-01   5.6869439e+00
   9.0390390e-01   5.6869134e+00
   9.0490490e-01   5.6868825e+00
   9.0590591e-01   5.6868513e+00
   9.0690691e-01   5.6868198e+00
   9.0790791e-01   5.6867879e+00
   9.0890891e-01   5.6867557e+00
   9.0990991e-01   5.6867232e+00
   9.1091091e-01   5.6866903e+00
   9.1191191e-01   5.6866571e+00
   9.1291291e-01   5.6866235e+00
   9.1391391e-01   5.6865896e+00
   9.1491491e-01   5.6865554e+00
   9.1591592e-01   5.6865208e+00
   9.1691692e-01   5.6864859e+00
   9.1791792e-01   5.6864506e+00
   9.1891892e-01   5.6864150e+00
   9.1991992e-01   5.6863791e+00
   9.2092092e-01   5.6863428e+00
   9.2192192e-01   5.6863062e+00
   9.2292292e-01   5.6862692e+00
   9.2392392e-01   5.6862319e+00
   9.2492492e-01   5.6861943e+00
   9.2592593e-01   5.6861563e+00
   9.2692693e-01   5.6861180e+00
   9.2792793e-01   5.6860794e+00
   9.2892893e-01   5.6860404e+00
   9.2992993e-01   5.6860011e+00
   9.3093093e-01   5.6859615e+00
   9.3193193e-01   5.6859215e+00
   9.3293293e-01   5.6858811e+00
   9.3393393e-01   5.6858405e+00
   9.3493493e-01   5.6857995e+00
   9.3593594e-01   5.6857581e+00
   9.3693694e-01   5.6857164e+00
   9.3793794e-01   5.6856744e+00
   9.3893894e-01   5.6856321e+00
   9.3993994e-01   5.6855894e+00
   9.4094094e-01   5.6855463e+00
   9.4194194e-01   5.6855030e+00
   9.4294294e-01   5.6854593e+00
   9.4394394e-01   5.6854152e+00
   9.4494494e-01   5.6853708e+00
   9.4594595e-01   5.6853261e+00
   9.4694695e-01   5.6852811e+00
   9.4794795e-01   5.6852357e+00
   9.4894895e-01   5.6851900e+00
   9.4994995e-01   5.6851439e+00
   9.5095095e-01   5.6850975e+00
   9.5195195e-01   5.6850508e+00
   9.5295295e-01   5.6850037e+00
   9.5395395e-01   5.6849563e+00
   9.5495495e-01   5.6849085e+00
   9.5595596e-01   5.6848605e+00
   9.5695696e-01   5.6848120e+00
   9.5795796e-01   5.6847633e+00
   9.5895896e-01   5.6847142e+00
   9.5995996e-01   5.6846648e+00
   9.6096096e-01   5.6846150e+00
   9.6196196e-01   5.6845649e+00
   9.6296296e-01   5.6845145e+00
   9.6396396e-01   5.6844637e+00
   9.6496496e-01   5.6844126e+00
   9.6596597e-01   5.6843612e+00
   9.6696697e-01   5.6843094e+00
   9.6796797e-01   5.6842573e+00
   9.6896897e-01   5.6842049e+00
   9.6996997e-01   5.6841521e+00
   9.7097097e-01   5.6840990e+00
   9.7197197e-01   5.6840455e+00
   9.7297297e-01   5.6839917e+00
   9.7397397e-01   5.6839376e+00
   9.7497497e-01   5.6838831e+00
   9.7597598e-01   5.6838284e+00
   9.7697698e-01   5.6837732e+00
   9.7797798e-01   5.6837178e+00
   9.7897898e-01   5.6836620e+00
   9.7997998e-01   5.6836059e+00
   9.8098098e-01   5.6835494e+00
   9.8198198e-01   5.6834926e+00
   9.8298298e-01   5.6834355e+00
   9.8398398e-01   5.6833780e+00
   9.8498498e-01   5.6833202e+00
   9.8598599e-01   5.6832621e+00
   9.8698699e-01   5.6832036e+00
   9.8798799e-01   5.6831448e+00
   9.8898899e-01   5.6830857e+00
   9.8998999e-01   5.6830262e+00
   9.9099099e-01   5.6829664e+00
   9.9199199e-01   5.6829063e+00
   9.9299299e-01   5.6828458e+00
   9.9399399e-01   5.6827850e+00
   9.9499499e-01   5.6827239e+00
   9.9599600e-01   5.6826624e+00
   9.9699700e-01   5.6826006e+00
   9.9799800e-01   5.6825385e+00
   9.9899900e-01   5.6824760e+00
   1.0000000e+00   5.6824132e+00


==> Data/xw1_1.dat <==
   0.0000000e+00   3.8379694e+00
   1.0010010e-03   3.8382180e+00
   2.0020020e-03   3.8384814e+00
   3.0030030e-03   3.8387446e+00
   4.0040040e-03   3.8390077e+00
   5.0050050e-03   3.8392707e+00
   6.0060060e-03   3.8395335e+00
   7.0070070e-03   3.8397961e+00
   8.0080080e-03   3.8400586e+00
   9.0090090e-03   3.8403210e+00
   1.0010010e-02   3.8405831e+00
   1.1011011e-02   3.8408452e+00
   1.2012012e-02   3.8411070e+00
   1.3013013e-02   3.8413687e+00
   1.4014014e-02   3.8416303e+00
   1.5015015e-02   3.8418917e+00
   1.6016016e-02   3.8421529e+00
   1.7017017e-02   3.8424140e+00
   1.8018018e-02   3.8426750e+00
   1.9019019e-02   3.8429358e+00
   2.0020020e-02   3.8431964e+00
   2.1021021e-02   3.8434569e+00
   2.2022022e-02   3.8437172e+00
   2.3023023e-02   3.8439773e+00
   2.4024024e-02   3.8442373e+00
   2.5025025e-02   3.8444972e+00
   2.6026026e-02   3.8447569e+00
   2.7027027e-02   3.8450164e+00
   2.8028028e-02   3.8452758e+00
   2.9029029e-02   3.8455350e+00
   3.0030030e-02   3.8457941e+00
   3.1031031e-02   3.8460530e+00
   3.2032032e-02   3.8463118e+00
   3.3033033e-02   3.8465704e+00
   3.4034034e-02   3.8468288e+00
   3.5035035e-02   3.8470871e+00
   3.6036036e-02   3.8473452e+00
   3.7037037e-02   3.8476032e+00
   3.8038038e-02   3.8478610e+00
   3.9039039e-02   3.8481187e+00
   4.0040040e-02   3.8483762e+00
   4.1041041e-02   3.8486335e+00
   4.2042042e-02   3.8488907e+00
   4.3043043e-02   3.8491478e+00
   4.4044044e-02   3.8494046e+00
   4.5045045e-02   3.8496614e+00
   4.6046046e-02   3.8499179e+00
   4.7047047e-02   3.8501743e+00
   4.8048048e-02   3.8504306e+00
   4.9049049e-02   3.8506866e+00
   5.0050050e-02   3.8509426e+00
   5.1051051e-02   3.8511983e+00
   5.2052052e-02   3.8514540e+00
   5.3053053e-02   3.8517094e+00
   5.4054054e-02   3.8519647e+00
   5.5055055e-02   3.8522198e+00
   5.6056056e-02   3.8524748e+00
   5.7057057e-02   3.8527297e+00
   5.8058058e-02   3.8529843e+00
   5.9059059e-02   3.8532388e+00
   6.0060060e-02   3.8534932e+00
   6.1061061e-02   3.8537474e+00
   6.2062062e-02   3.8540014e+00
   6.3063063e-02   3.8542553e+00
   6.4064064e-02   3.8545090e+00
   6.5065065e-02   3.8547625e+00
   6.6066066e-02   3.8550159e+00
   6.7067067e-02   3.8552692e+00
   6.8068068e-02   3.8555222e+00
   6.9069069e-02   3.8557751e+00
   7.0070070e-02   3.8560279e+00
   7.1071071e-02   3.8562805e+00
   7.2072072e-02   3.8565329e+00
   7.3073073e-02   3.8567852e+00
   7.4074074e-02   3.8570373e+00
   7.5075075e-02   3.8572893e+00
   7.6076076e-02   3.8575411e+00
   7.7077077e-02   3.8577927e+00
   7.8078078e-02   3.8580442e+00
   7.9079079e-02   3.8582955e+00
   8.0080080e-02   3.8585467e+00
   8.1081081e-02   3.8587977e+00
   8.2082082e-02   3.8590485e+00
   8.3083083e-02   3.8592992e+00
   8.4084084e-02   3.8595497e+00
   8.5085085e-02   3.8598001e+00
   8.6086086e-02   3.8600503e+00
   8.7087087e-02   3.8603003e+00
   8.8088088e-02   3.8605502e+00
   8.9089089e-02   3.8607999e+00
   9.0090090e-02   3.8610495e+00
   9.1091091e-02   3.8612989e+00
   9.2092092e-02   3.8615481e+00
   9.3093093e-02   3.8617972e+00
   9.4094094e-02   3.8620461e+00
   9.5095095e-02   3.8622948e+00
   9.6096096e-02   3.8625434e+00
   9.7097097e-02   3.8627918e+00
   9.8098098e-02   3.8630401e+00
   9.9099099e-02   3.8632882e+00
   1.0010010e-01   3.8635361e+00
   1.0110110e-01   3.8637839e+00
   1.0210210e-01   3.8640315e+00
   1.0310310e-01   3.8642790e+00
   1.0410410e-01   3.8645263e+00
   1.0510511e-01   3.8647734e+00
   1.0610611e-01   3.8650204e+00
   1.0710711e-01   3.8652672e+00
   1.0810811e-01   3.8655139e+00
   1.0910911e-01   3.8657603e+00
   1.1011011e-01   3.8660067e+00
   1.1111111e-01   3.8662528e+00
   1.1211211e-01   3.8664988e+00
   1.1311311e-01   3.8667446e+00
   1.1411411e-01   3.8669903e+00
   1.1511512e-01   3.8672358e+00
   1.1611612e-01   3.8674812e+00
   1.1711712e-01   3.8677264e+00
   1.1811812e-01   3.8679714e+00
   1.1911912e-01   3.8682162e+00
   1.2012012e-01   3.8684609e+00
   1.2112112e-01   3.8687055e+00
   1.2212212e-01   3.8689498e+00
   1.2312312e-01   3.8691940e+00
   1.2412412e-01   3.8694381e+00
   1.2512513e-01   3.8696820e+00
   1.2612613e-01   3.8699257e+00
   1.2712713e-01   3.8701692e+00
   1.2812813e-01   3.8704126e+00
   1.2912913e-01   3.8706558e+00
   1.3013013e-01   3.8708989e+00
   1.3113113e-01   3.8711418e+00
   1.3213213e-01   3.8713845e+00
   1.3313313e-01   3.8716271e+00
   1.3413413e-01   3.8718695e+00
   1.3513514e-01   3.8721117e+00
   1.3613614e-01   3.8723538e+00
   1.3713714e-01   3.8725957e+00
   1.3813814e-01   3.8728375e+00
   1.3913914e-01   3.8730790e+00
   1.4014014e-01   3.8733205e+00
   1.4114114e-01   3.8735617e+00
   1.4214214e-01   3.8738028e+00
   1.4314314e-01   3.8740437e+00
   1.4414414e-01   3.8742845e+00
   1.4514515e-01   3.8745251e+00
   1.4614615e-01   3.8747655e+00
   1.4714715e-01   3.8750058e+00
   1.4814815e-01   3.8752459e+00
   1.4914915e-01   3.8754858e+00
   1.5015015e-01   3.8757256e+00
   1.5115115e-01   3.8759652e+00
   1.5215215e-01   3.8762046e+00
   1.5315315e-01   3.8764439e+00
   1.5415415e-01   3.8766830e+00
   1.5515516e-01   3.8769219e+00
   1.5615616e-01   3.8771607e+00
   1.5715716e-01   3.8773993e+00
   1.5815816e-01   3.8776378e+00
   1.5915916e-01   3.8778760e+00
   1.6016016e-01   3.8781141e+00
   1.6116116e-01   3.8783521e+00
   1.6216216e-01   3.8785899e+00
   1.6316316e-01   3.8788275e+00
   1.6416416e-01   3.8790649e+00
   1.6516517e-01   3.8793022e+00
   1.6616617e-01   3.8795393e+00
   1.6716717e-01   3.8797763e+00
   1.6816817e-01   3.8800131e+00
   1.6916917e-01   3.8802497e+00
   1.7017017e-01   3.8804861e+00
   1.7117117e-01   3.8807224e+00
   1.7217217e-01   3.8809585e+00
   1.7317317e-01   3.8811945e+00
   1.7417417e-01   3.8814302e+00
   1.7517518e-01   3.8816659e+00
   1.7617618e-01   3.8819013e+00
   1.7717718e-01   3.8821366e+00
   1.7817818e-01   3.8823717e+00
   1.7917918e-01   3.8826066e+00
   1.8018018e-01   3.8828414e+00
   1.8118118e-01   3.8830760e+00
   1.8218218e-01   3.8833105e+00
   1.8318318e-01   3.8835448e+00
   1.8418418e-01   3.8837789e+00
   1.8518519e-01   3.8840128e+00
   1.8618619e-01   3.8842466e+00
   1.8718719e-01   3.8844802e+00
   1.8818819e-01   3.8847136e+00
   1.8918919e-01   3.8849469e+00
   1.9019019e-01   3.8851800e+00
   1.9119119e-01   3.8854129e+00
   1.9219219e-01   3.8856457e+00
   1.9319319e-01   3.8858783e+00
   1.9419419e-01   3.8861107e+00
   1.9519520e-01   3.8863430e+00
   1.9619620e-01   3.8865751e+00
   1.9719720e-01   3.8868070e+00
   1.9819820e-01   3.8870388e+00
   1.9919920e-01   3.8872703e+00
   2.0020020e-01   3.8875018e+00
   2.0120120e-01   3.8877330e+00
   2.0220220e-01   3.8879641e+00
   2.0320320e-01   3.8881950e+00
   2.0420420e-01   3.8884258e+00
   2.0520521e-01   3.8886563e+00
   2.0620621e-01   3.8888867e+00
   2.0720721e-01   3.8891170e+00
   2.0820821e-01   3.8893470e+00
   2.0920921e-01   3.8895769e+00
   2.1021021e-01   3.8898067e+00
   2.1121121e-01   3.8900362e+00
   2.1221221e-01   3.8902656e+00
   2.1321321e-01   3.8904948e+00
   2.1421421e-01   3.8907239e+00
   2.1521522e-01   3.8909528e+00
   2.1621622e-01   3.8911815e+00
   2.1721722e-01   3.8914100e+00
   2.1821822e-01   3.8916384e+00
   2.1921922e-01   3.8918666e+00
   2.2022022e-01   3.8920946e+00
   2.2122122e-01   3.8923225e+00
   2.2222222e-01   3.8925502e+00
   2.2322322e-01   3.8927777e+00
   2.2422422e-01   3.8930050e+00
   2.2522523e-01   3.8932322e+00
   2.2622623e-01   3.8934592e+00
   2.2722723e-01   3.8936861e+00
   2.2822823e-01   3.8939127e+00
   2.2922923e-01   3.8941392e+00
   2.3023023e-01   3.8943656e+00
   2.3123123e-01   3.8945917e+00
   2.3223223e-01   3.8948177e+00
   2.3323323e-01   3.8950435e+00
   2.3423423e-01   3.8952692e+00
   2.3523524e-01   3.8954947e+00
   2.3623624e-01   3.8957200e+00
   2.3723724e-01   3.8959451e+00
   2.3823824e-01   3.8961701e+00
   2.3923924e-01   3.8963948e+00
   2.4024024e-01   3.8966195e+00
   2.4124124e-01   3.8968439e+00
   2.4224224e-01   3.8970682e+00
   2.4324324e-01   3.8972923e+00
   2.4424424e-01   3.8975162e+00
   2.4524525e-01   3.8977400e+00
   2.4624625e-01   3.8979636e+00
   2.4724725e-01   3.8981870e+00
   2.4824825e-01   3.8984102e+00
   2.4924925e-01   3.8986333e+00
   2.5025025e-01   3.8988562e+00
   2.5125125e-01   3.8990790e+00
   2.5225225e-01   3.8993015e+00
   2.5325325e-01   3.8995239e+00
   2.5425425e-01   3.8997461e+00
   2.5525526e-01   3.8999682e+00
   2.5625626e-01   3.9001900e+00
   2.5725726e-01   3.9004117e+00
   2.5825826e-01   3.9006333e+00
   2.5925926e-01   3.9008546e+00
   2.6026026e-01   3.9010758e+00
   2.6126126e-01   3.9012968e+00
   2.6226226e-01   3.9015176e+00
   2.6326326e-01   3.9017383e+00
   2.6426426e-01   3.9019588e+00
   2.6526527e-01   3.9021791e+00
   2.6626627e-01   3.9023993e+00
   2.6726727e-01   3.9026192e+00
   2.6826827e-01   3.9028390e+00
   2.6926927e-01   3.9030587e+00
   2.7027027e-01   3.9032781e+00
   2.7127127e-01   3.9034974e+00
   2.7227227e-01   3.9037165e+00
   2.7327327e-01   3.9039354e+00
   2.7427427e-01   3.9041542e+00
   2.7527528e-01   3.9043728e+00
   2.7627628e-01   3.9045912e+00
   2.7727728e-01   3.9048094e+00
   2.7827828e-01   3.9050275e+00
   2.7927928e-01   3.9052454e+00
   2.8028028e-01   3.9054631e+00
   2.8128128e-01   3.9056807e+00
   2.8228228e-01   3.9058980e+00
   2.8328328e-01   3.9061152e+00
   2.8428428e-01   3.9063323e+00
   2.8528529e-01   3.9065491e+00
   2.8628629e-01   3.9067658e+00
   2.8728729e-01   3.9069823e+00
   2.8828829e-01   3.9071986e+00
   2.8928929e-01   3.9074148e+00
   2.9029029e-01   3.9076307e+00
   2.9129129e-01   3.9078466e+00
   2.9229229e-01   3.9080622e+00
   2.9329329e-01   3.9082776e+00
   2.9429429e-01   3.9084929e+00
   2.9529530e-01   3.9087080e+00
   2.9629630e-01   3.9089230e+00
   2.9729730e-01   3.9091377e+00
   2.9829830e-01   3.9093523e+00
   2.9929930e-01   3.9095667e+00
   3.0030030e-01   3.9097809e+00
   3.0130130e-01   3.9099950e+00
   3.0230230e-01   3.9102089e+00
   3.0330330e-01   3.9104226e+00
   3.0430430e-01   3.9106361e+00
   3.0530531e-01   3.9108495e+00
   3.0630631e-01   3.9110627e+00
   3.0730731e-01   3.9112757e+00
   3.0830831e-01   3.9114885e+00
   3.0930931e-01   3.9117012e+00
   3.1031031e-01   3.9119137e+00
   3.1131131e-01   3.9121260e+00
   3.1231231e-01   3.9123381e+00
   3.1331331e-01   3.9125501e+00
   3.1431431e-01   3.9127618e+00
   3.1531532e-01   3.9129734e+00
   3.1631632e-01   3.9131849e+00
   3.1731732e-01   3.9133961e+00
   3.1831832e-01   3.9136072e+00
   3.1931932e-01   3.9138181e+00
   3.2032032e-01   3.9140288e+00
   3.2132132e-01   3.9142394e+00
   3.2232232e-01   3.9144498e+00
   3.2332332e-01   3.9146599e+00
   3.2432432e-01   3.9148700e+00
   3.2532533e-01   3.9150798e+00
   3.2632633e-01   3.9152895e+00
   3.2732733e-01   3.9154990e+00
   3.2832833e-01   3.9157083e+00
   3.2932933e-01   3.9159174e+00
   3.3033033e-01   3.9161264e+00
   3.3133133e-01   3.9163352e+00
   3.3233233e-01   3.9165438e+00
   3.3333333e-01   3.9167522e+00
   3.3433433e-01   3.9169605e+00
   3.3533534e-01   3.9171686e+00
   3.3633634e-01   3.9173765e+00
   3.3733734e-01   3.9175842e+00
   3.3833834e-01   3.9177917e+00
   3.3933934e-01   3.9179991e+00
   3.4034034e-01   3.9182063e+00
   3.4134134e-01   3.9184133e+00
   3.4234234e-01   3.9186202e+00
   3.4334334e-01   3.9188268e+00
   3.4434434e-01   3.9190333e+00
   3.4534535e-01   3.9192396e+00
   3.4634635e-01   3.9194458e+00
   3.4734735e-01   3.9196517e+00
   3.4834835e-01   3.9198575e+00
   3.4934935e-01   3.9200631e+00
   3.5035035e-01   3.9202685e+00
   3.5135135e-01   3.9204738e+00
   3.5235235e-01   3.9206788e+00
   3.5335335e-01   3.9208837e+00
   3.5435435e-01   3.9210884e+00
   3.5535536e-01   3.9212930e+00
   3.5635636e-01   3.9214973e+00
   3.5735736e-01   3.9217015e+00
   3.5835836e-01   3.9219055e+00
   3.5935936e-01   3.9221093e+00
   3.6036036e-01   3.9223129e+00
   3.6136136e-01   3.9225164e+00
   3.6236236e-01   3.9227197e+00
   3.6336336e-01   3.9229228e+00
   3.6436436e-01   3.9231257e+00
   3.6536537e-01   3.9233285e+00
   3.6636637e-01   3.9235311e+00
   3.6736737e-01   3.9237335e+00
   3.6836837e-01   3.9239357e+00
   3.6936937e-01   3.9241377e+00
   3.7037037e-01   3.9243396e+00
   3.7137137e-01   3.9245412e+00
   3.7237237e-01   3.9247428e+00
   3.7337337e-01   3.9249441e+00
   3.7437437e-01   3.9251452e+00
   3.7537538e-01   3.9253462e+00
   3.7637638e-01   3.9255470e+00
   3.7737738e-01   3.9257476e+00
   3.7837838e-01   3.9259480e+00
   3.7937938e-01   3.9261483e+00
   3.8038038e-01   3.9263483e+00
   3.8138138e-01   3.9265482e+00
   3.8238238e-01   3.9267479e+00
   3.8338338e-01   3.9269475e+00
   3.8438438e-01   3.9271468e+00
   3.8538539e-01   3.9273460e+00
   3.8638639e-01   3.9275450e+00
   3.8738739e-01   3.9277438e+00
   3.8838839e-01   3.9279424e+00
   3.8938939e-01   3.9281409e+00
   3.9039039e-01   3.9283392e+00
   3.9139139e-01   3.9285373e+00
   3.9239239e-01   3.9287352e+00
   3.9339339e-01   3.9289329e+00
   3.9439439e-01   3.9291305e+00
   3.9539540e-01   3.9293279e+00
   3.9639640e-01   3.9295251e+00
   3.9739740e-01   3.9297221e+00
   3.9839840e-01   3.9299189e+00
   3.9939940e-01   3.9301156e+00
   4.0040040e-01   3.9303120e+00
   4.0140140e-01   3.9305083e+00
   4.0240240e-01   3.9307045e+00
   4.0340340e-01   3.9309004e+00
   4.0440440e-01   3.9310962e+00
   4.0540541e-01   3.9312917e+00
   4.0640641e-01   3.9314871e+00
   4.0740741e-01   3.9316823e+00
   4.0840841e-01   3.9318774e+00
   4.0940941e-01   3.9320722e+00
   4.1041041e-01   3.9322669e+00
   4.1141141e-01   3.9324614e+00
   4.1241241e-01   3.9326557e+00
   4.1341341e-01   3.9328498e+00
   4.1441441e-01   3.9330438e+00
   4.1541542e-01   3.9332376e+00
   4.1641642e-01   3.9334312e+00
   4.1741742e-01   3.9336246e+00
   4.1841842e-01   3.9338178e+00
   4.1941942e-01   3.9340108e+00
   4.2042042e-01   3.9342037e+00
   4.2142142e-01   3.9343964e+00
   4.2242242e-01   3.9345889e+00
   4.2342342e-01   3.9347812e+00
   4.2442442e-01   3.9349734e+00
   4.2542543e-01   3.9351653e+00
   4.2642643e-01   3.9353571e+00
   4.2742743e-01   3.9355487e+00
   4.2842843e-01   3.9357401e+00
   4.2942943e-01   3.9359313e+00
   4.3043043e-01   3.9361224e+00
   4.3143143e-01   3.9363133e+00
   4.3243243e-01   3.9365040e+00
   4.3343343e-01   3.9366945e+00
   4.3443443e-01   3.9368848e+00
   4.3543544e-01   3.9370749e+00
   4.3643644e-01   3.9372649e+00
   4.3743744e-01   3.9374547e+00
   4.3843844e-01   3.9376443e+00
   4.3943944e-01   3.9378337e+00
   4.4044044e-01   3.9380229e+00
   4.4144144e-01   3.9382120e+00
   4.4244244e-01   3.9384009e+00
   4.4344344e-01   3.9385895e+00
   4.4444444e-01   3.9387781e+00
   4.4544545e-01   3.9389664e+00
   4.4644645e-01   3.9391545e+00
   4.4744745e-01   3.9393425e+00
   4.4844845e-01   3.9395303e+00
   4.4944945e-01   3.9397179e+00
   4.5045045e-01   3.9399053e+00
   4.5145145e-01   3.9400925e+00
   4.5245245e-01   3.9402796e+00
   4.5345345e-01   3.9404664e+00
   4.5445445e-01   3.9406531e+00
   4.5545546e-01   3.9408396e+00
   4.5645646e-01   3.9410259e+00
   4.5745746e-01   3.9412121e+00
   4.5845846e-01   3.9413980e+00
   4.5945946e-01   3.9415838e+00
   4.6046046e-01   3.9417694e+00
   4.6146146e-01   3.9419548e+00
   4.6246246e-01   3.9421400e+00
   4.6346346e-01   3.9423250e+00
   4.6446446e-01   3.9425099e+00
   4.6546547e-01   3.9426946e+00
   4.6646647e-01   3.9428791e+00
   4.6746747e-01   3.9430634e+00
   4.6846847e-01   3.9432475e+00
   4.6946947e-01   3.9434314e+00
   4.7047047e-01   3.9436152e+00
   4.7147147e-01   3.9437988e+00
   4.7247247e-01   3.9439821e+00
   4.7347347e-01   3.9441654e+00
   4.7447447e-01   3.9443484e+00
   4.7547548e-01   3.9445312e+00
   4.7647648e-01   3.9447139e+00
   4.7747748e-01   3.9448964e+00
   4.7847848e-01   3.9450786e+00
   4.7947948e-01   3.9452607e+00
   4.8048048e-01   3.9454427e+00
   4.8148148e-01   3.9456244e+00
   4.8248248e-01   3.9458060e+00
   4.8348348e-01   3.9459873e+00
   4.8448448e-01   3.9461685e+00
   4.8548549e-01   3.9463495e+00
   4.8648649e-01   3.9465304e+00
   4.8748749e-01   3.9467110e+00
   4.8848849e-01   3.9468914e+00
   4.8948949e-01   3.9470717e+00
   4.9049049e-01   3.9472518e+00
   4.9149149e-01   3.9474317e+00
   4.9249249e-01   3.9476114e+00
   4.9349349e-01   3.9477909e+00
   4.9449449e-01   3.9479703e+00
   4.9549550e-01   3.9481495e+00
   4.9649650e-01   3.9483284e+00
   4.9749750e-01   3.9485072e+00
   4.9849850e-01   3.9486858e+00
   4.9949950e-01   3.9488643e+00
   5.0050050e-01   3.9490425e+00
   5.0150150e-01   3.9492206e+00
   5.0250250e-01   3.9493984e+00
   5.0350350e-01   3.9495761e+00
   5.0450450e-01   3.9497536e+00
   5.0550551e-01   3.9499310e+00
   5.0650651e-01   3.9501081e+00
   5.0750751e-01   3.9502850e+00
   5.0850851e-01   3.9504618e+00
   5.0950951e-01   3.9506384e+00
   5.1051051e-01   3.9508148e+00
   5.1151151e-01   3.9509910e+00
   5.1251251e-01   3.9511670e+00
   5.1351351e-01   3.9513429e+00
   5.1451451e-01   3.9515185e+00
   5.1551552e-01   3.9516940e+00
   5.1651652e-01   3.9518693e+00
   5.1751752e-01   3.9520444e+00
   5.1851852e-01   3.9522193e+00
   5.1951952e-01   3.9523940e+00
   5.2052052e-01   3.9525686e+00
   5.2152152e-01   3.9527429e+00
   5.2252252e-01   3.9529171e+00
   5.2352352e-01   3.9530911e+00
   5.2452452e-01   3.9532649e+00
   5.2552553e-01   3.9534385e+00
   5.2652653e-01   3.9536119e+00
   5.2752753e-01   3.9537852e+00
   5.2852853e-01   3.9539583e+00
   5.2952953e-01   3.9541311e+00
   5.3053053e-01   3.9543038e+00
   5.3153153e-01   3.9544763e+00
   5.3253253e-01   3.9546487e+00
   5.3353353e-01   3.9548208e+00
   5.3453453e-01   3.9549927e+00
   5.3553554e-01   3.9551645e+00
   5.3653654e-01   3.9553361e+00
   5.3753754e-01   3.9555075e+00
   5.3853854e-01   3.9556787e+00
   5.3953954e-01   3.9558497e+00
   5.4054054e-01   3.9560205e+00
   5.4154154e-01   3.9561912e+00
   5.4254254e-01   3.9563617e+00
   5.4354354e-01   3.9565319e+00
   5.4454454e-01   3.9567020e+00
   5.4554555e-01   3.9568719e+00
   5.4654655e-01   3.9570417e+00
   5.4754755e-01   3.9572112e+00
   5.4854855e-01   3.9573805e+00
   5.4954955e-01   3.9575497e+00
   5.5055055e-01   3.9577187e+00
   5.5155155e-01   3.9578875e+00
   5.5255255e-01   3.9580561e+00
   5.5355355e-01   3.9582245e+00
   5.5455455e-01   3.9583927e+00
   5.5555556e-01   3.9585607e+00
   5.5655656e-01   3.9587286e+00
   5.5755756e-01   3.9588963e+00
   5.5855856e-01   3.9590638e+00
   5.5955956e-01   3.9592311e+00
   5.6056056e-01   3.9593982e+00
   5.6156156e-01   3.9595651e+00
   5.6256256e-01   3.9597318e+00
   5.6356356e-01   3.9598984e+00
   5.6456456e-01   3.9600647e+00
   5.6556557e-01   3.9602309e+00
   5.6656657e-01   3.9603969e+00
   5.6756757e-01   3.9605627e+00
   5.6856857e-01   3.9607283e+00
   5.6956957e-01   3.9608938e+00
   5.7057057e-01   3.9610590e+00
   5.7157157e-01   3.9612241e+00
   5.7257257e-01   3.9613889e+00
   5.7357357e-01   3.9615536e+00
   5.7457457e-01   3.9617181e+00
   5.7557558e-01   3.9618824e+00
   5.7657658e-01   3.9620465e+00
   5.7757758e-01   3.9622105e+00
   5.7857858e-01   3.9623742e+00
   5.7957958e-01   3.9625378e+00
   5.8058058e-01   3.9627012e+00
   5.8158158e-01   3.9628643e+00
   5.8258258e-01   3.9630273e+00
   5.8358358e-01   3.9631902e+00
   5.8458458e-01   3.9633528e+00
   5.8558559e-01   3.9635152e+00
   5.8658659e-01   3.9636775e+00
   5.8758759e-01   3.9638395e+00
   5.8858859e-01   3.9640014e+00
   5.8958959e-01   3.9641631e+00
   5.9059059e-01   3.9643246e+00
   5.9159159e-01   3.9644859e+00
   5.9259259e-01   3.9646470e+00
   5.9359359e-01   3.9648080e+00
   5.9459459e-01   3.9649687e+00
   5.9559560e-01   3.9651293e+00
   5.9659660e-01   3.9652896e+00
   5.9759760e-01   3.9654498e+00
   5.9859860e-01   3.9656098e+00
   5.9959960e-01   3.9657696e+00
   6.0060060e-01   3.9659293e+00
   6.0160160e-01   3.9660887e+00
   6.0260260e-01   3.9662479e+00
   6.0360360e-01   3.9664070e+00
   6.0460460e-01   3.9665659e+00
   6.0560561e-01   3.9667246e+00
   6.0660661e-01   3.9668831e+00
   6.0760761e-01   3.9670414e+00
   6.0860861e-01   3.9671995e+00
   6.0960961e-01   3.9673574e+00
   6.1061061e-01   3.9675152e+00
   6.1161161e-01   3.9676727e+00
   6.1261261e-01   3.9678301e+00
   6.1361361e-01   3.9679873e+00
   6.1461461e-01   3.9681443e+00
   6.1561562e-01   3.9683011e+00
   6.1661662e-01   3.9684577e+00
   6.1761762e-01   3.9686141e+00
   6.1861862e-01   3.9687703e+00
   6.1961962e-01   3.9689264e+00
   6.2062062e-01   3.9690823e+00
   6.2162162e-01   3.9692379e+00
   6.2262262e-01   3.9693934e+00
   6.2362362e-01   3.9695487e+00
   6.2462462e-01   3.9697038e+00
   6.2562563e-01   3.9698587e+00
   6.2662663e-01   3.9700135e+00
   6.2762763e-01   3.9701680e+00
   6.2862863e-01   3.9703224e+00
   6.2962963e-01   3.9704765e+00
   6.3063063e-01   3.9706305e+00
   6.3163163e-01   3.9707843e+00
   6.3263263e-01   3.9709379e+00
   6.3363363e-01   3.9710913e+00
   6.3463463e-01   3.9712445e+00
   6.3563564e-01   3.9713976e+00
   6.3663664e-01   3.9715504e+00
   6.3763764e-01   3.9717031e+00
   6.3863864e-01   3.9718556e+00
   6.3963964e-01   3.9720078e+00
   6.4064064e-01   3.9721599e+00
   6.4164164e-01   3.9723118e+00
   6.4264264e-01   3.9724635e+00
   6.4364364e-01   3.9726151e+00
   6.4464464e-01   3.9727664e+00
   6.4564565e-01   3.9729175e+00
   6.4664665e-01   3.9730685e+00
   6.4764765e-01   3.9732193e+00
   6.4864865e-01   3.9733698e+00
   6.4964965e-01   3.9735202e+00
   6.5065065e-01   3.9736704e+00
   6.5165165e-01   3.9738204e+00
   6.5265265e-01   3.9739703e+00
   6.5365365e-01   3.9741199e+00
   6.5465465e-01   3.9742694e+00
   6.5565566e-01   3.9744186e+00
   6.5665666e-01   3.9745677e+00
   6.5765766e-01   3.9747165e+00
   6.5865866e-01   3.9748652e+00
   6.5965966e-01   3.9750137e+00
   6.6066066e-01   3.9751620e+00
   6.6166166e-01   3.9753102e+00
   6.6266266e-01   3.9754581e+00
   6.6366366e-01   3.9756058e+00
   6.6466466e-01   3.9757534e+00
   6.6566567e-01   3.9759007e+00
   6.6666667e-01   3.9760479e+00
   6.6766767e-01   3.9761949e+00
   6.6866867e-01   3.9763417e+00
   6.6966967e-01   3.9764883e+00
   6.7067067e-01   3.9766347e+00
   6.7167167e-01   3.9767809e+00
   6.7267267e-01   3.9769270e+00
   6.7367367e-01   3.9770728e+00
   6.7467467e-01   3.9772185e+00
   6.7567568e-01   3.9773639e+00
   6.7667668e-01   3.9775092e+00
   6.7767768e-01   3.9776543e+00
   6.7867868e-01   3.9777992e+00
   6.7967968e-01   3.9779439e+00
   6.8068068e-01   3.9780884e+00
   6.8168168e-01   3.9782328e+00
   6.8268268e-01   3.9783769e+00
   6.8368368e-01   3.9785209e+00
   6.8468468e-01   3.9786646e+00
   6.8568569e-01   3.9788082e+00
   6.8668669e-01   3.9789516e+00
   6.8768769e-01   3.9790948e+00
   6.8868869e-01   3.9792377e+00
   6.8968969e-01   3.9793806e+00
   6.9069069e-01   3.9795232e+00
   6.9169169e-01   3.9796656e+00
   6.9269269e-01   3.9798078e+00
   6.9369369e-01   3.9799499e+00
   6.9469469e-01   3.9800918e+00
   6.9569570e-01   3.9802334e+00
   6.9669670e-01   3.9803749e+00
   6.9769770e-01   3.9805162e+00
   6.9869870e-01   3.9806573e+00
   6.9969970e-01   3.9807982e+00
   7.0070070e-01   3.9809389e+00
   7.0170170e-01   3.9810795e+00
   7.0270270e-01   3.9812198e+00
   7.0370370e-01   3.9813599e+00
   7.0470470e-01   3.9814999e+00
   7.0570571e-01   3.9816397e+00
   7.0670671e-01   3.9817792e+00
   7.0770771e-01   3.9819186e+00
   7.0870871e-01   3.9820578e+00
   7.0970971e-01   3.9821968e+00
   7.1071071e-01   3.9823357e+00
   7.1171171e-01   3.9824743e+00
   7.1271271e-01   3.9826127e+00
   7.1371371e-01   3.9827510e+00
   7.1471471e-01   3.9828890e+00
   7.1571572e-01   3.9830269e+00
   7.1671672e-01   3.9831646e+00
   7.1771772e-01   3.9833020e+00
   7.1871872e-01   3.9834393e+00
   7.1971972e-01   3.9835764e+00
   7.2072072e-01   3.9837134e+00
   7.2172172e-01   3.9838501e+00
   7.2272272e-01   3.9839866e+00
   7.2372372e-01   3.9841230e+00
   7.2472472e-01   3.9842591e+00
   7.2572573e-01   3.9843951e+00
   7.2672673e-01   3.9845308e+00
   7.2772773e-01   3.9846664e+00
   7.2872873e-01   3.9848018e+00
   7.2972973e-01   3.9849370e+00
   7.3073073e-01   3.9850720e+00
   7.3173173e-01   3.9852068e+00
   7.3273273e-01   3.9853414e+00
   7.3373373e-01   3.9854759e+00
   7.3473473e-01   3.9856101e+00
   7.3573574e-01   3.9857442e+00
   7.3673674e-01   3.9858780e+00
   7.3773774e-01   3.9860117e+00
   7.3873874e-01   3.9861452e+00
   7.3973974e-01   3.9862785e+00
   7.4074074e-01   3.9864116e+00
   7.4174174e-01   3.9865445e+00
   7.4274274e-01   3.9866772e+00
   7.4374374e-01   3.9868097e+00
   7.4474474e-01   3.9869421e+00
   7.4574575e-01   3.9870742e+00
   7.4674675e-01   3.9872062e+00
   7.4774775e-01   3.9873379e+00
   7.4874875e-01   3.9874695e+00
   7.4974975e-01   3.9876009e+00
   7.5075075e-01   3.9877321e+00
   7.5175175e-01   3.9878631e+00
   7.5275275e-01   3.9879939e+00
   7.5375375e-01   3.9881245e+00
   7.5475475e-01   3.9882549e+00
   7.5575576e-01   3.9883852e+00
   7.5675676e-01   3.9885152e+00
   7.5775776e-01   3.9886451e+00
   7.5875876e-01   3.9887747e+00
   7.5975976e-01   3.9889042e+00
   7.6076076e-01   3.9890335e+00
   7.6176176e-01   3.9891626e+00
   7.6276276e-01   3.9892915e+00
   7.6376376e-01   3.9894202e+00
   7.6476476e-01   3.9895487e+00
   7.6576577e-01   3.9896770e+00
   7.6676677e-01   3.9898052e+00
   7.6776777e-01   3.9899331e+00
   7.6876877e-01   3.9900609e+00
   7.6976977e-01   3.9901884e+00
   7.7077077e-01   3.9903158e+00
   7.7177177e-01   3.9904430e+00
   7.7277277e-01   3.9905700e+00
   7.7377377e-01   3.9906967e+00
   7.7477477e-01   3.9908234e+00
   7.7577578e-01   3.9909498e+00
   7.7677678e-01   3.9910760e+00
   7.7777778e-01   3.9912020e+00
   7.7877878e-01   3.9913279e+00
   7.7977978e-01   3.9914535e+00
   7.8078078e-01   3.9915790e+00
   7.8178178e-01   3.9917042e+00
   7.8278278e-01   3.9918293e+00
   7.8378378e-01   3.9919542e+00
   7.8478478e-01   3.9920789e+00
   7.8578579e-01   3.9922034e+00
   7.8678679e-01   3.9923277e+00
   7.8778779e-01   3.9924518e+00
   7.8878879e-01   3.9925757e+00
   7.8978979e-01   3.9926995e+00
   7.9079079e-01   3.9928230e+00
   7.9179179e-01   3.9929464e+00
   7.9279279e-01   3.9930695e+00
   7.9379379e-01   3.9931925e+00
   7.9479479e-01   3.9933153e+00
   7.9579580e-01   3.9934378e+00
   7.9679680e-01   3.9935602e+00
   7.9779780e-01   3.9936824e+00
   7.9879880e-01   3.9938045e+00
   7.9979980e-01   3.9939263e+00
   8.0080080e-01   3.9940479e+00
   8.0180180e-01   3.9941693e+00
   8.0280280e-01   3.9942906e+00
   8.0380380e-01   3.9944116e+00
   8.0480480e-01   3.9945325e+00
   8.0580581e-01   3.9946532e+00
   8.0680681e-01   3.9947736e+00
   8.0780781e-01   3.9948939e+00
   8.0880881e-01   3.9950140e+00
   8.0980981e-01   3.9951339e+00
   8.1081081e-01   3.9952536e+00
   8.1181181e-01   3.9953732e+00
   8.1281281e-01   3.9954925e+00
   8.1381381e-01   3.9956116e+00
   8.1481481e-01   3.9957306e+00
   8.1581582e-01   3.9958493e+00
   8.1681682e-01   3.9959679e+00
   8.1781782e-01   3.9960863e+00
   8.1881882e-01   3.9962044e+00
   8.1981982e-01   3.9963224e+00
   8.2082082e-01   3.9964402e+00
   8.2182182e-01   3.9965578e+00
   8.2282282e-01   3.9966752e+00
   8.2382382e-01   3.9967925e+00
   8.2482482e-01   3.9969095e+00
   8.2582583e-01   3.9970263e+00
   8.2682683e-01   3.9971430e+00
   8.2782783e-01   3.9972594e+00
   8.2882883e-01   3.9973757e+00
   8.2982983e-01   3.9974918e+00
   8.3083083e-01   3.9976076e+00
   8.3183183e-01   3.9977233e+00
   8.3283283e-01   3.9978388e+00
   8.3383383e-01   3.9979541e+00
   8.3483483e-01   3.9980692e+00
   8.3583584e-01   3.9981842e+00
   8.3683684e-01   3.9982989e+00
   8.3783784e-01   3.9984134e+00
   8.3883884e-01   3.9985278e+00
   8.3983984e-01   3.9986419e+00
   8.4084084e-01   3.9987559e+00
   8.4184184e-01   3.9988696e+00
   8.4284284e-01   3.9989832e+00
   8.4384384e-01   3.9990966e+00
   8.4484484e-01   3.9992098e+00
   8.4584585e-01   3.9993228e+00
   8.4684685e-01   3.9994356e+00
   8.4784785e-01   3.9995482e+00
   8.4884885e-01   3.9996607e+00
   8.4984985e-01   3.9997729e+00
   8.5085085e-01   3.9998849e+00
   8.5185185e-01   3.9999968e+00
   8.5285285e-01   4.0001084e+00
   8.5385385e-01   4.0002199e+00
   8.5485485e-01   4.0003312e+00
   8.5585586e-01   4.0004423e+00
   8.5685686e-01   4.0005532e+00
   8.5785786e-01   4.0006639e+00
   8.5885886e-01   4.0007744e+00
   8.5985986e-01   4.0008847e+00
   8.6086086e-01   4.0009948e+00
   8.6186186e-01   4.0011047e+00
   8.6286286e-01   4.0012145e+00
   8.6386386e-01   4.0013240e+00
   8.6486486e-01   4.0014334e+00
   8.6586587e-01   4.0015425e+00
   8.6686687e-01   4.0016515e+00
   8.6786787e-01   4.0017603e+00
   8.6886887e-01   4.0018689e+00
   8.6986987e-01   4.0019773e+00
   8.7087087e-01   4.0020855e+00
   8.7187187e-01   4.0021935e+00
   8.7287287e-01   4.0023013e+00
   8.7387387e-01   4.0024089e+00
   8.7487487e-01   4.0025164e+00
   8.7587588e-01   4.0026236e+00
   8.7687688e-01   4.0027307e+00
   8.7787788e-01   4.0028375e+00
   8.7887888e-01   4.0029442e+00
   8.7987988e-01   4.0030507e+00
   8.8088088e-01   4.0031570e+00
   8.8188188e-01   4.0032631e+00
   8.8288288e-01   4.0033690e+00
   8.8388388e-01   4.0034747e+00
   8.8488488e-01   4.0035802e+00
   8.8588589e-01   4.0036855e+00
   8.8688689e-01   4.0037907e+00
   8.8788789e-01   4.0038956e+00
   8.8888889e-01   4.0040003e+00
   8.8988989e-01   4.0041049e+00
   8.9089089e-01   4.0042093e+00
   8.9189189e-01   4.0043134e+00
   8.9289289e-01   4.0044174e+00
   8.9389389e-01   4.0045212e+00
   8.9489489e-01   4.0046248e+00
   8.9589590e-01   4.0047282e+00
   8.9689690e-01   4.0048314e+00
   8.9789790e-01   4.0049345e+00
   8.9889890e-01   4.0050373e+00
   8.9989990e-01   4.0051399e+00
   9.0090090e-01   4.0052424e+00
   9.0190190e-01   4.0053446e+00
   9.0290290e-01   4.0054467e+00
   9.0390390e-01   4.0055486e+00
   9.0490490e-01   4.0056502e+00
   9.0590591e-01   4.0057517e+00
   9.0690691e-01   4.0058530e+00
   9.0790791e-01   4.0059541e+00
   9.0890891e-01   4.0060550e+00
   9.0990991e-01   4.0061557e+00
   9.1091091e-01   4.0062563e+00
   9.1191191e-01   4.0063566e+00
   9.1291291e-01   4.0064568e+00
   9.1391391e-01   4.0065567e+00
   9.1491491e-01   4.0066565e+00
   9.1591592e-01   4.0067560e+00
   9.1691692e-01   4.0068554e+00
   9.1791792e-01   4.0069546e+00
   9.1891892e-01   4.0070536e+00
   9.1991992e-01   4.0071524e+00
   9.2092092e-01   4.0072510e+00
   9.2192192e-01   4.0073494e+00
   9.2292292e-01   4.0074476e+00
   9.2392392e-01   4.0075457e+00
   9.2492492e-01   4.0076435e+00
   9.2592593e-01   4.0077411e+00
   9.2692693e-01   4.0078386e+00
   9.2792793e-01   4.0079359e+00
   9.2892893e-01   4.0080329e+00
   9.2992993e-01   4.0081298e+00
   9.3093093e-01   4.0082265e+00
   9.3193193e-01   4.0083230e+00
   9.3293293e-01   4.0084193e+00
   9.3393393e-01   4.0085154e+00
   9.3493493e-01   4.0086113e+00
   9.3593594e-01   4.0087071e+00
   9.3693694e-01   4.0088026e+00
   9.3793794e-01   4.0088980e+00
   9.3893894e-01   4.0089931e+00
   9.3993994e-01   4.0090881e+00
   9.4094094e-01   4.0091828e+00
   9.4194194e-01   4.0092774e+00
   9.4294294e-01   4.0093718e+00
   9.4394394e-01   4.0094660e+00
   9.4494494e-01   4.0095600e+00
   9.4594595e-01   4.0096538e+00
   9.4694695e-01   4.0097474e+00
   9.4794795e-01   4.0098409e+00
   9.4894895e-01   4.0099341e+00
   9.4994995e-01   4.0100271e+00
   9.5095095e-01   4.0101200e+00
   9.5195195e-01   4.0102127e+00
   9.5295295e-01   4.0103051e+00
   9.5395395e-01   4.0103974e+00
   9.5495495e-01   4.0104895e+00
   9.5595596e-01   4.0105814e+00
   9.5695696e-01   4.0106731e+00
   9.5795796e-01   4.0107646e+00
   9.5895896e-01   4.0108559e+00
   9.5995996e-01   4.0109470e+00
   9.6096096e-01   4.0110380e+00
   9.6196196e-01   4.0111287e+00
   9.6296296e-01   4.0112193e+00
   9.6396396e-01   4.0113096e+00
   9.6496496e-01   4.0113998e+00
   9.6596597e-01   4.0114898e+00
   9.6696697e-01   4.0115795e+00
   9.6796797e-01   4.0116691e+00
   9.6896897e-01   4.0117585e+00
   9.6996997e-01   4.0118477e+00
   9.7097097e-01   4.0119368e+00
   9.7197197e-01   4.0120256e+00
   9.7297297e-01   4.0121142e+00
   9.7397397e-01   4.0122027e+00
   9.7497497e-01   4.0122909e+00
   9.7597598e-01   4.0123790e+00
   9.7697698e-01   4.0124668e+00
   9.7797798e-01   4.0125545e+00
   9.7897898e-01   4.0126420e+00
   9.7997998e-01   4.0127293e+00
   9.8098098e-01   4.0128164e+00
   9.8198198e-01   4.0129033e+00
   9.8298298e-01   4.0129900e+00
   9.8398398e-01   4.0130765e+00
   9.8498498e-01   4.0131629e+00
   9.8598599e-01   4.0132490e+00
   9.8698699e-01   4.0133350e+00
   9.8798799e-01   4.0134207e+00
   9.8898899e-01   4.0135063e+00
   9.8998999e-01   4.0135917e+00
   9.9099099e-01   4.0136769e+00
   9.9199199e-01   4.0137619e+00
   9.9299299e-01   4.0138467e+00
   9.9399399e-01   4.0139313e+00
   9.9499499e-01   4.0140157e+00
   9.9599600e-01   4.0140999e+00
   9.9699700e-01   4.0141840e+00
   9.9799800e-01   4.0142678e+00
   9.9899900e-01   4.0143515e+00
   1.0000000e+00   4.0144349e+00


==> Data/xw1_10.dat <==
   0.0000000e+00   6.5115867e+00
   1.0010010e-03   6.5118615e+00
   2.0020020e-03   6.5121513e+00
   3.0030030e-03   6.5124406e+00
   4.0040040e-03   6.5127296e+00
   5.0050050e-03   6.5130181e+00
   6.0060060e-03   6.5133062e+00
   7.0070070e-03   6.5135938e+00
   8.0080080e-03   6.5138811e+00
   9.0090090e-03   6.5141679e+00
   1.0010010e-02   6.5144543e+00
   1.1011011e-02   6.5147403e+00
   1.2012012e-02   6.5150258e+00
   1.3013013e-02   6.5153110e+00
   1.4014014e-02   6.5155957e+00
   1.5015015e-02   6.5158800e+00
   1.6016016e-02   6.5161638e+00
   1.7017017e-02   6.5164473e+00
   1.8018018e-02   6.5167303e+00
   1.9019019e-02   6.5170129e+00
   2.0020020e-02   6.5172951e+00
   2.1021021e-02   6.5175768e+00
   2.2022022e-02   6.5178581e+00
   2.3023023e-02   6.5181390e+00
   2.4024024e-02   6.5184195e+00
   2.5025025e-02   6.5186996e+00
   2.6026026e-02   6.5189792e+00
   2.7027027e-02   6.5192584e+00
   2.8028028e-02   6.5195372e+00
   2.9029029e-02   6.5198156e+00
   3.0030030e-02   6.5200935e+00
   3.1031031e-02   6.5203710e+00
   3.2032032e-02   6.5206481e+00
   3.3033033e-02   6.5209248e+00
   3.4034034e-02   6.5212010e+00
   3.5035035e-02   6.5214769e+00
   3.6036036e-02   6.5217523e+00
   3.7037037e-02   6.5220272e+00
   3.8038038e-02   6.5223018e+00
   3.9039039e-02   6.5225759e+00
   4.0040040e-02   6.5228496e+00
   4.1041041e-02   6.5231229e+00
   4.2042042e-02   6.5233957e+00
   4.3043043e-02   6.5236681e+00
   4.4044044e-02   6.5239401e+00
   4.5045045e-02   6.5242117e+00
   4.6046046e-02   6.5244828e+00
   4.7047047e-02   6.5247536e+00
   4.8048048e-02   6.5250239e+00
   4.9049049e-02   6.5252937e+00
   5.0050050e-02   6.5255632e+00
   5.1051051e-02   6.5258322e+00
   5.2052052e-02   6.5261008e+00
   5.3053053e-02   6.5263689e+00
   5.4054054e-02   6.5266367e+00
   5.5055055e-02   6.5269040e+00
   5.6056056e-02   6.5271709e+00
   5.7057057e-02   6.5274374e+00
   5.8058058e-02   6.5277034e+00
   5.9059059e-02   6.5279690e+00
   6.0060060e-02   6.5282342e+00
   6.1061061e-02   6.5284989e+00
   6.2062062e-02   6.5287633e+00
   6.3063063e-02   6.5290272e+00
   6.4064064e-02   6.5292906e+00
   6.5065065e-02   6.5295537e+00
   6.6066066e-02   6.5298163e+00
   6.7067067e-02   6.5300785e+00
   6.8068068e-02   6.5303403e+00
   6.9069069e-02   6.5306016e+00
   7.0070070e-02   6.5308625e+00
   7.1071071e-02   6.5311230e+00
   7.2072072e-02   6.5313831e+00
   7.3073073e-02   6.5316427e+00
   7.4074074e-02   6.5319019e+00
   7.5075075e-02   6.5321607e+00
   7.6076076e-02   6.5324190e+00
   7.7077077e-02   6.5326770e+00
   7.8078078e-02   6.5329345e+00
   7.9079079e-02   6.5331915e+00
   8.0080080e-02   6.5334482e+00
   8.1081081e-02   6.5337044e+00
   8.2082082e-02   6.5339601e+00
   8.3083083e-02   6.5342155e+00
   8.4084084e-02   6.5344704e+00
   8.5085085e-02   6.5347249e+00
   8.6086086e-02   6.5349790e+00
   8.7087087e-02   6.5352326e+00
   8.8088088e-02   6.5354858e+00
   8.9089089e-02   6.5357386e+00
   9.0090090e-02   6.5359910e+00
   9.1091091e-02   6.5362429e+00
   9.2092092e-02   6.5364944e+00
   9.3093093e-02   6.5367454e+00
   9.4094094e-02   6.5369961e+00
   9.5095095e-02   6.5372463e+00
   9.6096096e-02   6.5374960e+00
   9.7097097e-02   6.5377454e+00
   9.8098098e-02   6.5379943e+00
   9.9099099e-02   6.5382428e+00
   1.0010010e-01   6.5384909e+00
   1.0110110e-01   6.5387385e+00
   1.0210210e-01   6.5389857e+00
   1.0310310e-01   6.5392324e+00
   1.0410410e-01   6.5394788e+00
   1.0510511e-01   6.5397247e+00
   1.0610611e-01   6.5399702e+00
   1.0710711e-01   6.5402152e+00
   1.0810811e-01   6.5404598e+00
   1.0910911e-01   6.5407040e+00
   1.1011011e-01   6.5409478e+00
   1.1111111e-01   6.5411911e+00
   1.1211211e-01   6.5414340e+00
   1.1311311e-01   6.5416765e+00
   1.1411411e-01   6.5419185e+00
   1.1511512e-01   6.5421601e+00
   1.1611612e-01   6.5424013e+00
   1.1711712e-01   6.5426420e+00
   1.1811812e-01   6.5428823e+00
   1.1911912e-01   6.5431222e+00
   1.2012012e-01   6.5433617e+00
   1.2112112e-01   6.5436007e+00
   1.2212212e-01   6.5438393e+00
   1.2312312e-01   6.5440774e+00
   1.2412412e-01   6.5443152e+00
   1.2512513e-01   6.5445525e+00
   1.2612613e-01   6.5447893e+00
   1.2712713e-01   6.5450257e+00
   1.2812813e-01   6.5452617e+00
   1.2912913e-01   6.5454973e+00
   1.3013013e-01   6.5457324e+00
   1.3113113e-01   6.5459672e+00
   1.3213213e-01   6.5462014e+00
   1.3313313e-01   6.5464353e+00
   1.3413413e-01   6.5466687e+00
   1.3513514e-01   6.5469016e+00
   1.3613614e-01   6.5471342e+00
   1.3713714e-01   6.5473663e+00
   1.3813814e-01   6.5475980e+00
   1.3913914e-01   6.5478292e+00
   1.4014014e-01   6.5480600e+00
   1.4114114e-01   6.5482904e+00
   1.4214214e-01   6.5485204e+00
   1.4314314e-01   6.5487499e+00
   1.4414414e-01   6.5489790e+00
   1.4514515e-01   6.5492076e+00
   1.4614615e-01   6.5494358e+00
   1.4714715e-01   6.5496636e+00
   1.4814815e-01   6.5498910e+00
   1.4914915e-01   6.5501179e+00
   1.5015015e-01   6.5503444e+00
   1.5115115e-01   6.5505704e+00
   1.5215215e-01   6.5507960e+00
   1.5315315e-01   6.5510212e+00
   1.5415415e-01   6.5512460e+00
   1.5515516e-01   6.5514703e+00
   1.5615616e-01   6.5516942e+00
   1.5715716e-01   6.5519176e+00
   1.5815816e-01   6.5521407e+00
   1.5915916e-01   6.5523632e+00
   1.6016016e-01   6.5525854e+00
   1.6116116e-01   6.5528071e+00
   1.6216216e-01   6.5530284e+00
   1.6316316e-01   6.5532492e+00
   1.6416416e-01   6.5534697e+00
   1.6516517e-01   6.5536896e+00
   1.6616617e-01   6.5539092e+00
   1.6716717e-01   6.5541283e+00
   1.6816817e-01   6.5543470e+00
   1.6916917e-01   6.5545652e+00
   1.7017017e-01   6.5547830e+00
   1.7117117e-01   6.5550004e+00
   1.7217217e-01   6.5552173e+00
   1.7317317e-01   6.5554339e+00
   1.7417417e-01   6.5556499e+00
   1.7517518e-01   6.5558656e+00
   1.7617618e-01   6.5560808e+00
   1.7717718e-01   6.5562955e+00
   1.7817818e-01   6.5565099e+00
   1.7917918e-01   6.5567238e+00
   1.8018018e-01   6.5569372e+00
   1.8118118e-01   6.5571503e+00
   1.8218218e-01   6.5573629e+00
   1.8318318e-01   6.5575750e+00
   1.8418418e-01   6.5577867e+00
   1.8518519e-01   6.5579980e+00
   1.8618619e-01   6.5582089e+00
   1.8718719e-01   6.5584193e+00
   1.8818819e-01   6.5586293e+00
   1.8918919e-01   6.5588388e+00
   1.9019019e-01   6.5590479e+00
   1.9119119e-01   6.5592566e+00
   1.9219219e-01   6.5594649e+00
   1.9319319e-01   6.5596727e+00
   1.9419419e-01   6.5598800e+00
   1.9519520e-01   6.5600870e+00
   1.9619620e-01   6.5602935e+00
   1.9719720e-01   6.5604995e+00
   1.9819820e-01   6.5607051e+00
   1.9919920e-01   6.5609103e+00
   2.0020020e-01   6.5611151e+00
   2.0120120e-01   6.5613194e+00
   2.0220220e-01   6.5615233e+00
   2.0320320e-01   6.5617267e+00
   2.0420420e-01   6.5619297e+00
   2.0520521e-01   6.5621323e+00
   2.0620621e-01   6.5623345e+00
   2.0720721e-01   6.5625362e+00
   2.0820821e-01   6.5627374e+00
   2.0920921e-01   6.5629382e+00
   2.1021021e-01   6.5631386e+00
   2.1121121e-01   6.5633386e+00
   2.1221221e-01   6.5635381e+00
   2.1321321e-01   6.5637372e+00
   2.1421421e-01   6.5639358e+00
   2.1521522e-01   6.5641340e+00
   2.1621622e-01   6.5643318e+00
   2.1721722e-01   6.5645291e+00
   2.1821822e-01   6.5647260e+00
   2.1921922e-01   6.5649225e+00
   2.2022022e-01   6.5651185e+00
   2.2122122e-01   6.5653141e+00
   2.2222222e-01   6.5655092e+00
   2.2322322e-01   6.5657040e+00
   2.2422422e-01   6.5658982e+00
   2.2522523e-01   6.5660921e+00
   2.2622623e-01   6.5662855e+00
   2.2722723e-01   6.5664784e+00
   2.2822823e-01   6.5666710e+00
   2.2922923e-01   6.5668630e+00
   2.3023023e-01   6.5670547e+00
   2.3123123e-01   6.5672459e+00
   2.3223223e-01   6.5674367e+00
   2.3323323e-01   6.5676270e+00
   2.3423423e-01   6.5678169e+00
   2.3523524e-01   6.5680064e+00
   2.3623624e-01   6.5681954e+00
   2.3723724e-01   6.5683840e+00
   2.3823824e-01   6.5685721e+00
   2.3923924e-01   6.5687598e+00
   2.4024024e-01   6.5689471e+00
   2.4124124e-01   6.5691339e+00
   2.4224224e-01   6.5693203e+00
   2.4324324e-01   6.5695063e+00
   2.4424424e-01   6.5696918e+00
   2.4524525e-01   6.5698769e+00
   2.4624625e-01   6.5700615e+00
   2.4724725e-01   6.5702457e+00
   2.4824825e-01   6.5704295e+00
   2.4924925e-01   6.5706128e+00
   2.5025025e-01   6.5707957e+00
   2.5125125e-01   6.5709782e+00
   2.5225225e-01   6.5711602e+00
   2.5325325e-01   6.5713418e+00
   2.5425425e-01   6.5715229e+00
   2.5525526e-01   6.5717036e+00
   2.5625626e-01   6.5718839e+00
   2.5725726e-01   6.5720637e+00
   2.5825826e-01   6.5722431e+00
   2.5925926e-01   6.5724220e+00
   2.6026026e-01   6.5726005e+00
   2.6126126e-01   6.5727786e+00
   2.6226226e-01   6.5729562e+00
   2.6326326e-01   6.5731334e+00
   2.6426426e-01   6.5733101e+00
   2.6526527e-01   6.5734864e+00
   2.6626627e-01   6.5736623e+00
   2.6726727e-01   6.5738377e+00
   2.6826827e-01   6.5740127e+00
   2.6926927e-01   6.5741873e+00
   2.7027027e-01   6.5743614e+00
   2.7127127e-01   6.5745351e+00
   2.7227227e-01   6.5747083e+00
   2.7327327e-01   6.5748811e+00
   2.7427427e-01   6.5750535e+00
   2.7527528e-01   6.5752254e+00
   2.7627628e-01   6.5753969e+00
   2.7727728e-01   6.5755679e+00
   2.7827828e-01   6.5757385e+00
   2.7927928e-01   6.5759087e+00
   2.8028028e-01   6.5760784e+00
   2.8128128e-01   6.5762477e+00
   2.8228228e-01   6.5764165e+00
   2.8328328e-01   6.5765849e+00
   2.8428428e-01   6.5767529e+00
   2.8528529e-01   6.5769204e+00
   2.8628629e-01   6.5770875e+00
   2.8728729e-01   6.5772541e+00
   2.8828829e-01   6.5774203e+00
   2.8928929e-01   6.5775861e+00
   2.9029029e-01   6.5777514e+00
   2.9129129e-01   6.5779163e+00
   2.9229229e-01   6.5780807e+00
   2.9329329e-01   6.5782447e+00
   2.9429429e-01   6.5784083e+00
   2.9529530e-01   6.5785714e+00
   2.9629630e-01   6.5787341e+00
   2.9729730e-01   6.5788963e+00
   2.9829830e-01   6.5790581e+00
   2.9929930e-01   6.5792195e+00
   3.0030030e-01   6.5793804e+00
   3.0130130e-01   6.5795409e+00
   3.0230230e-01   6.5797009e+00
   3.0330330e-01   6.5798605e+00
   3.0430430e-01   6.5800197e+00
   3.0530531e-01   6.5801784e+00
   3.0630631e-01   6.5803367e+00
   3.0730731e-01   6.5804945e+00
   3.0830831e-01   6.5806519e+00
   3.0930931e-01   6.5808089e+00
   3.1031031e-01   6.5809654e+00
   3.1131131e-01   6.5811215e+00
   3.1231231e-01   6.5812771e+00
   3.1331331e-01   6.5814323e+00
   3.1431431e-01   6.5815871e+00
   3.1531532e-01   6.5817414e+00
   3.1631632e-01   6.5818953e+00
   3.1731732e-01   6.5820487e+00
   3.1831832e-01   6.5822017e+00
   3.1931932e-01   6.5823542e+00
   3.2032032e-01   6.5825063e+00
   3.2132132e-01   6.5826580e+00
   3.2232232e-01   6.5828092e+00
   3.2332332e-01   6.5829600e+00
   3.2432432e-01   6.5831104e+00
   3.2532533e-01   6.5832603e+00
   3.2632633e-01   6.5834098e+00
   3.2732733e-01   6.5835588e+00
   3.2832833e-01   6.5837074e+00
   3.2932933e-01   6.5838555e+00
   3.3033033e-01   6.5840032e+00
   3.3133133e-01   6.5841505e+00
   3.3233233e-01   6.5842973e+00
   3.3333333e-01   6.5844437e+00
   3.3433433e-01   6.5845896e+00
   3.3533534e-01   6.5847351e+00
   3.3633634e-01   6.5848802e+00
   3.3733734e-01   6.5850248e+00
   3.3833834e-01   6.5851689e+00
   3.3933934e-01   6.5853127e+00
   3.4034034e-01   6.5854560e+00
   3.4134134e-01   6.5855988e+00
   3.4234234e-01   6.5857412e+00
   3.4334334e-01   6.5858832e+00
   3.4434434e-01   6.5860247e+00
   3.4534535e-01   6.5861658e+00
   3.4634635e-01   6.5863064e+00
   3.4734735e-01   6.5864466e+00
   3.4834835e-01   6.5865864e+00
   3.4934935e-01   6.5867257e+00
   3.5035035e-01   6.5868646e+00
   3.5135135e-01   6.5870030e+00
   3.5235235e-01   6.5871410e+00
   3.5335335e-01   6.5872786e+00
   3.5435435e-01   6.5874157e+00
   3.5535536e-01   6.5875524e+00
   3.5635636e-01   6.5876886e+00
   3.5735736e-01   6.5878244e+00
   3.5835836e-01   6.5879597e+00
   3.5935936e-01   6.5880946e+00
   3.6036036e-01   6.5882291e+00
   3.6136136e-01   6.5883631e+00
   3.6236236e-01   6.5884967e+00
   3.6336336e-01   6.5886298e+00
   3.6436436e-01   6.5887625e+00
   3.6536537e-01   6.5888948e+00
   3.6636637e-01   6.5890266e+00
   3.6736737e-01   6.5891579e+00
   3.6836837e-01   6.5892889e+00
   3.6936937e-01   6.5894193e+00
   3.7037037e-01   6.5895494e+00
   3.7137137e-01   6.5896790e+00
   3.7237237e-01   6.5898081e+00
   3.7337337e-01   6.5899369e+00
   3.7437437e-01   6.5900651e+00
   3.7537538e-01   6.5901930e+00
   3.7637638e-01   6.5903204e+00
   3.7737738e-01   6.5904473e+00
   3.7837838e-01   6.5905738e+00
   3.7937938e-01   6.5906999e+00
   3.8038038e-01   6.5908255e+00
   3.8138138e-01   6.5909507e+00
   3.8238238e-01   6.5910754e+00
   3.8338338e-01   6.5911997e+00
   3.8438438e-01   6.5913236e+00
   3.8538539e-01   6.5914470e+00
   3.8638639e-01   6.5915700e+00
   3.8738739e-01   6.5916925e+00
   3.8838839e-01   6.5918146e+00
   3.8938939e-01   6.5919362e+00
   3.9039039e-01   6.5920575e+00
   3.9139139e-01   6.5921782e+00
   3.9239239e-01   6.5922985e+00
   3.9339339e-01   6.5924184e+00
   3.9439439e-01   6.5925378e+00
   3.9539540e-01   6.5926568e+00
   3.9639640e-01   6.5927754e+00
   3.9739740e-01   6.5928935e+00
   3.9839840e-01   6.5930112e+00
   3.9939940e-01   6.5931284e+00
   4.0040040e-01   6.5932452e+00
   4.0140140e-01   6.5933615e+00
   4.0240240e-01   6.5934774e+00
   4.0340340e-01   6.5935929e+00
   4.0440440e-01   6.5937079e+00
   4.0540541e-01   6.5938225e+00
   4.0640641e-01   6.5939366e+00
   4.0740741e-01   6.5940503e+00
   4.0840841e-01   6.5941635e+00
   4.0940941e-01   6.5942763e+00
   4.1041041e-01   6.5943887e+00
   4.1141141e-01   6.5945006e+00
   4.1241241e-01   6.5946121e+00
   4.1341341e-01   6.5947231e+00
   4.1441441e-01   6.5948337e+00
   4.1541542e-01   6.5949439e+00
   4.1641642e-01   6.5950536e+00
   4.1741742e-01   6.5951628e+00
   4.1841842e-01   6.5952716e+00
   4.1941942e-01   6.5953800e+00
   4.2042042e-01   6.5954880e+00
   4.2142142e-01   6.5955955e+00
   4.2242242e-01   6.5957025e+00
   4.2342342e-01   6.5958091e+00
   4.2442442e-01   6.5959153e+00
   4.2542543e-01   6.5960210e+00
   4.2642643e-01   6.5961263e+00
   4.2742743e-01   6.5962311e+00
   4.2842843e-01   6.5963355e+00
   4.2942943e-01   6.5964395e+00
   4.3043043e-01   6.5965430e+00
   4.3143143e-01   6.5966461e+00
   4.3243243e-01   6.5967487e+00
   4.3343343e-01   6.5968509e+00
   4.3443443e-01   6.5969527e+00
   4.3543544e-01   6.5970540e+00
   4.3643644e-01   6.5971548e+00
   4.3743744e-01   6.5972552e+00
   4.3843844e-01   6.5973552e+00
   4.3943944e-01   6.5974547e+00
   4.4044044e-01   6.5975538e+00
   4.4144144e-01   6.5976525e+00
   4.4244244e-01   6.5977507e+00
   4.4344344e-01   6.5978485e+00
   4.4444444e-01   6.5979458e+00
   4.4544545e-01   6.5980427e+00
   4.4644645e-01   6.5981391e+00
   4.4744745e-01   6.5982351e+00
   4.4844845e-01   6.5983306e+00
   4.4944945e-01   6.5984257e+00
   4.5045045e-01   6.5985204e+00
   4.5145145e-01   6.5986146e+00
   4.5245245e-01   6.5987084e+00
   4.5345345e-01   6.5988018e+00
   4.5445445e-01   6.5988947e+00
   4.5545546e-01   6.5989871e+00
   4.5645646e-01   6.5990791e+00
   4.5745746e-01   6.5991707e+00
   4.5845846e-01   6.5992618e+00
   4.5945946e-01   6.5993525e+00
   4.6046046e-01   6.5994428e+00
   4.6146146e-01   6.5995326e+00
   4.6246246e-01   6.5996219e+00
   4.6346346e-01   6.5997109e+00
   4.6446446e-01   6.5997993e+00
   4.6546547e-01   6.5998874e+00
   4.6646647e-01   6.5999750e+00
   4.6746747e-01   6.6000621e+00
   4.6846847e-01   6.6001488e+00
   4.6946947e-01   6.6002351e+00
   4.7047047e-01   6.6003209e+00
   4.7147147e-01   6.6004063e+00
   4.7247247e-01   6.6004912e+00
   4.7347347e-01   6.6005757e+00
   4.7447447e-01   6.6006598e+00
   4.7547548e-01   6.6007434e+00
   4.7647648e-01   6.6008265e+00
   4.7747748e-01   6.6009093e+00
   4.7847848e-01   6.6009916e+00
   4.7947948e-01   6.6010734e+00
   4.8048048e-01   6.6011548e+00
   4.8148148e-01   6.6012358e+00
   4.8248248e-01   6.6013163e+00
   4.8348348e-01   6.6013963e+00
   4.8448448e-01   6.6014760e+00
   4.8548549e-01   6.6015552e+00
   4.8648649e-01   6.6016339e+00
   4.8748749e-01   6.6017122e+00
   4.8848849e-01   6.6017901e+00
   4.8948949e-01   6.6018675e+00
   4.9049049e-01   6.6019445e+00
   4.9149149e-01   6.6020210e+00
   4.9249249e-01   6.6020971e+00
   4.9349349e-01   6.6021728e+00
   4.9449449e-01   6.6022480e+00
   4.9549550e-01   6.6023228e+00
   4.9649650e-01   6.6023971e+00
   4.9749750e-01   6.6024710e+00
   4.9849850e-01   6.6025444e+00
   4.9949950e-01   6.6026174e+00
   5.0050050e-01   6.6026900e+00
   5.0150150e-01   6.6027621e+00
   5.0250250e-01   6.6028338e+00
   5.0350350e-01   6.6029050e+00
   5.0450450e-01   6.6029758e+00
   5.0550551e-01   6.6030461e+00
   5.0650651e-01   6.6031160e+00
   5.0750751e-01   6.6031855e+00
   5.0850851e-01   6.6032545e+00
   5.0950951e-01   6.6033231e+00
   5.1051051e-01   6.6033913e+00
   5.1151151e-01   6.6034590e+00
   5.1251251e-01   6.6035262e+00
   5.1351351e-01   6.6035930e+00
   5.1451451e-01   6.6036594e+00
   5.1551552e-01   6.6037253e+00
   5.1651652e-01   6.6037908e+00
   5.1751752e-01   6.6038559e+00
   5.1851852e-01   6.6039205e+00
   5.1951952e-01   6.6039847e+00
   5.2052052e-01   6.6040484e+00
   5.2152152e-01   6.6041117e+00
   5.2252252e-01   6.6041745e+00
   5.2352352e-01   6.6042369e+00
   5.2452452e-01   6.6042989e+00
   5.2552553e-01   6.6043604e+00
   5.2652653e-01   6.6044215e+00
   5.2752753e-01   6.6044821e+00
   5.2852853e-01   6.6045423e+00
   5.2952953e-01   6.6046020e+00
   5.3053053e-01   6.6046613e+00
   5.3153153e-01   6.6047202e+00
   5.3253253e-01   6.6047786e+00
   5.3353353e-01   6.6048366e+00
   5.3453453e-01   6.6048942e+00
   5.3553554e-01   6.6049513e+00
   5.3653654e-01   6.6050079e+00
   5.3753754e-01   6.6050641e+00
   5.3853854e-01   6.6051199e+00
   5.3953954e-01   6.6051753e+00
   5.4054054e-01   6.6052302e+00
   5.4154154e-01   6.6052846e+00
   5.4254254e-01   6.6053386e+00
   5.4354354e-01   6.6053922e+00
   5.4454454e-01   6.6054453e+00
   5.4554555e-01   6.6054980e+00
   5.4654655e-01   6.6055503e+00
   5.4754755e-01   6.6056021e+00
   5.4854855e-01   6.6056534e+00
   5.4954955e-01   6.6057044e+00
   5.5055055e-01   6.6057549e+00
   5.5155155e-01   6.6058049e+00
   5.5255255e-01   6.6058545e+00
   5.5355355e-01   6.6059037e+00
   5.5455455e-01   6.6059524e+00
   5.5555556e-01   6.6060007e+00
   5.5655656e-01   6.6060485e+00
   5.5755756e-01   6.6060959e+00
   5.5855856e-01   6.6061429e+00
   5.5955956e-01   6.6061894e+00
   5.6056056e-01   6.6062355e+00
   5.6156156e-01   6.6062811e+00
   5.6256256e-01   6.6063263e+00
   5.6356356e-01   6.6063711e+00
   5.6456456e-01   6.6064154e+00
   5.6556557e-01   6.6064592e+00
   5.6656657e-01   6.6065027e+00
   5.6756757e-01   6.6065457e+00
   5.6856857e-01   6.6065882e+00
   5.6956957e-01   6.6066303e+00
   5.7057057e-01   6.6066720e+00
   5.7157157e-01   6.6067132e+00
   5.7257257e-01   6.6067540e+00
   5.7357357e-01   6.6067944e+00
   5.7457457e-01   6.6068343e+00
   5.7557558e-01   6.6068738e+00
   5.7657658e-01   6.6069128e+00
   5.7757758e-01   6.6069514e+00
   5.7857858e-01   6.6069895e+00
   5.7957958e-01   6.6070272e+00
   5.8058058e-01   6.6070645e+00
   5.8158158e-01   6.6071013e+00
   5.8258258e-01   6.6071377e+00
   5.8358358e-01   6.6071737e+00
   5.8458458e-01   6.6072092e+00
   5.8558559e-01   6.6072442e+00
   5.8658659e-01   6.6072789e+00
   5.8758759e-01   6.6073131e+00
   5.8858859e-01   6.6073468e+00
   5.8958959e-01   6.6073801e+00
   5.9059059e-01   6.6074130e+00
   5.9159159e-01   6.6074454e+00
   5.9259259e-01   6.6074774e+00
   5.9359359e-01   6.6075089e+00
   5.9459459e-01   6.6075401e+00
   5.9559560e-01   6.6075707e+00
   5.9659660e-01   6.6076010e+00
   5.9759760e-01   6.6076307e+00
   5.9859860e-01   6.6076601e+00
   5.9959960e-01   6.6076890e+00
   6.0060060e-01   6.6077175e+00
   6.0160160e-01   6.6077455e+00
   6.0260260e-01   6.6077731e+00
   6.0360360e-01   6.6078003e+00
   6.0460460e-01   6.6078270e+00
   6.0560561e-01   6.6078533e+00
   6.0660661e-01   6.6078791e+00
   6.0760761e-01   6.6079045e+00
   6.0860861e-01   6.6079294e+00
   6.0960961e-01   6.6079540e+00
   6.1061061e-01   6.6079780e+00
   6.1161161e-01   6.6080017e+00
   6.1261261e-01   6.6080249e+00
   6.1361361e-01   6.6080476e+00
   6.1461461e-01   6.6080700e+00
   6.1561562e-01   6.6080919e+00
   6.1661662e-01   6.6081133e+00
   6.1761762e-01   6.6081343e+00
   6.1861862e-01   6.6081549e+00
   6.1961962e-01   6.6081750e+00
   6.2062062e-01   6.6081947e+00
   6.2162162e-01   6.6082139e+00
   6.2262262e-01   6.6082328e+00
   6.2362362e-01   6.6082511e+00
   6.2462462e-01   6.6082691e+00
   6.2562563e-01   6.6082866e+00
   6.2662663e-01   6.6083036e+00
   6.2762763e-01   6.6083202e+00
   6.2862863e-01   6.6083364e+00
   6.2962963e-01   6.6083522e+00
   6.3063063e-01   6.6083675e+00
   6.3163163e-01   6.6083823e+00
   6.3263263e-01   6.6083968e+00
   6.3363363e-01   6.6084108e+00
   6.3463463e-01   6.6084243e+00
   6.3563564e-01   6.6084374e+00
   6.3663664e-01   6.6084501e+00
   6.3763764e-01   6.6084623e+00
   6.3863864e-01   6.6084741e+00
   6.3963964e-01   6.6084855e+00
   6.4064064e-01   6.6084964e+00
   6.4164164e-01   6.6085069e+00
   6.4264264e-01   6.6085170e+00
   6.4364364e-01   6.6085266e+00
   6.4464464e-01   6.6085357e+00
   6.4564565e-01   6.6085445e+00
   6.4664665e-01   6.6085528e+00
   6.4764765e-01   6.6085606e+00
   6.4864865e-01   6.6085681e+00
   6.4964965e-01   6.6085750e+00
   6.5065065e-01   6.6085816e+00
   6.5165165e-01   6.6085877e+00
   6.5265265e-01   6.6085934e+00
   6.5365365e-01   6.6085986e+00
   6.5465465e-01   6.6086034e+00
   6.5565566e-01   6.6086078e+00
   6.5665666e-01   6.6086117e+00
   6.5765766e-01   6.6086152e+00
   6.5865866e-01   6.6086182e+00
   6.5965966e-01   6.6086208e+00
   6.6066066e-01   6.6086230e+00
   6.6166166e-01   6.6086248e+00
   6.6266266e-01   6.6086261e+00
   6.6366366e-01   6.6086269e+00
   6.6466466e-01   6.6086273e+00
   6.6566567e-01   6.6086273e+00
   6.6666667e-01   6.6086269e+00
   6.6766767e-01   6.6086260e+00
   6.6866867e-01   6.6086247e+00
   6.6966967e-01   6.6086229e+00
   6.7067067e-01   6.6086207e+00
   6.7167167e-01   6.6086181e+00
   6.7267267e-01   6.6086150e+00
   6.7367367e-01   6.6086115e+00
   6.7467467e-01   6.6086076e+00
   6.7567568e-01   6.6086032e+00
   6.7667668e-01   6.6085984e+00
   6.7767768e-01   6.6085932e+00
   6.7867868e-01   6.6085875e+00
   6.7967968e-01   6.6085814e+00
   6.8068068e-01   6.6085748e+00
   6.8168168e-01   6.6085678e+00
   6.8268268e-01   6.6085604e+00
   6.8368368e-01   6.6085525e+00
   6.8468468e-01   6.6085442e+00
   6.8568569e-01   6.6085355e+00
   6.8668669e-01   6.6085263e+00
   6.8768769e-01   6.6085167e+00
   6.8868869e-01   6.6085067e+00
   6.8968969e-01   6.6084962e+00
   6.9069069e-01   6.6084853e+00
   6.9169169e-01   6.6084740e+00
   6.9269269e-01   6.6084622e+00
   6.9369369e-01   6.6084500e+00
   6.9469469e-01   6.6084373e+00
   6.9569570e-01   6.6084242e+00
   6.9669670e-01   6.6084107e+00
   6.9769770e-01   6.6083967e+00
   6.9869870e-01   6.6083823e+00
   6.9969970e-01   6.6083675e+00
   7.0070070e-01   6.6083522e+00
   7.0170170e-01   6.6083366e+00
   7.0270270e-01   6.6083204e+00
   7.0370370e-01   6.6083039e+00
   7.0470470e-01   6.6082868e+00
   7.0570571e-01   6.6082694e+00
   7.0670671e-01   6.6082515e+00
   7.0770771e-01   6.6082332e+00
   7.0870871e-01   6.6082145e+00
   7.0970971e-01   6.6081953e+00
   7.1071071e-01   6.6081757e+00
   7.1171171e-01   6.6081557e+00
   7.1271271e-01   6.6081352e+00
   7.1371371e-01   6.6081143e+00
   7.1471471e-01   6.6080929e+00
   7.1571572e-01   6.6080711e+00
   7.1671672e-01   6.6080489e+00
   7.1771772e-01   6.6080263e+00
   7.1871872e-01   6.6080032e+00
   7.1971972e-01   6.6079797e+00
   7.2072072e-01   6.6079557e+00
   7.2172172e-01   6.6079314e+00
   7.2272272e-01   6.6079065e+00
   7.2372372e-01   6.6078813e+00
   7.2472472e-01   6.6078556e+00
   7.2572573e-01   6.6078295e+00
   7.2672673e-01   6.6078029e+00
   7.2772773e-01   6.6077759e+00
   7.2872873e-01   6.6077485e+00
   7.2972973e-01   6.6077207e+00
   7.3073073e-01   6.6076924e+00
   7.3173173e-01   6.6076637e+00
   7.3273273e-01   6.6076345e+00
   7.3373373e-01   6.6076049e+00
   7.3473473e-01   6.6075749e+00
   7.3573574e-01   6.6075445e+00
   7.3673674e-01   6.6075136e+00
   7.3773774e-01   6.6074823e+00
   7.3873874e-01   6.6074505e+00
   7.3973974e-01   6.6074184e+00
   7.4074074e-01   6.6073857e+00
   7.4174174e-01   6.6073527e+00
   7.4274274e-01   6.6073192e+00
   7.4374374e-01   6.6072853e+00
   7.4474474e-01   6.6072510e+00
   7.4574575e-01   6.6072162e+00
   7.4674675e-01   6.6071810e+00
   7.4774775e-01   6.6071453e+00
   7.4874875e-01   6.6071093e+00
   7.4974975e-01   6.6070728e+00
   7.5075075e-01   6.6070358e+00
   7.5175175e-01   6.6069985e+00
   7.5275275e-01   6.6069607e+00
   7.5375375e-01   6.6069225e+00
   7.5475475e-01   6.6068838e+00
   7.5575576e-01   6.6068447e+00
   7.5675676e-01   6.6068052e+00
   7.5775776e-01   6.6067652e+00
   7.5875876e-01   6.6067248e+00
   7.5975976e-01   6.6066840e+00
   7.6076076e-01   6.6066428e+00
   7.6176176e-01   6.6066011e+00
   7.6276276e-01   6.6065590e+00
   7.6376376e-01   6.6065164e+00
   7.6476476e-01   6.6064735e+00
   7.6576577e-01   6.6064301e+00
   7.6676677e-01   6.6063862e+00
   7.6776777e-01   6.6063420e+00
   7.6876877e-01   6.6062973e+00
   7.6976977e-01   6.6062521e+00
   7.7077077e-01   6.6062066e+00
   7.7177177e-01   6.6061606e+00
   7.7277277e-01   6.6061142e+00
   7.7377377e-01   6.6060673e+00
   7.7477477e-01   6.6060200e+00
   7.7577578e-01   6.6059723e+00
   7.7677678e-01   6.6059242e+00
   7.7777778e-01   6.6058756e+00
   7.7877878e-01   6.6058266e+00
   7.7977978e-01   6.6057772e+00
   7.8078078e-01   6.6057273e+00
   7.8178178e-01   6.6056771e+00
   7.8278278e-01   6.6056263e+00
   7.8378378e-01   6.6055752e+00
   7.8478478e-01   6.6055236e+00
   7.8578579e-01   6.6054716e+00
   7.8678679e-01   6.6054192e+00
   7.8778779e-01   6.6053663e+00
   7.8878879e-01   6.6053130e+00
   7.8978979e-01   6.6052593e+00
   7.9079079e-01   6.6052051e+00
   7.9179179e-01   6.6051506e+00
   7.9279279e-01   6.6050955e+00
   7.9379379e-01   6.6050401e+00
   7.9479479e-01   6.6049842e+00
   7.9579580e-01   6.6049279e+00
   7.9679680e-01   6.6048712e+00
   7.9779780e-01   6.6048141e+00
   7.9879880e-01   6.6047565e+00
   7.9979980e-01   6.6046985e+00
   8.0080080e-01   6.6046400e+00
   8.0180180e-01   6.6045812e+00
   8.0280280e-01   6.6045219e+00
   8.0380380e-01   6.6044621e+00
   8.0480480e-01   6.6044020e+00
   8.0580581e-01   6.6043414e+00
   8.0680681e-01   6.6042804e+00
   8.0780781e-01   6.6042190e+00
   8.0880881e-01   6.6041571e+00
   8.0980981e-01   6.6040948e+00
   8.1081081e-01   6.6040321e+00
   8.1181181e-01   6.6039690e+00
   8.1281281e-01   6.6039054e+00
   8.1381381e-01   6.6038414e+00
   8.1481481e-01   6.6037770e+00
   8.1581582e-01   6.6037121e+00
   8.1681682e-01   6.6036468e+00
   8.1781782e-01   6.6035811e+00
   8.1881882e-01   6.6035150e+00
   8.1981982e-01   6.6034484e+00
   8.2082082e-01   6.6033814e+00
   8.2182182e-01   6.6033140e+00
   8.2282282e-01   6.6032462e+00
   8.2382382e-01   6.6031779e+00
   8.2482482e-01   6.6031092e+00
   8.2582583e-01   6.6030401e+00
   8.2682683e-01   6.6029705e+00
   8.2782783e-01   6.6029006e+00
   8.2882883e-01   6.6028302e+00
   8.2982983e-01   6.6027593e+00
   8.3083083e-01   6.6026881e+00
   8.3183183e-01   6.6026164e+00
   8.3283283e-01   6.6025443e+00
   8.3383383e-01   6.6024718e+00
   8.3483483e-01   6.6023988e+00
   8.3583584e-01   6.6023254e+00
   8.3683684e-01   6.6022516e+00
   8.3783784e-01   6.6021774e+00
   8.3883884e-01   6.6021027e+00
   8.3983984e-01   6.6020277e+00
   8.4084084e-01   6.6019522e+00
   8.4184184e-01   6.6018762e+00
   8.4284284e-01   6.6017999e+00
   8.4384384e-01   6.6017231e+00
   8.4484484e-01   6.6016459e+00
   8.4584585e-01   6.6015682e+00
   8.4684685e-01   6.6014902e+00
   8.4784785e-01   6.6014117e+00
   8.4884885e-01   6.6013328e+00
   8.4984985e-01   6.6012535e+00
   8.5085085e-01   6.6011737e+00
   8.5185185e-01   6.6010935e+00
   8.5285285e-01   6.6010129e+00
   8.5385385e-01   6.6009319e+00
   8.5485485e-01   6.6008505e+00
   8.5585586e-01   6.6007686e+00
   8.5685686e-01   6.6006863e+00
   8.5785786e-01   6.6006036e+00
   8.5885886e-01   6.6005204e+00
   8.5985986e-01   6.6004369e+00
   8.6086086e-01   6.6003529e+00
   8.6186186e-01   6.6002685e+00
   8.6286286e-01   6.6001836e+00
   8.6386386e-01   6.6000984e+00
   8.6486486e-01   6.6000127e+00
   8.6586587e-01   6.5999266e+00
   8.6686687e-01   6.5998400e+00
   8.6786787e-01   6.5997531e+00
   8.6886887e-01   6.5996657e+00
   8.6986987e-01   6.5995779e+00
   8.7087087e-01   6.5994897e+00
   8.7187187e-01   6.5994010e+00
   8.7287287e-01   6.5993120e+00
   8.7387387e-01   6.5992225e+00
   8.7487487e-01   6.5991326e+00
   8.7587588e-01   6.5990422e+00
   8.7687688e-01   6.5989515e+00
   8.7787788e-01   6.5988603e+00
   8.7887888e-01   6.5987687e+00
   8.7987988e-01   6.5986767e+00
   8.8088088e-01   6.5985843e+00
   8.8188188e-01   6.5984914e+00
   8.8288288e-01   6.5983981e+00
   8.8388388e-01   6.5983044e+00
   8.8488488e-01   6.5982103e+00
   8.8588589e-01   6.5981157e+00
   8.8688689e-01   6.5980208e+00
   8.8788789e-01   6.5979254e+00
   8.8888889e-01   6.5978296e+00
   8.8988989e-01   6.5977333e+00
   8.9089089e-01   6.5976367e+00
   8.9189189e-01   6.5975396e+00
   8.9289289e-01   6.5974421e+00
   8.9389389e-01   6.5973442e+00
   8.9489489e-01   6.5972459e+00
   8.9589590e-01   6.5971471e+00
   8.9689690e-01   6.5970479e+00
   8.9789790e-01   6.5969483e+00
   8.9889890e-01   6.5968483e+00
   8.9989990e-01   6.5967479e+00
   9.0090090e-01   6.5966470e+00
   9.0190190e-01   6.5965458e+00
   9.0290290e-01   6.5964441e+00
   9.0390390e-01   6.5963420e+00
   9.0490490e-01   6.5962394e+00
   9.0590591e-01   6.5961365e+00
   9.0690691e-01   6.5960331e+00
   9.0790791e-01   6.5959293e+00
   9.0890891e-01   6.5958251e+00
   9.0990991e-01   6.5957205e+00
   9.1091091e-01   6.5956154e+00
   9.1191191e-01   6.5955100e+00
   9.1291291e-01   6.5954041e+00
   9.1391391e-01   6.5952978e+00
   9.1491491e-01   6.5951911e+00
   9.1591592e-01   6.5950839e+00
   9.1691692e-01   6.5949764e+00
   9.1791792e-01   6.5948684e+00
   9.1891892e-01   6.5947600e+00
   9.1991992e-01   6.5946512e+00
   9.2092092e-01   6.5945420e+00
   9.2192192e-01   6.5944323e+00
   9.2292292e-01   6.5943222e+00
   9.2392392e-01   6.5942118e+00
   9.2492492e-01   6.5941009e+00
   9.2592593e-01   6.5939895e+00
   9.2692693e-01   6.5938778e+00
   9.2792793e-01   6.5937657e+00
   9.2892893e-01   6.5936531e+00
   9.2992993e-01   6.5935401e+00
   9.3093093e-01   6.5934267e+00
   9.3193193e-01   6.5933129e+00
   9.3293293e-01   6.5931986e+00
   9.3393393e-01   6.5930840e+00
   9.3493493e-01   6.5929689e+00
   9.3593594e-01   6.5928534e+00
   9.3693694e-01   6.5927375e+00
   9.3793794e-01   6.5926212e+00
   9.3893894e-01   6.5925045e+00
   9.3993994e-01   6.5923873e+00
   9.4094094e-01   6.5922698e+00
   9.4194194e-01   6.5921518e+00
   9.4294294e-01   6.5920334e+00
   9.4394394e-01   6.5919146e+00
   9.4494494e-01   6.5917954e+00
   9.4594595e-01   6.5916757e+00
   9.4694695e-01   6.5915557e+00
   9.4794795e-01   6.5914352e+00
   9.4894895e-01   6.5913143e+00
   9.4994995e-01   6.5911930e+00
   9.5095095e-01   6.5910713e+00
   9.5195195e-01   6.5909491e+00
   9.5295295e-01   6.5908266e+00
   9.5395395e-01   6.5907036e+00
   9.5495495e-01   6.5905803e+00
   9.5595596e-01   6.5904565e+00
   9.5695696e-01   6.5903323e+00
   9.5795796e-01   6.5902076e+00
   9.5895896e-01   6.5900826e+00
   9.5995996e-01   6.5899572e+00
   9.6096096e-01   6.5898313e+00
   9.6196196e-01   6.5897050e+00
   9.6296296e-01   6.5895783e+00
   9.6396396e-01   6.5894512e+00
   9.6496496e-01   6.5893237e+00
   9.6596597e-01   6.5891958e+00
   9.6696697e-01   6.5890675e+00
   9.6796797e-01   6.5889387e+00
   9.6896897e-01   6.5888095e+00
   9.6996997e-01   6.5886800e+00
   9.7097097e-01   6.5885500e+00
   9.7197197e-01   6.5884196e+00
   9.7297297e-01   6.5882888e+00
   9.7397397e-01   6.5881575e+00
   9.7497497e-01   6.5880259e+00
   9.7597598e-01   6.5878938e+00
   9.7697698e-01   6.5877614e+00
   9.7797798e-01   6.5876285e+00
   9.7897898e-01   6.5874952e+00
   9.7997998e-01   6.5873615e+00
   9.8098098e-01   6.5872274e+00
   9.8198198e-01   6.5870929e+00
   9.8298298e-01   6.5869579e+00
   9.8398398e-01   6.5868226e+00
   9.8498498e-01   6.5866868e+00
   9.8598599e-01   6.5865507e+00
   9.8698699e-01   6.5864141e+00
   9.8798799e-01   6.5862771e+00
   9.8898899e-01   6.5861397e+00
   9.8998999e-01   6.5860019e+00
   9.9099099e-01   6.5858636e+00
   9.9199199e-01   6.5857250e+00
   9.9299299e-01   6.5855860e+00
   9.9399399e-01   6.5854465e+00
   9.9499499e-01   6.5853067e+00
   9.9599600e-01   6.5851664e+00
   9.9699700e-01   6.5850257e+00
   9.9799800e-01   6.5848846e+00
   9.9899900e-01   6.5847431e+00
   1.0000000e+00   6.5846012e+00


==> Data/xw1_6.dat <==
   0.0000000e+00   6.0000000e+00
   1.0010010e-03   6.0002673e+00
   2.0020020e-03   6.0005520e+00
   3.0030030e-03   6.0008364e+00
   4.0040040e-03   6.0011204e+00
   5.0050050e-03   6.0014040e+00
   6.0060060e-03   6.0016872e+00
   7.0070070e-03   6.0019701e+00
   8.0080080e-03   6.0022526e+00
   9.0090090e-03   6.0025348e+00
   1.0010010e-02   6.0028165e+00
   1.1011011e-02   6.0030979e+00
   1.2012012e-02   6.0033789e+00
   1.3013013e-02   6.0036596e+00
   1.4014014e-02   6.0039399e+00
   1.5015015e-02   6.0042198e+00
   1.6016016e-02   6.0044993e+00
   1.7017017e-02   6.0047785e+00
   1.8018018e-02   6.0050573e+00
   1.9019019e-02   6.0053357e+00
   2.0020020e-02   6.0056138e+00
   2.1021021e-02   6.0058914e+00
   2.2022022e-02   6.0061688e+00
   2.3023023e-02   6.0064457e+00
   2.4024024e-02   6.0067223e+00
   2.5025025e-02   6.0069984e+00
   2.6026026e-02   6.0072743e+00
   2.7027027e-02   6.0075497e+00
   2.8028028e-02   6.0078248e+00
   2.9029029e-02   6.0080995e+00
   3.0030030e-02   6.0083738e+00
   3.1031031e-02   6.0086478e+00
   3.2032032e-02   6.0089214e+00
   3.3033033e-02   6.0091946e+00
   3.4034034e-02   6.0094674e+00
   3.5035035e-02   6.0097399e+00
   3.6036036e-02   6.0100120e+00
   3.7037037e-02   6.0102837e+00
   3.8038038e-02   6.0105550e+00
   3.9039039e-02   6.0108260e+00
   4.0040040e-02   6.0110966e+00
   4.1041041e-02   6.0113668e+00
   4.2042042e-02   6.0116367e+00
   4.3043043e-02   6.0119061e+00
   4.4044044e-02   6.0121752e+00
   4.5045045e-02   6.0124440e+00
   4.6046046e-02   6.0127123e+00
   4.7047047e-02   6.0129803e+00
   4.8048048e-02   6.0132479e+00
   4.9049049e-02   6.0135152e+00
   5.0050050e-02   6.0137820e+00
   5.1051051e-02   6.0140485e+00
   5.2052052e-02   6.0143146e+00
   5.3053053e-02   6.0145803e+00
   5.4054054e-02   6.0148457e+00
   5.5055055e-02   6.0151107e+00
   5.6056056e-02   6.0153753e+00
   5.7057057e-02   6.0156395e+00
   5.8058058e-02   6.0159034e+00
   5.9059059e-02   6.0161669e+00
   6.0060060e-02   6.0164300e+00
   6.1061061e-02   6.0166927e+00
   6.2062062e-02   6.0169551e+00
   6.3063063e-02   6.0172171e+00
   6.4064064e-02   6.0174787e+00
   6.5065065e-02   6.0177399e+00
   6.6066066e-02   6.0180008e+00
   6.7067067e-02   6.0182612e+00
   6.8068068e-02   6.0185213e+00
   6.9069069e-02   6.0187811e+00
   7.0070070e-02   6.0190404e+00
   7.1071071e-02   6.0192994e+00
   7.2072072e-02   6.0195580e+00
   7.3073073e-02   6.0198162e+00
   7.4074074e-02   6.0200741e+00
   7.5075075e-02   6.0203315e+00
   7.6076076e-02   6.0205886e+00
   7.7077077e-02   6.0208454e+00
   7.8078078e-02   6.0211017e+00
   7.9079079e-02   6.0213577e+00
   8.0080080e-02   6.0216132e+00
   8.1081081e-02   6.0218685e+00
   8.2082082e-02   6.0221233e+00
   8.3083083e-02   6.0223778e+00
   8.4084084e-02   6.0226318e+00
   8.5085085e-02   6.0228855e+00
   8.6086086e-02   6.0231389e+00
   8.7087087e-02   6.0233918e+00
   8.8088088e-02   6.0236444e+00
   8.9089089e-02   6.0238966e+00
   9.0090090e-02   6.0241484e+00
   9.1091091e-02   6.0243998e+00
   9.2092092e-02   6.0246509e+00
   9.3093093e-02   6.0249016e+00
   9.4094094e-02   6.0251519e+00
   9.5095095e-02   6.0254018e+00
   9.6096096e-02   6.0256513e+00
   9.7097097e-02   6.0259005e+00
   9.8098098e-02   6.0261493e+00
   9.9099099e-02   6.0263977e+00
   1.0010010e-01   6.0266458e+00
   1.0110110e-01   6.0268934e+00
   1.0210210e-01   6.0271407e+00
   1.0310310e-01   6.0273876e+00
   1.0410410e-01   6.0276341e+00
   1.0510511e-01   6.0278803e+00
   1.0610611e-01   6.0281260e+00
   1.0710711e-01   6.0283714e+00
   1.0810811e-01   6.0286164e+00
   1.0910911e-01   6.0288610e+00
   1.1011011e-01   6.0291053e+00
   1.1111111e-01   6.0293492e+00
   1.1211211e-01   6.0295927e+00
   1.1311311e-01   6.0298358e+00
   1.1411411e-01   6.0300785e+00
   1.1511512e-01   6.0303208e+00
   1.1611612e-01   6.0305628e+00
   1.1711712e-01   6.0308044e+00
   1.1811812e-01   6.0310456e+00
   1.1911912e-01   6.0312865e+00
   1.2012012e-01   6.0315269e+00
   1.2112112e-01   6.0317670e+00
   1.2212212e-01   6.0320067e+00
   1.2312312e-01   6.0322460e+00
   1.2412412e-01   6.0324849e+00
   1.2512513e-01   6.0327235e+00
   1.2612613e-01   6.0329616e+00
   1.2712713e-01   6.0331994e+00
   1.2812813e-01   6.0334369e+00
   1.2912913e-01   6.0336739e+00
   1.3013013e-01   6.0339105e+00
   1.3113113e-01   6.0341468e+00
   1.3213213e-01   6.0343827e+00
   1.3313313e-01   6.0346182e+00
   1.3413413e-01   6.0348533e+00
   1.3513514e-01   6.0350881e+00
   1.3613614e-01   6.0353224e+00
   1.3713714e-01   6.0355564e+00
   1.3813814e-01   6.0357900e+00
   1.3913914e-01   6.0360233e+00
   1.4014014e-01   6.0362561e+00
   1.4114114e-01   6.0364886e+00
   1.4214214e-01   6.0367206e+00
   1.4314314e-01   6.0369523e+00
   1.4414414e-01   6.0371837e+00
   1.4514515e-01   6.0374146e+00
   1.4614615e-01   6.0376452e+00
   1.4714715e-01   6.0378753e+00
   1.4814815e-01   6.0381051e+00
   1.4914915e-01   6.0383345e+00
   1.5015015e-01   6.0385636e+00
   1.5115115e-01   6.0387922e+00
   1.5215215e-01   6.0390205e+00
   1.5315315e-01   6.0392483e+00
   1.5415415e-01   6.0394758e+00
   1.5515516e-01   6.0397030e+00
   1.5615616e-01   6.0399297e+00
   1.5715716e-01   6.0401560e+00
   1.5815816e-01   6.0403820e+00
   1.5915916e-01   6.0406076e+00
   1.6016016e-01   6.0408328e+00
   1.6116116e-01   6.0410576e+00
   1.6216216e-01   6.0412821e+00
   1.6316316e-01   6.0415061e+00
   1.6416416e-01   6.0417298e+00
   1.6516517e-01   6.0419531e+00
   1.6616617e-01   6.0421760e+00
   1.6716717e-01   6.0423985e+00
   1.6816817e-01   6.0426207e+00
   1.6916917e-01   6.0428424e+00
   1.7017017e-01   6.0430638e+00
   1.7117117e-01   6.0432848e+00
   1.7217217e-01   6.0435054e+00
   1.7317317e-01   6.0437256e+00
   1.7417417e-01   6.0439455e+00
   1.7517518e-01   6.0441649e+00
   1.7617618e-01   6.0443840e+00
   1.7717718e-01   6.0446027e+00
   1.7817818e-01   6.0448210e+00
   1.7917918e-01   6.0450389e+00
   1.8018018e-01   6.0452565e+00
   1.8118118e-01   6.0454736e+00
   1.8218218e-01   6.0456904e+00
   1.8318318e-01   6.0459068e+00
   1.8418418e-01   6.0461228e+00
   1.8518519e-01   6.0463384e+00
   1.8618619e-01   6.0465537e+00
   1.8718719e-01   6.0467685e+00
   1.8818819e-01   6.0469830e+00
   1.8918919e-01   6.0471971e+00
   1.9019019e-01   6.0474108e+00
   1.9119119e-01   6.0476241e+00
   1.9219219e-01   6.0478370e+00
   1.9319319e-01   6.0480496e+00
   1.9419419e-01   6.0482618e+00
   1.9519520e-01   6.0484735e+00
   1.9619620e-01   6.0486849e+00
   1.9719720e-01   6.0488959e+00
   1.9819820e-01   6.0491066e+00
   1.9919920e-01   6.0493168e+00
   2.0020020e-01   6.0495267e+00
   2.0120120e-01   6.0497361e+00
   2.0220220e-01   6.0499452e+00
   2.0320320e-01   6.0501539e+00
   2.0420420e-01   6.0503622e+00
   2.0520521e-01   6.0505702e+00
   2.0620621e-01   6.0507777e+00
   2.0720721e-01   6.0509849e+00
   2.0820821e-01   6.0511917e+00
   2.0920921e-01   6.0513980e+00
   2.1021021e-01   6.0516040e+00
   2.1121121e-01   6.0518097e+00
   2.1221221e-01   6.0520149e+00
   2.1321321e-01   6.0522197e+00
   2.1421421e-01   6.0524242e+00
   2.1521522e-01   6.0526283e+00
   2.1621622e-01   6.0528320e+00
   2.1721722e-01   6.0530353e+00
   2.1821822e-01   6.0532382e+00
   2.1921922e-01   6.0534407e+00
   2.2022022e-01   6.0536429e+00
   2.2122122e-01   6.0538446e+00
   2.2222222e-01   6.0540460e+00
   2.2322322e-01   6.0542470e+00
   2.2422422e-01   6.0544476e+00
   2.2522523e-01   6.0546478e+00
   2.2622623e-01   6.0548477e+00
   2.2722723e-01   6.0550471e+00
   2.2822823e-01   6.0552462e+00
   2.2922923e-01   6.0554448e+00
   2.3023023e-01   6.0556431e+00
   2.3123123e-01   6.0558410e+00
   2.3223223e-01   6.0560385e+00
   2.3323323e-01   6.0562356e+00
   2.3423423e-01   6.0564324e+00
   2.3523524e-01   6.0566287e+00
   2.3623624e-01   6.0568247e+00
   2.3723724e-01   6.0570203e+00
   2.3823824e-01   6.0572155e+00
   2.3923924e-01   6.0574103e+00
   2.4024024e-01   6.0576047e+00
   2.4124124e-01   6.0577987e+00
   2.4224224e-01   6.0579924e+00
   2.4324324e-01   6.0581856e+00
   2.4424424e-01   6.0583785e+00
   2.4524525e-01   6.0585710e+00
   2.4624625e-01   6.0587631e+00
   2.4724725e-01   6.0589548e+00
   2.4824825e-01   6.0591461e+00
   2.4924925e-01   6.0593370e+00
   2.5025025e-01   6.0595276e+00
   2.5125125e-01   6.0597177e+00
   2.5225225e-01   6.0599075e+00
   2.5325325e-01   6.0600969e+00
   2.5425425e-01   6.0602859e+00
   2.5525526e-01   6.0604745e+00
   2.5625626e-01   6.0606627e+00
   2.5725726e-01   6.0608506e+00
   2.5825826e-01   6.0610380e+00
   2.5925926e-01   6.0612251e+00
   2.6026026e-01   6.0614117e+00
   2.6126126e-01   6.0615980e+00
   2.6226226e-01   6.0617839e+00
   2.6326326e-01   6.0619694e+00
   2.6426426e-01   6.0621545e+00
   2.6526527e-01   6.0623393e+00
   2.6626627e-01   6.0625236e+00
   2.6726727e-01   6.0627076e+00
   2.6826827e-01   6.0628911e+00
   2.6926927e-01   6.0630743e+00
   2.7027027e-01   6.0632571e+00
   2.7127127e-01   6.0634395e+00
   2.7227227e-01   6.0636215e+00
   2.7327327e-01   6.0638031e+00
   2.7427427e-01   6.0639844e+00
   2.7527528e-01   6.0641652e+00
   2.7627628e-01   6.0643457e+00
   2.7727728e-01   6.0645257e+00
   2.7827828e-01   6.0647054e+00
   2.7927928e-01   6.0648847e+00
   2.8028028e-01   6.0650636e+00
   2.8128128e-01   6.0652421e+00
   2.8228228e-01   6.0654203e+00
   2.8328328e-01   6.0655980e+00
   2.8428428e-01   6.0657754e+00
   2.8528529e-01   6.0659523e+00
   2.8628629e-01   6.0661289e+00
   2.8728729e-01   6.0663051e+00
   2.8828829e-01   6.0664809e+00
   2.8928929e-01   6.0666563e+00
   2.9029029e-01   6.0668313e+00
   2.9129129e-01   6.0670059e+00
   2.9229229e-01   6.0671801e+00
   2.9329329e-01   6.0673540e+00
   2.9429429e-01   6.0675274e+00
   2.9529530e-01   6.0677005e+00
   2.9629630e-01   6.0678732e+00
   2.9729730e-01   6.0680455e+00
   2.9829830e-01   6.0682174e+00
   2.9929930e-01   6.0683889e+00
   3.0030030e-01   6.0685600e+00
   3.0130130e-01   6.0687308e+00
   3.0230230e-01   6.0689011e+00
   3.0330330e-01   6.0690711e+00
   3.0430430e-01   6.0692406e+00
   3.0530531e-01   6.0694098e+00
   3.0630631e-01   6.0695786e+00
   3.0730731e-01   6.0697470e+00
   3.0830831e-01   6.0699150e+00
   3.0930931e-01   6.0700826e+00
   3.1031031e-01   6.0702498e+00
   3.1131131e-01   6.0704167e+00
   3.1231231e-01   6.0705831e+00
   3.1331331e-01   6.0707492e+00
   3.1431431e-01   6.0709148e+00
   3.1531532e-01   6.0710801e+00
   3.1631632e-01   6.0712450e+00
   3.1731732e-01   6.0714095e+00
   3.1831832e-01   6.0715736e+00
   3.1931932e-01   6.0717373e+00
   3.2032032e-01   6.0719006e+00
   3.2132132e-01   6.0720636e+00
   3.2232232e-01   6.0722261e+00
   3.2332332e-01   6.0723883e+00
   3.2432432e-01   6.0725501e+00
   3.2532533e-01   6.0727114e+00
   3.2632633e-01   6.0728724e+00
   3.2732733e-01   6.0730330e+00
   3.2832833e-01   6.0731932e+00
   3.2932933e-01   6.0733530e+00
   3.3033033e-01   6.0735125e+00
   3.3133133e-01   6.0736715e+00
   3.3233233e-01   6.0738301e+00
   3.3333333e-01   6.0739884e+00
   3.3433433e-01   6.0741462e+00
   3.3533534e-01   6.0743037e+00
   3.3633634e-01   6.0744608e+00
   3.3733734e-01   6.0746175e+00
   3.3833834e-01   6.0747738e+00
   3.3933934e-01   6.0749297e+00
   3.4034034e-01   6.0750852e+00
   3.4134134e-01   6.0752403e+00
   3.4234234e-01   6.0753951e+00
   3.4334334e-01   6.0755494e+00
   3.4434434e-01   6.0757034e+00
   3.4534535e-01   6.0758569e+00
   3.4634635e-01   6.0760101e+00
   3.4734735e-01   6.0761629e+00
   3.4834835e-01   6.0763153e+00
   3.4934935e-01   6.0764673e+00
   3.5035035e-01   6.0766189e+00
   3.5135135e-01   6.0767701e+00
   3.5235235e-01   6.0769209e+00
   3.5335335e-01   6.0770714e+00
   3.5435435e-01   6.0772214e+00
   3.5535536e-01   6.0773711e+00
   3.5635636e-01   6.0775203e+00
   3.5735736e-01   6.0776692e+00
   3.5835836e-01   6.0778177e+00
   3.5935936e-01   6.0779658e+00
   3.6036036e-01   6.0781135e+00
   3.6136136e-01   6.0782608e+00
   3.6236236e-01   6.0784077e+00
   3.6336336e-01   6.0785542e+00
   3.6436436e-01   6.0787004e+00
   3.6536537e-01   6.0788461e+00
   3.6636637e-01   6.0789915e+00
   3.6736737e-01   6.0791364e+00
   3.6836837e-01   6.0792810e+00
   3.6936937e-01   6.0794252e+00
   3.7037037e-01   6.0795690e+00
   3.7137137e-01   6.0797123e+00
   3.7237237e-01   6.0798553e+00
   3.7337337e-01   6.0799980e+00
   3.7437437e-01   6.0801402e+00
   3.7537538e-01   6.0802820e+00
   3.7637638e-01   6.0804234e+00
   3.7737738e-01   6.0805645e+00
   3.7837838e-01   6.0807051e+00
   3.7937938e-01   6.0808454e+00
   3.8038038e-01   6.0809853e+00
   3.8138138e-01   6.0811247e+00
   3.8238238e-01   6.0812638e+00
   3.8338338e-01   6.0814025e+00
   3.8438438e-01   6.0815408e+00
   3.8538539e-01   6.0816787e+00
   3.8638639e-01   6.0818163e+00
   3.8738739e-01   6.0819534e+00
   3.8838839e-01   6.0820901e+00
   3.8938939e-01   6.0822265e+00
   3.9039039e-01   6.0823624e+00
   3.9139139e-01   6.0824980e+00
   3.9239239e-01   6.0826331e+00
   3.9339339e-01   6.0827679e+00
   3.9439439e-01   6.0829023e+00
   3.9539540e-01   6.0830363e+00
   3.9639640e-01   6.0831699e+00
   3.9739740e-01   6.0833031e+00
   3.9839840e-01   6.0834359e+00
   3.9939940e-01   6.0835683e+00
   4.0040040e-01   6.0837004e+00
   4.0140140e-01   6.0838320e+00
   4.0240240e-01   6.0839633e+00
   4.0340340e-01   6.0840941e+00
   4.0440440e-01   6.0842246e+00
   4.0540541e-01   6.0843547e+00
   4.0640641e-01   6.0844843e+00
   4.0740741e-01   6.0846136e+00
   4.0840841e-01   6.0847425e+00
   4.0940941e-01   6.0848710e+00
   4.1041041e-01   6.0849991e+00
   4.1141141e-01   6.0851269e+00
   4.1241241e-01   6.0852542e+00
   4.1341341e-01   6.0853811e+00
   4.1441441e-01   6.0855077e+00
   4.1541542e-01   6.0856338e+00
   4.1641642e-01   6.0857596e+00
   4.1741742e-01   6.0858849e+00
   4.1841842e-01   6.0860099e+00
   4.1941942e-01   6.0861345e+00
   4.2042042e-01   6.0862587e+00
   4.2142142e-01   6.0863825e+00
   4.2242242e-01   6.0865059e+00
   4.2342342e-01   6.0866289e+00
   4.2442442e-01   6.0867515e+00
   4.2542543e-01   6.0868737e+00
   4.2642643e-01   6.0869956e+00
   4.2742743e-01   6.0871170e+00
   4.2842843e-01   6.0872381e+00
   4.2942943e-01   6.0873587e+00
   4.3043043e-01   6.0874790e+00
   4.3143143e-01   6.0875989e+00
   4.3243243e-01   6.0877183e+00
   4.3343343e-01   6.0878374e+00
   4.3443443e-01   6.0879561e+00
   4.3543544e-01   6.0880744e+00
   4.3643644e-01   6.0881923e+00
   4.3743744e-01   6.0883098e+00
   4.3843844e-01   6.0884270e+00
   4.3943944e-01   6.0885437e+00
   4.4044044e-01   6.0886600e+00
   4.4144144e-01   6.0887760e+00
   4.4244244e-01   6.0888915e+00
   4.4344344e-01   6.0890067e+00
   4.4444444e-01   6.0891215e+00
   4.4544545e-01   6.0892359e+00
   4.4644645e-01   6.0893498e+00
   4.4744745e-01   6.0894634e+00
   4.4844845e-01   6.0895766e+00
   4.4944945e-01   6.0896894e+00
   4.5045045e-01   6.0898019e+00
   4.5145145e-01   6.0899139e+00
   4.5245245e-01   6.0900255e+00
   4.5345345e-01   6.0901367e+00
   4.5445445e-01   6.0902476e+00
   4.5545546e-01   6.0903580e+00
   4.5645646e-01   6.0904681e+00
   4.5745746e-01   6.0905778e+00
   4.5845846e-01   6.0906870e+00
   4.5945946e-01   6.0907959e+00
   4.6046046e-01   6.0909044e+00
   4.6146146e-01   6.0910125e+00
   4.6246246e-01   6.0911202e+00
   4.6346346e-01   6.0912275e+00
   4.6446446e-01   6.0913344e+00
   4.6546547e-01   6.0914410e+00
   4.6646647e-01   6.0915471e+00
   4.6746747e-01   6.0916528e+00
   4.6846847e-01   6.0917582e+00
   4.6946947e-01   6.0918631e+00
   4.7047047e-01   6.0919677e+00
   4.7147147e-01   6.0920719e+00
   4.7247247e-01   6.0921756e+00
   4.7347347e-01   6.0922790e+00
   4.7447447e-01   6.0923820e+00
   4.7547548e-01   6.0924846e+00
   4.7647648e-01   6.0925868e+00
   4.7747748e-01   6.0926886e+00
   4.7847848e-01   6.0927901e+00
   4.7947948e-01   6.0928911e+00
   4.8048048e-01   6.0929917e+00
   4.8148148e-01   6.0930920e+00
   4.8248248e-01   6.0931918e+00
   4.8348348e-01   6.0932913e+00
   4.8448448e-01   6.0933903e+00
   4.8548549e-01   6.0934890e+00
   4.8648649e-01   6.0935873e+00
   4.8748749e-01   6.0936852e+00
   4.8848849e-01   6.0937827e+00
   4.8948949e-01   6.0938798e+00
   4.9049049e-01   6.0939765e+00
   4.9149149e-01   6.0940728e+00
   4.9249249e-01   6.0941687e+00
   4.9349349e-01   6.0942642e+00
   4.9449449e-01   6.0943594e+00
   4.9549550e-01   6.0944541e+00
   4.9649650e-01   6.0945485e+00
   4.9749750e-01   6.0946424e+00
   4.9849850e-01   6.0947360e+00
   4.9949950e-01   6.0948292e+00
   5.0050050e-01   6.0949220e+00
   5.0150150e-01   6.0950143e+00
   5.0250250e-01   6.0951063e+00
   5.0350350e-01   6.0951979e+00
   5.0450450e-01   6.0952892e+00
   5.0550551e-01   6.0953800e+00
   5.0650651e-01   6.0954704e+00
   5.0750751e-01   6.0955604e+00
   5.0850851e-01   6.0956501e+00
   5.0950951e-01   6.0957393e+00
   5.1051051e-01   6.0958282e+00
   5.1151151e-01   6.0959166e+00
   5.1251251e-01   6.0960047e+00
   5.1351351e-01   6.0960924e+00
   5.1451451e-01   6.0961797e+00
   5.1551552e-01   6.0962666e+00
   5.1651652e-01   6.0963531e+00
   5.1751752e-01   6.0964392e+00
   5.1851852e-01   6.0965249e+00
   5.1951952e-01   6.0966102e+00
   5.2052052e-01   6.0966951e+00
   5.2152152e-01   6.0967797e+00
   5.2252252e-01   6.0968638e+00
   5.2352352e-01   6.0969476e+00
   5.2452452e-01   6.0970309e+00
   5.2552553e-01   6.0971139e+00
   5.2652653e-01   6.0971965e+00
   5.2752753e-01   6.0972787e+00
   5.2852853e-01   6.0973605e+00
   5.2952953e-01   6.0974418e+00
   5.3053053e-01   6.0975229e+00
   5.3153153e-01   6.0976035e+00
   5.3253253e-01   6.0976837e+00
   5.3353353e-01   6.0977635e+00
   5.3453453e-01   6.0978429e+00
   5.3553554e-01   6.0979220e+00
   5.3653654e-01   6.0980006e+00
   5.3753754e-01   6.0980789e+00
   5.3853854e-01   6.0981568e+00
   5.3953954e-01   6.0982342e+00
   5.4054054e-01   6.0983113e+00
   5.4154154e-01   6.0983880e+00
   5.4254254e-01   6.0984643e+00
   5.4354354e-01   6.0985402e+00
   5.4454454e-01   6.0986157e+00
   5.4554555e-01   6.0986908e+00
   5.4654655e-01   6.0987656e+00
   5.4754755e-01   6.0988399e+00
   5.4854855e-01   6.0989138e+00
   5.4954955e-01   6.0989874e+00
   5.5055055e-01   6.0990605e+00
   5.5155155e-01   6.0991333e+00
   5.5255255e-01   6.0992057e+00
   5.5355355e-01   6.0992777e+00
   5.5455455e-01   6.0993493e+00
   5.5555556e-01   6.0994205e+00
   5.5655656e-01   6.0994913e+00
   5.5755756e-01   6.0995617e+00
   5.5855856e-01   6.0996317e+00
   5.5955956e-01   6.0997013e+00
   5.6056056e-01   6.0997706e+00
   5.6156156e-01   6.0998394e+00
   5.6256256e-01   6.0999079e+00
   5.6356356e-01   6.0999759e+00
   5.6456456e-01   6.1000436e+00
   5.6556557e-01   6.1001109e+00
   5.6656657e-01   6.1001777e+00
   5.6756757e-01   6.1002442e+00
   5.6856857e-01   6.1003103e+00
   5.6956957e-01   6.1003760e+00
   5.7057057e-01   6.1004414e+00
   5.7157157e-01   6.1005063e+00
   5.7257257e-01   6.1005708e+00
   5.7357357e-01   6.1006350e+00
   5.7457457e-01   6.1006987e+00
   5.7557558e-01   6.1007621e+00
   5.7657658e-01   6.1008250e+00
   5.7757758e-01   6.1008876e+00
   5.7857858e-01   6.1009498e+00
   5.7957958e-01   6.1010116e+00
   5.8058058e-01   6.1010730e+00
   5.8158158e-01   6.1011340e+00
   5.8258258e-01   6.1011946e+00
   5.8358358e-01   6.1012548e+00
   5.8458458e-01   6.1013147e+00
   5.8558559e-01   6.1013741e+00
   5.8658659e-01   6.1014331e+00
   5.8758759e-01   6.1014918e+00
   5.8858859e-01   6.1015501e+00
   5.8958959e-01   6.1016079e+00
   5.9059059e-01   6.1016654e+00
   5.9159159e-01   6.1017225e+00
   5.9259259e-01   6.1017792e+00
   5.9359359e-01   6.1018355e+00
   5.9459459e-01   6.1018914e+00
   5.9559560e-01   6.1019470e+00
   5.9659660e-01   6.1020021e+00
   5.9759760e-01   6.1020568e+00
   5.9859860e-01   6.1021112e+00
   5.9959960e-01   6.1021651e+00
   6.0060060e-01   6.1022187e+00
   6.0160160e-01   6.1022719e+00
   6.0260260e-01   6.1023247e+00
   6.0360360e-01   6.1023771e+00
   6.0460460e-01   6.1024291e+00
   6.0560561e-01   6.1024807e+00
   6.0660661e-01   6.1025319e+00
   6.0760761e-01   6.1025827e+00
   6.0860861e-01   6.1026332e+00
   6.0960961e-01   6.1026832e+00
   6.1061061e-01   6.1027329e+00
   6.1161161e-01   6.1027821e+00
   6.1261261e-01   6.1028310e+00
   6.1361361e-01   6.1028795e+00
   6.1461461e-01   6.1029276e+00
   6.1561562e-01   6.1029753e+00
   6.1661662e-01   6.1030226e+00
   6.1761762e-01   6.1030695e+00
   6.1861862e-01   6.1031160e+00
   6.1961962e-01   6.1031622e+00
   6.2062062e-01   6.1032079e+00
   6.2162162e-01   6.1032533e+00
   6.2262262e-01   6.1032982e+00
   6.2362362e-01   6.1033428e+00
   6.2462462e-01   6.1033870e+00
   6.2562563e-01   6.1034308e+00
   6.2662663e-01   6.1034742e+00
   6.2762763e-01   6.1035172e+00
   6.2862863e-01   6.1035598e+00
   6.2962963e-01   6.1036021e+00
   6.3063063e-01   6.1036439e+00
   6.3163163e-01   6.1036853e+00
   6.3263263e-01   6.1037264e+00
   6.3363363e-01   6.1037671e+00
   6.3463463e-01   6.1038073e+00
   6.3563564e-01   6.1038472e+00
   6.3663664e-01   6.1038867e+00
   6.3763764e-01   6.1039258e+00
   6.3863864e-01   6.1039646e+00
   6.3963964e-01   6.1040029e+00
   6.4064064e-01   6.1040408e+00
   6.4164164e-01   6.1040784e+00
   6.4264264e-01   6.1041155e+00
   6.4364364e-01   6.1041523e+00
   6.4464464e-01   6.1041887e+00
   6.4564565e-01   6.1042246e+00
   6.4664665e-01   6.1042602e+00
   6.4764765e-01   6.1042954e+00
   6.4864865e-01   6.1043303e+00
   6.4964965e-01   6.1043647e+00
   6.5065065e-01   6.1043987e+00
   6.5165165e-01   6.1044324e+00
   6.5265265e-01   6.1044656e+00
   6.5365365e-01   6.1044985e+00
   6.5465465e-01   6.1045310e+00
   6.5565566e-01   6.1045630e+00
   6.5665666e-01   6.1045947e+00
   6.5765766e-01   6.1046260e+00
   6.5865866e-01   6.1046570e+00
   6.5965966e-01   6.1046875e+00
   6.6066066e-01   6.1047176e+00
   6.6166166e-01   6.1047474e+00
   6.6266266e-01   6.1047767e+00
   6.6366366e-01   6.1048057e+00
   6.6466466e-01   6.1048343e+00
   6.6566567e-01   6.1048625e+00
   6.6666667e-01   6.1048903e+00
   6.6766767e-01   6.1049177e+00
   6.6866867e-01   6.1049447e+00
   6.6966967e-01   6.1049713e+00
   6.7067067e-01   6.1049976e+00
   6.7167167e-01   6.1050234e+00
   6.7267267e-01   6.1050489e+00
   6.7367367e-01   6.1050740e+00
   6.7467467e-01   6.1050987e+00
   6.7567568e-01   6.1051230e+00
   6.7667668e-01   6.1051469e+00
   6.7767768e-01   6.1051704e+00
   6.7867868e-01   6.1051935e+00
   6.7967968e-01   6.1052163e+00
   6.8068068e-01   6.1052386e+00
   6.8168168e-01   6.1052606e+00
   6.8268268e-01   6.1052822e+00
   6.8368368e-01   6.1053033e+00
   6.8468468e-01   6.1053241e+00
   6.8568569e-01   6.1053445e+00
   6.8668669e-01   6.1053646e+00
   6.8768769e-01   6.1053842e+00
   6.8868869e-01   6.1054034e+00
   6.8968969e-01   6.1054223e+00
   6.9069069e-01   6.1054408e+00
   6.9169169e-01   6.1054588e+00
   6.9269269e-01   6.1054765e+00
   6.9369369e-01   6.1054938e+00
   6.9469469e-01   6.1055107e+00
   6.9569570e-01   6.1055273e+00
   6.9669670e-01   6.1055434e+00
   6.9769770e-01   6.1055592e+00
   6.9869870e-01   6.1055745e+00
   6.9969970e-01   6.1055895e+00
   7.0070070e-01   6.1056041e+00
   7.0170170e-01   6.1056183e+00
   7.0270270e-01   6.1056321e+00
   7.0370370e-01   6.1056455e+00
   7.0470470e-01   6.1056585e+00
   7.0570571e-01   6.1056712e+00
   7.0670671e-01   6.1056834e+00
   7.0770771e-01   6.1056953e+00
   7.0870871e-01   6.1057068e+00
   7.0970971e-01   6.1057179e+00
   7.1071071e-01   6.1057286e+00
   7.1171171e-01   6.1057389e+00
   7.1271271e-01   6.1057488e+00
   7.1371371e-01   6.1057584e+00
   7.1471471e-01   6.1057675e+00
   7.1571572e-01   6.1057763e+00
   7.1671672e-01   6.1057847e+00
   7.1771772e-01   6.1057927e+00
   7.1871872e-01   6.1058003e+00
   7.1971972e-01   6.1058075e+00
   7.2072072e-01   6.1058143e+00
   7.2172172e-01   6.1058207e+00
   7.2272272e-01   6.1058268e+00
   7.2372372e-01   6.1058325e+00
   7.2472472e-01   6.1058378e+00
   7.2572573e-01   6.1058427e+00
   7.2672673e-01   6.1058472e+00
   7.2772773e-01   6.1058513e+00
   7.2872873e-01   6.1058550e+00
   7.2972973e-01   6.1058584e+00
   7.3073073e-01   6.1058613e+00
   7.3173173e-01   6.1058639e+00
   7.3273273e-01   6.1058661e+00
   7.3373373e-01   6.1058679e+00
   7.3473473e-01   6.1058693e+00
   7.3573574e-01   6.1058703e+00
   7.3673674e-01   6.1058710e+00
   7.3773774e-01   6.1058712e+00
   7.3873874e-01   6.1058711e+00
   7.3973974e-01   6.1058706e+00
   7.4074074e-01   6.1058697e+00
   7.4174174e-01   6.1058684e+00
   7.4274274e-01   6.1058667e+00
   7.4374374e-01   6.1058646e+00
   7.4474474e-01   6.1058622e+00
   7.4574575e-01   6.1058594e+00
   7.4674675e-01   6.1058561e+00
   7.4774775e-01   6.1058525e+00
   7.4874875e-01   6.1058485e+00
   7.4974975e-01   6.1058442e+00
   7.5075075e-01   6.1058394e+00
   7.5175175e-01   6.1058343e+00
   7.5275275e-01   6.1058287e+00
   7.5375375e-01   6.1058228e+00
   7.5475475e-01   6.1058165e+00
   7.5575576e-01   6.1058098e+00
   7.5675676e-01   6.1058027e+00
   7.5775776e-01   6.1057953e+00
   7.5875876e-01   6.1057874e+00
   7.5975976e-01   6.1057792e+00
   7.6076076e-01   6.1057706e+00
   7.6176176e-01   6.1057616e+00
   7.6276276e-01   6.1057522e+00
   7.6376376e-01   6.1057424e+00
   7.6476476e-01   6.1057322e+00
   7.6576577e-01   6.1057217e+00
   7.6676677e-01   6.1057108e+00
   7.6776777e-01   6.1056995e+00
   7.6876877e-01   6.1056878e+00
   7.6976977e-01   6.1056757e+00
   7.7077077e-01   6.1056632e+00
   7.7177177e-01   6.1056503e+00
   7.7277277e-01   6.1056371e+00
   7.7377377e-01   6.1056235e+00
   7.7477477e-01   6.1056095e+00
   7.7577578e-01   6.1055951e+00
   7.7677678e-01   6.1055803e+00
   7.7777778e-01   6.1055652e+00
   7.7877878e-01   6.1055496e+00
   7.7977978e-01   6.1055337e+00
   7.8078078e-01   6.1055174e+00
   7.8178178e-01   6.1055007e+00
   7.8278278e-01   6.1054836e+00
   7.8378378e-01   6.1054661e+00
   7.8478478e-01   6.1054483e+00
   7.8578579e-01   6.1054300e+00
   7.8678679e-01   6.1054114e+00
   7.8778779e-01   6.1053924e+00
   7.8878879e-01   6.1053731e+00
   7.8978979e-01   6.1053533e+00
   7.9079079e-01   6.1053331e+00
   7.9179179e-01   6.1053126e+00
   7.9279279e-01   6.1052917e+00
   7.9379379e-01   6.1052704e+00
   7.9479479e-01   6.1052487e+00
   7.9579580e-01   6.1052266e+00
   7.9679680e-01   6.1052042e+00
   7.9779780e-01   6.1051813e+00
   7.9879880e-01   6.1051581e+00
   7.9979980e-01   6.1051345e+00
   8.0080080e-01   6.1051105e+00
   8.0180180e-01   6.1050862e+00
   8.0280280e-01   6.1050614e+00
   8.0380380e-01   6.1050363e+00
   8.0480480e-01   6.1050108e+00
   8.0580581e-01   6.1049849e+00
   8.0680681e-01   6.1049586e+00
   8.0780781e-01   6.1049319e+00
   8.0880881e-01   6.1049049e+00
   8.0980981e-01   6.1048775e+00
   8.1081081e-01   6.1048497e+00
   8.1181181e-01   6.1048215e+00
   8.1281281e-01   6.1047929e+00
   8.1381381e-01   6.1047639e+00
   8.1481481e-01   6.1047346e+00
   8.1581582e-01   6.1047049e+00
   8.1681682e-01   6.1046748e+00
   8.1781782e-01   6.1046443e+00
   8.1881882e-01   6.1046134e+00
   8.1981982e-01   6.1045822e+00
   8.2082082e-01   6.1045505e+00
   8.2182182e-01   6.1045185e+00
   8.2282282e-01   6.1044861e+00
   8.2382382e-01   6.1044533e+00
   8.2482482e-01   6.1044202e+00
   8.2582583e-01   6.1043867e+00
   8.2682683e-01   6.1043527e+00
   8.2782783e-01   6.1043184e+00
   8.2882883e-01   6.1042837e+00
   8.2982983e-01   6.1042487e+00
   8.3083083e-01   6.1042132e+00
   8.3183183e-01   6.1041774e+00
   8.3283283e-01   6.1041412e+00
   8.3383383e-01   6.1041046e+00
   8.3483483e-01   6.1040676e+00
   8.3583584e-01   6.1040303e+00
   8.3683684e-01   6.1039926e+00
   8.3783784e-01   6.1039545e+00
   8.3883884e-01   6.1039160e+00
   8.3983984e-01   6.1038771e+00
   8.4084084e-01   6.1038378e+00
   8.4184184e-01   6.1037982e+00
   8.4284284e-01   6.1037582e+00
   8.4384384e-01   6.1037178e+00
   8.4484484e-01   6.1036770e+00
   8.4584585e-01   6.1036359e+00
   8.4684685e-01   6.1035943e+00
   8.4784785e-01   6.1035524e+00
   8.4884885e-01   6.1035101e+00
   8.4984985e-01   6.1034675e+00
   8.5085085e-01   6.1034244e+00
   8.5185185e-01   6.1033810e+00
   8.5285285e-01   6.1033372e+00
   8.5385385e-01   6.1032930e+00
   8.5485485e-01   6.1032484e+00
   8.5585586e-01   6.1032034e+00
   8.5685686e-01   6.1031581e+00
   8.5785786e-01   6.1031124e+00
   8.5885886e-01   6.1030663e+00
   8.5985986e-01   6.1030198e+00
   8.6086086e-01   6.1029730e+00
   8.6186186e-01   6.1029258e+00
   8.6286286e-01   6.1028782e+00
   8.6386386e-01   6.1028302e+00
   8.6486486e-01   6.1027818e+00
   8.6586587e-01   6.1027331e+00
   8.6686687e-01   6.1026839e+00
   8.6786787e-01   6.1026344e+00
   8.6886887e-01   6.1025846e+00
   8.6986987e-01   6.1025343e+00
   8.7087087e-01   6.1024837e+00
   8.7187187e-01   6.1024327e+00
   8.7287287e-01   6.1023813e+00
   8.7387387e-01   6.1023295e+00
   8.7487487e-01   6.1022773e+00
   8.7587588e-01   6.1022248e+00
   8.7687688e-01   6.1021719e+00
   8.7787788e-01   6.1021186e+00
   8.7887888e-01   6.1020650e+00
   8.7987988e-01   6.1020109e+00
   8.8088088e-01   6.1019565e+00
   8.8188188e-01   6.1019017e+00
   8.8288288e-01   6.1018466e+00
   8.8388388e-01   6.1017910e+00
   8.8488488e-01   6.1017351e+00
   8.8588589e-01   6.1016788e+00
   8.8688689e-01   6.1016221e+00
   8.8788789e-01   6.1015650e+00
   8.8888889e-01   6.1015076e+00
   8.8988989e-01   6.1014498e+00
   8.9089089e-01   6.1013916e+00
   8.9189189e-01   6.1013330e+00
   8.9289289e-01   6.1012741e+00
   8.9389389e-01   6.1012148e+00
   8.9489489e-01   6.1011551e+00
   8.9589590e-01   6.1010950e+00
   8.9689690e-01   6.1010346e+00
   8.9789790e-01   6.1009737e+00
   8.9889890e-01   6.1009125e+00
   8.9989990e-01   6.1008510e+00
   9.0090090e-01   6.1007890e+00
   9.0190190e-01   6.1007267e+00
   9.0290290e-01   6.1006640e+00
   9.0390390e-01   6.1006009e+00
   9.0490490e-01   6.1005374e+00
   9.0590591e-01   6.1004736e+00
   9.0690691e-01   6.1004094e+00
   9.0790791e-01   6.1003448e+00
   9.0890891e-01   6.1002799e+00
   9.0990991e-01   6.1002145e+00
   9.1091091e-01   6.1001488e+00
   9.1191191e-01   6.1000827e+00
   9.1291291e-01   6.1000163e+00
   9.1391391e-01   6.0999494e+00
   9.1491491e-01   6.0998822e+00
   9.1591592e-01   6.0998146e+00
   9.1691692e-01   6.0997467e+00
   9.1791792e-01   6.0996783e+00
   9.1891892e-01   6.0996096e+00
   9.1991992e-01   6.0995405e+00
   9.2092092e-01   6.0994711e+00
   9.2192192e-01   6.0994012e+00
   9.2292292e-01   6.0993310e+00
   9.2392392e-01   6.0992604e+00
   9.2492492e-01   6.0991895e+00
   9.2592593e-01   6.0991182e+00
   9.2692693e-01   6.0990464e+00
   9.2792793e-01   6.0989744e+00
   9.2892893e-01   6.0989019e+00
   9.2992993e-01   6.0988291e+00
   9.3093093e-01   6.0987559e+00
   9.3193193e-01   6.0986823e+00
   9.3293293e-01   6.0986084e+00
   9.3393393e-01   6.0985340e+00
   9.3493493e-01   6.0984593e+00
   9.3593594e-01   6.0983843e+00
   9.3693694e-01   6.0983088e+00
   9.3793794e-01   6.0982330e+00
   9.3893894e-01   6.0981568e+00
   9.3993994e-01   6.0980803e+00
   9.4094094e-01   6.0980033e+00
   9.4194194e-01   6.0979260e+00
   9.4294294e-01   6.0978483e+00
   9.4394394e-01   6.0977703e+00
   9.4494494e-01   6.0976919e+00
   9.4594595e-01   6.0976131e+00
   9.4694695e-01   6.0975339e+00
   9.4794795e-01   6.0974543e+00
   9.4894895e-01   6.0973744e+00
   9.4994995e-01   6.0972941e+00
   9.5095095e-01   6.0972135e+00
   9.5195195e-01   6.0971324e+00
   9.5295295e-01   6.0970510e+00
   9.5395395e-01   6.0969693e+00
   9.5495495e-01   6.0968871e+00
   9.5595596e-01   6.0968046e+00
   9.5695696e-01   6.0967217e+00
   9.5795796e-01   6.0966384e+00
   9.5895896e-01   6.0965548e+00
   9.5995996e-01   6.0964708e+00
   9.6096096e-01   6.0963864e+00
   9.6196196e-01   6.0963017e+00
   9.6296296e-01   6.0962166e+00
   9.6396396e-01   6.0961311e+00
   9.6496496e-01   6.0960452e+00
   9.6596597e-01   6.0959590e+00
   9.6696697e-01   6.0958724e+00
   9.6796797e-01   6.0957854e+00
   9.6896897e-01   6.0956981e+00
   9.6996997e-01   6.0956103e+00
   9.7097097e-01   6.0955223e+00
   9.7197197e-01   6.0954338e+00
   9.7297297e-01   6.0953450e+00
   9.7397397e-01   6.0952558e+00
   9.7497497e-01   6.0951662e+00
   9.7597598e-01   6.0950763e+00
   9.7697698e-01   6.0949860e+00
   9.7797798e-01   6.0948953e+00
   9.7897898e-01   6.0948043e+00
   9.7997998e-01   6.0947128e+00
   9.8098098e-01   6.0946211e+00
   9.8198198e-01   6.0945289e+00
   9.8298298e-01   6.0944364e+00
   9.8398398e-01   6.0943435e+00
   9.8498498e-01   6.0942502e+00
   9.8598599e-01   6.0941566e+00
   9.8698699e-01   6.0940626e+00
   9.8798799e-01   6.0939682e+00
   9.8898899e-01   6.0938735e+00
   9.8998999e-01   6.0937784e+00
   9.9099099e-01   6.0936829e+00
   9.9199199e-01   6.0935871e+00
   9.9299299e-01   6.0934909e+00
   9.9399399e-01   6.0933943e+00
   9.9499499e-01   6.0932973e+00
   9.9599600e-01   6.0932000e+00
   9.9699700e-01   6.0931023e+00
   9.9799800e-01   6.0930043e+00
   9.9899900e-01   6.0929059e+00
   1.0000000e+00   6.0928071e+00

